A higher order nonconforming virtual element method for the Cahn-Hilliard equation

In this paper we develop a fully nonconforming virtual element method (VEM) of arbitrary approximation order for the two dimensional Cahn-Hilliard equation. We carry out the error analysis for the semidiscrete (continuous-in-time) scheme and verify the theoretical convergence result via numerical experiments. We present a fully discrete scheme which uses a convex splitting Runge-Kutta method to discretize in the temporal variable alongside the virtual element spatial discretization.

==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_conf_p2_16.csv <==
simplex,dofs,diam_min,diam_max,l2err_max,h1err_max,h2err_max,l2err_end,h1err_end,h2err_end,l2eoc,h1eoc,h2eoc
200,363,0.09999999999999998,0.1414213562373096,0.025259111900582824,0.2280909207896067,3.031511157427618,0.004853076050753229,0.07447169461937175,3.031511157427618,,,
800,1323,0.04999999999999982,0.07071067811865475,0.006378014678524382,0.05803884917949006,1.428296843961266,0.0012488793158282154,0.01963096314435906,1.428296843961266,1.985624592523856,1.9745182026002797,1.0857412853864297
3200,5043,0.0249999999999998,0.03535533905932742,0.0012616350217424846,0.011746854192722303,0.7013612782582921,0.0003568025446487117,0.005518729483691025,0.7013612782582921,2.337812804262119,2.3047444584638894,1.0260661593164826
12800,19683,0.012499999999999845,0.017677669529663726,0.00021628252493861296,0.002181672748751205,0.34862282258442545,0.00010304126161111114,0.0015855802346420457,0.34862282258442545,2.5443056044450274,2.4287678362913923,1.0084907638984932


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_conf_p2_16.txt <==
simplex dofs diam_min diam_max l2err_max h1err_max h2err_max l2err_end h1err_end h2err_end l2eoc h1eoc h2eoc
200  363  0.09999999999999998  0.1414213562373096   0.025259111900582824  0.2280909207896067  3.031511157427618   0.004853076050753229  0.07447169461937175  3.031511157427618  -1 -1 -1
800  1323  0.04999999999999982  0.07071067811865475   0.006378014678524382  0.05803884917949006  1.428296843961266   0.0012488793158282154  0.01963096314435906  1.428296843961266  1.985624592523856 1.9745182026002797 1.0857412853864297
3200  5043  0.0249999999999998  0.03535533905932742   0.0012616350217424846  0.011746854192722303  0.7013612782582921   0.0003568025446487117  0.005518729483691025  0.7013612782582921  2.337812804262119 2.3047444584638894 1.0260661593164826
12800  19683  0.012499999999999845  0.017677669529663726   0.00021628252493861296  0.002181672748751205  0.34862282258442545   0.00010304126161111114  0.0015855802346420457  0.34862282258442545  2.5443056044450274 2.4287678362913923 1.0084907638984932


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_conf_p2_8.txt <==
 200  363  0.09999999999999998  0.1414213562373096   0.031091533681268605  0.27739663203501785  3.3604805077438864   0.021587032519294603  0.17115907241336545  3.3604805077438864  -1 -1 -1
 800  1323  0.04999999999999982  0.07071067811865475   0.015537173428805484  0.13720857568733932  1.6096265192412949   0.0066062970443758725  0.05533927755203746  1.5209316663604437  1.0007977155853431 1.0155796171661815 1.0619415561259975
 3200  5043  0.0249999999999998  0.03535533905932742   0.008812620897602976  0.0752744080957231  0.8874729898792703   0.0025842891366285653  0.023949565198691403  0.7489355697046459  0.8180810184901104 0.8661392905782546 0.8589508623737212


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_conf_p3_16.csv <==
simplex,dofs,diam_min,diam_max,l2err_max,h1err_max,h2err_max,l2err_end,h1err_end,h2err_end,l2eoc,h1eoc,h2eoc
200,683,0.09999999999999998,0.1414213562373096,0.023464500795990488,0.214384940554221,2.137402488675854,0.004142630970288753,0.08438195786704814,1.7730873316771887,,,
800,2563,0.04999999999999982,0.07071067811865475,0.0057063437358857065,0.05182823453640029,0.5728411238301844,0.000703540505108062,0.014721428594995088,0.5524553548416696,2.0398412085615885,2.04839341132489,1.8996516322955719
3200,9923,0.0249999999999998,0.03535533905932742,0.0010660481931526918,0.00983755683752612,0.1601418774393128,0.000209075318956845,0.0034588597675616166,0.1601418774393128,2.420293993972631,2.397366279888045,1.8387844413112904
12800,39043,0.012499999999999845,0.017677669529663726,0.00016257438807541161,0.001636124791881448,0.044282017849179206,6.774472429282824e-05,0.0010620143634751194,0.04393183524749928,2.713100761263446,2.588017275045838,1.854557755333107

==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_conf_p3_16.txt <==
 200  683  0.09999999999999998  0.1414213562373096   0.023464500795990488  0.214384940554221  2.137402488675854   0.004142630970288753  0.08438195786704814  1.7730873316771887  -1 -1 -1
 800  2563  0.04999999999999982  0.07071067811865475   0.0057063437358857065  0.05182823453640029  0.5728411238301844   0.000703540505108062  0.014721428594995088  0.5524553548416696  2.0398412085615885 2.04839341132489 1.8996516322955719
 3200  9923  0.0249999999999998  0.03535533905932742   0.0010660481931526918  0.00983755683752612  0.1601418774393128   0.000209075318956845  0.0034588597675616166  0.1601418774393128  2.420293993972631 2.397366279888045 1.8387844413112904
 12800  39043  0.012499999999999845  0.017677669529663726   0.00016257438807541161  0.001636124791881448  0.044282017849179206   6.774472429282824e-05  0.0010620143634751194  0.04393183524749928  2.713100761263446 2.588017275045838 1.854557755333107


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_conf_p3_8.txt <==
 200  683  0.09999999999999998  0.1414213562373096   0.03153159067835764  0.27993799404325886  2.523772062683911   0.02079631525390865  0.16563359955580978  2.262965327141092  -1 -1 -1
 800  2563  0.04999999999999982  0.07071067811865475   0.013949726559815698  0.12327246622822485  1.135731938125744   0.005883155948283093  0.04533299790277782  0.702112549867385  1.1765611088190289 1.1832567075515839 1.151959255597147
 3200  9923  0.0249999999999998  0.03535533905932742   0.006981446145710717  0.061775571524778056  0.6725699335363432   0.00200553458014772  0.0171215608993453  0.2471535085152953  0.9986390286624787 0.9967422416343489 0.7558661705798861


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_conf_p4_16.csv <==
simplex,dofs,diam_min,diam_max,l2err_max,h1err_max,h2err_max,l2err_end,h1err_end,h2err_end,l2eoc,h1eoc,h2eoc
50,413,0.19999999999999998,0.28284271247461895,0.0222563842032972,0.20638496798259628,1.9553873849276004,0.0025287090515937038,0.08894378473104979,1.1673588515061144,,,
200,1523,0.09999999999999998,0.1414213562373096,0.005564290809033569,0.05019076809760573,0.4895767645764088,0.0005602592036240674,0.008499297086117803,0.19616043581057735,1.9999495027075822,2.0398439663620938,1.997847456337732
800,5843,0.04999999999999982,0.07071067811865475,0.0010550339033338183,0.0097028922558572,0.10424615611557056,0.00020104466284076057,0.0030072623964453966,0.05807622768973755,2.3989084616349903,2.370935266948088,2.2315409010873366
3200,22883,0.0249999999999998,0.03535533905932742,0.00016237640226506131,0.0016287624013709202,0.026668540885508407,6.734877603132257e-05,0.0010380226262760158,0.019730240404746614,2.6998754706374215,2.574638689088544,1.9667833898742317


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_conf_p4_16.txt <==
 50  413  0.19999999999999998  0.28284271247461895   0.0222563842032972  0.20638496798259628  1.9553873849276004   0.0025287090515937038  0.08894378473104979  1.1673588515061144  -1 -1 -1
 200  1523  0.09999999999999998  0.1414213562373096   0.005564290809033569  0.05019076809760573  0.4895767645764088   0.0005602592036240674  0.008499297086117803  0.19616043581057735  1.9999495027075822 2.0398439663620938 1.997847456337732
 800  5843  0.04999999999999982  0.07071067811865475   0.0010550339033338183  0.0097028922558572  0.10424615611557056   0.00020104466284076057  0.0030072623964453966  0.05807622768973755  2.3989084616349903 2.370935266948088 2.2315409010873366
 3200  22883  0.0249999999999998  0.03535533905932742   0.00016237640226506131  0.0016287624013709202  0.026668540885508407   6.734877603132257e-05  0.0010380226262760158  0.019730240404746614  2.6998754706374215 2.574638689088544 1.9667833898742317


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_conf_p4_8.txt <==
 50  413  0.19999999999999998  0.28284271247461895   0.022256384259258757  0.20638496814692997  1.955387386768301   0.0025287091349200292  0.08894378521858856  1.1673588526586163  -1 -1 -1
 200  1523  0.09999999999999998  0.1414213562373096   0.005564290799014724  0.05019076804567933  0.4895767637963309   0.0005602591968257312  0.008499297054756863  0.1961604357545919  1.9999495089327621 2.039843969003422 1.9978474599945604
 800  5843  0.04999999999999982  0.07071067811865475   0.0010550339424610796  0.009702893037426587  0.10424616358172296   0.00020104466174332907  0.003007262414946024  0.05807622821948665  2.398908405533168 2.370935149246212 2.231540795462181


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_nconf_p2_16.csv <==
simplex,dofs,diam_min,diam_max,l2err_max,h1err_max,h2err_max,l2err_end,h1err_end,h2err_end,l2eoc,h1eoc,h2eoc
200,441,0.09999999999999998,0.1414213562373096,0.03761028593621914,0.3817538480862996,8.070071299906248,0.028755841511304593,0.3002110297442634,8.070071299906248,,,
800,1681,0.04999999999999982,0.07071067811865475,0.009268786760208349,0.09709759286889752,3.966095609586204,0.007565082514427412,0.07903098877397767,3.966095609586204,2.0206748602122517,1.975135263914485,1.0248619632755485
3200,6561,0.0249999999999998,0.03535533905932742,0.0019837686474881012,0.021924073103322415,1.9710050735371094,0.001874301403436969,0.020086074584473746,1.9710050735371094,2.224136724835027,2.1469196801533355,1.00878796663454
12800,25921,0.012499999999999845,0.017677669529663726,0.0004536077117877918,0.005025132643156094,0.983705216387165,0.0004536077117877918,0.005025132643156094,0.983705216387165,2.128726711633792,2.125282267094639,1.0026335321064925


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_nconf_p2_16.txt <==
 200  441  0.09999999999999998  0.1414213562373096   0.03761028593621914  0.3817538480862996  8.070071299906248   0.028755841511304593  0.3002110297442634  8.070071299906248  -1 -1 -1
 800  1681  0.04999999999999982  0.07071067811865475   0.009268786760208349  0.09709759286889752  3.966095609586204   0.007565082514427412  0.07903098877397767  3.966095609586204  2.0206748602122517 1.975135263914485 1.0248619632755485
 3200  6561  0.0249999999999998  0.03535533905932742   0.0019837686474881012  0.021924073103322415  1.9710050735371094   0.001874301403436969  0.020086074584473746  1.9710050735371094  2.224136724835027 2.1469196801533355 1.00878796663454
 12800  25921  0.012499999999999845  0.017677669529663726   0.0004536077117877918  0.005025132643156094  0.983705216387165   0.0004536077117877918  0.005025132643156094  0.983705216387165  2.128726711633792 2.125282267094639 1.0026335321064925


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_nconf_p2_8.txt <==
 200  441  0.09999999999999998  0.1414213562373096   0.03761028593541869  0.3817538480836018  8.070071299577291   0.02875584149202726  0.3002110296451096  8.070071299577291  -1 -1 -1
 800  1681  0.04999999999999982  0.07071067811865475   0.009268786759277151  0.09709759286064307  3.966095609555437   0.007565082509913355  0.07903098875091467  3.966095609555437  2.020674860326489 1.975135264026936 1.024861963227932
 3200  6561  0.0249999999999998  0.03535533905932742   0.001983768659771732  0.021924073198446067  1.9710047729816684   0.0018742906011946397  0.02008576245071572  1.9710047729816684  2.224136715756819 2.146919673771158 1.0087881866176462


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_nconf_p3_16.csv <==
simplex,dofs,diam_min,diam_max,l2err_max,h1err_max,h2err_max,l2err_end,h1err_end,h2err_end,l2eoc,h1eoc,h2eoc
200,1081,0.09999999999999998,0.1414213562373096,0.021952977884617645,0.19809589585415338,1.9129252374332517,0.001670072593022909,0.02760365503970302,1.0114668429311682,,,
800,4161,0.04999999999999982,0.07071067811865475,0.005565064258899417,0.050223842724597026,0.501061811618619,0.0005577167238849628,0.00826833840559178,0.27857408828370855,1.9799464008537293,1.9797546694480643,1.9327199979586263
3200,16321,0.0249999999999998,0.03535533905932742,0.0010528450014253344,0.009687700355439786,0.10957457665095298,0.00020111120896147832,0.0030192656241511554,0.08173410358367868,2.4021052860627665,2.3741462685728942,2.193075482163174
12800,64641,0.012499999999999845,0.017677669529663726,0.00016180988149684636,0.0016251668565526005,0.029390142685460554,6.73528150067676e-05,0.001038733792866059,0.024673477831844207,2.7019214412846515,2.5755663947294063,1.898508836697501


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_nconf_p3_16.txt <==
 200  1081  0.09999999999999998  0.1414213562373096   0.021952977884617645  0.19809589585415338  1.9129252374332517   0.001670072593022909  0.02760365503970302  1.0114668429311682  -1 -1 -1
 800  4161  0.04999999999999982  0.07071067811865475   0.005565064258899417  0.050223842724597026  0.501061811618619   0.0005577167238849628  0.00826833840559178  0.27857408828370855  1.9799464008537293 1.9797546694480643 1.9327199979586263
 3200  16321  0.0249999999999998  0.03535533905932742   0.0010528450014253344  0.009687700355439786  0.10957457665095298   0.00020111120896147832  0.0030192656241511554  0.08173410358367868  2.4021052860627665 2.3741462685728942 2.193075482163174
 12800  64641  0.012499999999999845  0.017677669529663726   0.00016180988149684636  0.0016251668565526005  0.029390142685460554   6.73528150067676e-05  0.001038733792866059  0.024673477831844207  2.7019214412846515 2.5755663947294063 1.898508836697501


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_nconf_p3_8.txt <==
 200  1081  0.09999999999999998  0.1414213562373096   0.021952977928608137  0.19809589623509632  1.9129252406164146   0.0016700725982233635  0.027603655130640333  1.0114668435130296  -1 -1 -1
 800  4161  0.04999999999999982  0.07071067811865475   0.005565064062315131  0.050223841044522606  0.5010617967096819   0.000557716732047497  0.008268338428769445  0.2785740884885456  1.979946454707461 1.9797547204830455 1.932720043286252
 3200  16321  0.0249999999999998  0.03535533905932742   0.0010528391935146133  0.009687650710728295  0.10957428701956581   0.00020111096265476057  0.003019264333286585  0.08173409656168339  2.402113193600135 2.3741536134354835 2.1930792526237104


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_nconf_p4_16.csv <==
simplex,dofs,diam_min,diam_max,l2err_max,h1err_max,h2err_max,l2err_end,h1err_end,h2err_end,l2eoc,h1eoc,h2eoc
50,511,0.19999999999999998,0.28284271247461895,0.022045455748077307,0.19802694234505736,1.8768970434232894,0.0021925707443989557,0.033106693173666754,0.7402829018011494,,,
200,1921,0.09999999999999998,0.1414213562373096,0.005560431774660904,0.050132615537261026,0.4860843566242642,0.0005581780145896542,0.008095812550576348,0.16634571316658814,1.9872124827197126,1.9818753179854787,1.9490709032179592
800,7441,0.04999999999999982,0.07071067811865475,0.001054967314636697,0.009702064978287196,0.10399268063950451,0.00020101914526193996,0.003005484096119425,0.056723674198976136,2.3979986128726676,2.3693857579647313,2.2247247153126004
3200,29281,0.0249999999999998,0.03535533905932742,0.00016237579397036946,0.0016287528720153102,0.02663861973124903,6.734883189478128e-05,0.0010380113726787836,0.019670247565965047,2.6997898163847958,2.5745241190917105,1.9648907533004831


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_nconf_p4_16.txt <==
 50  511  0.19999999999999998  0.28284271247461895   0.022045455748077307  0.19802694234505736  1.8768970434232894   0.0021925707443989557  0.033106693173666754  0.7402829018011494  -1 -1 -1
 200  1921  0.09999999999999998  0.1414213562373096   0.005560431774660904  0.050132615537261026  0.4860843566242642   0.0005581780145896542  0.008095812550576348  0.16634571316658814  1.9872124827197126 1.9818753179854787 1.9490709032179592
 800  7441  0.04999999999999982  0.07071067811865475   0.001054967314636697  0.009702064978287196  0.10399268063950451   0.00020101914526193996  0.003005484096119425  0.056723674198976136  2.3979986128726676 2.3693857579647313 2.2247247153126004
 3200  29281  0.0249999999999998  0.03535533905932742   0.00016237579397036946  0.0016287528720153102  0.02663861973124903   6.734883189478128e-05  0.0010380113726787836  0.019670247565965047  2.6997898163847958 2.5745241190917105 1.9648907533004831


==> Results/C1conf/results1/ch_convergencetemporal1_SecondOrder1_criss_nconf_p4_8.txt <==
 50  511  0.19999999999999998  0.28284271247461895   0.022045455763557927  0.19802694247976801  1.8768970445190503   0.0021925707647780066  0.033106693277042354  0.7402829019736378  -1 -1 -1
 200  1921  0.09999999999999998  0.1414213562373096   0.0055604317327899305  0.050132615170012586  0.48608435324222854   0.0005581780183169318  0.008095812549739788  0.16634571299572445  1.9872124945965255 1.9818753295354117 1.9490709140980849
 800  7441  0.04999999999999982  0.07071067811865475   0.0010549664361881295  0.009702057471905442  0.10399262819101528   0.00020101914181703802  0.0030054841042444417  0.0567236746845432  2.3979998033105314 2.369386863594047 2.224725432895127
 50  511  0.19999999999999998  0.28284271247461895   0.022045455754156628  0.19802694239797244  1.8768970438188122   0.002192570740673206  0.03310669314380527  0.7402829016966452  -1 -1 -1
 200  1921  0.09999999999999998  0.1414213562373096   0.0055604317858453725  0.05013261558754155  0.48608435621133755   0.0005581780260340434  0.0080958125832528  0.16634571312626456  1.9872124802156617 1.9818753169240322 1.949070904747545
 800  7441  0.04999999999999982  0.07071067811865475   0.0010549680644610872  0.00970207146402623  0.10399272806804738   0.00020101913116562072  0.0030054840263362094  0.05672367362452095  2.3979975903707116 2.369384794983962 2.2247240561089217


==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac100_p2_N100_dt10_.csv <==
column 1, column 2
0.001,0.018364036791883864
0.002,0.01806330265261809
0.003,0.017770867814135657
0.004,0.017496896885461653
0.005,0.017246340530601836
0.006,0.017020148065085478
0.007,0.01681792023955684
0.008,0.01663844126840321
0.009000000000000001,0.016479915741847605
0.010000000000000002,0.016340203005331722
0.011000000000000003,0.016217015053467686
0.012000000000000004,0.016108084454269846
0.013000000000000005,0.016011294369963482
0.014000000000000005,0.01592474793255471
0.015000000000000006,0.015846786489141017
0.016000000000000007,0.015775989914365796
0.017000000000000008,0.015711165388389774
0.01800000000000001,0.015651328566172445
0.01900000000000001,0.015595677173181272
0.02000000000000001,0.01554356179962605
0.02100000000000001,0.015494458762791898
0.022000000000000013,0.015447947018195643
0.023000000000000013,0.015403688998891923
0.024000000000000014,0.015361414565104032
0.025000000000000015,0.01532090742633318
0.026000000000000016,0.015281993757099164
0.027000000000000017,0.01524453291386275
0.028000000000000018,0.015208410127860991
0.02900000000000002,0.015173530945907591
0.03000000000000002,0.0151398170875448
0.03100000000000002,0.015107203358957974
0.03200000000000002,0.015075635289319524
0.03300000000000002,0.015045067232705187
0.03400000000000002,0.015015460760212556
0.035000000000000024,0.014986783241290512
0.036000000000000025,0.014959006569947978
0.037000000000000026,0.014932106027605314
0.03800000000000003,0.014906059290773878
0.03900000000000003,0.014880845595474703
0.04000000000000003,0.014856445063252115
0.04100000000000003,0.014832838188815874
0.04200000000000003,0.014810005477920567
0.04300000000000003,0.014787927216408519
0.04400000000000003,0.014766583348691971
0.04500000000000003,0.014745953442106753
0.046000000000000034,0.014726016713143893
0.047000000000000035,0.014706752094991579
0.048000000000000036,0.014688138330024914
0.04900000000000004,0.014670154074710118
0.05000000000000004,0.014652778007366628
0.05100000000000004,0.014635988932984536
0.05200000000000004,0.014619765882914212
0.05300000000000004,0.014604088205976256
0.05400000000000004,0.014588935651932651
0.05500000000000004,0.014574288446163158
0.05600000000000004,0.014560127355903379
0.057000000000000044,0.01454643374721062
0.058000000000000045,0.014533189633210212
0.059000000000000045,0.014520377712729066
0.060000000000000046,0.014507981399202112
0.06100000000000005,0.014495984839622682
0.06200000000000005,0.014484372923386321
0.06300000000000004,0.014473131281842758
0.06400000000000004,0.014462246278525699
0.06500000000000004,0.014451704991282666
0.06600000000000004,0.01444149518720583
0.06700000000000005,0.01443160529158978
0.06800000000000005,0.014422024352342891
0.06900000000000005,0.014412742001249286
0.07000000000000005,0.014403748413287837
0.07100000000000005,0.01439503426522368
0.07200000000000005,0.014386590694833744
0.07300000000000005,0.01437840926143601
0.07400000000000005,0.014370481908585251
0.07500000000000005,0.014362800929181034
0.07600000000000005,0.01435535893415634
0.07700000000000005,0.014348148823832126
0.07800000000000006,0.014341163762783958
0.07900000000000006,0.01433439715793899
0.08000000000000006,0.014327842639533725
0.08100000000000006,0.014321494044873807
0.08200000000000006,0.0143153454045864
0.08300000000000006,0.014309390931039579
0.08400000000000006,0.014303625008478633
0.08500000000000006,0.014298042184924054
0.08600000000000006,0.014292637165005223
0.08700000000000006,0.014287404804123152
0.08800000000000006,0.014282340103187402
0.08900000000000007,0.014277438203954232
0.09000000000000007,0.014272694384841253
0.09100000000000007,0.014268104057031649
0.09200000000000007,0.014263662760853103
0.09300000000000007,0.014259366162227036
0.09400000000000007,0.014255210049153455
0.09500000000000007,0.01425119032853948
0.09600000000000007,0.014247303022776424
0.09700000000000007,0.014243544266517005
0.09800000000000007,0.014239910303541393
0.09900000000000007,0.014236397483647124
0.10000000000000007,0.014233002259540344
0.10100000000000008,0.014229721183943094
0.10200000000000008,0.014226550906690165
0.10300000000000008,0.014223488171991467
0.10400000000000008,0.014220529815763293
0.10500000000000008,0.014217672763096413
0.10600000000000008,0.014214914025825877
0.10700000000000008,0.014212250700249835
0.10800000000000008,0.01420967996484852
0.10900000000000008,0.014207199078321197
0.11000000000000008,0.014204805377474396
0.11100000000000008,0.014202496275401738
0.11200000000000009,0.014200269259627168
0.11300000000000009,0.014198121890420018
0.11400000000000009,0.014196051799066642
0.11500000000000009,0.014194056686324029
0.11600000000000009,0.014192134320815269
0.11700000000000009,0.014190282537543328
0.11800000000000009,0.014188499236412402
0.11900000000000009,0.014186782380753816
0.12000000000000009,0.014185129995927297
0.1210000000000001,0.014183540167882933
0.1220000000000001,0.014182011041797204
0.1230000000000001,0.014180540820627932
0.1240000000000001,0.014179127763783486
0.12500000000000008,0.01417777018570606
0.12600000000000008,0.014176466454513655
0.12700000000000009,0.014175214990618738
0.12800000000000009,0.01417401426534029
0.1290000000000001,0.014172862799553246
0.1300000000000001,0.014171759162288501
0.1310000000000001,0.014170701969385437
0.1320000000000001,0.01416968988212704
0.1330000000000001,0.014168721605880789
0.1340000000000001,0.014167795888741794
0.1350000000000001,0.01416691152023068
0.1360000000000001,0.014166067329908627
0.1370000000000001,0.014165262186144922
0.1380000000000001,0.014164494994766862
0.1390000000000001,0.014163764697817943
0.1400000000000001,0.014163070272309364
0.1410000000000001,0.014162410728962837
0.1420000000000001,0.014161785111078398
0.1430000000000001,0.014161192493277639
0.1440000000000001,0.014160631980415327
0.1450000000000001,0.014160102706469179
0.1460000000000001,0.014159603833434627
0.1470000000000001,0.014159134550285354
0.1480000000000001,0.01415869407196166
0.1490000000000001,0.014158281638396253
0.1500000000000001,0.014157896513554136
0.1510000000000001,0.01415753798453929
0.1520000000000001,0.014157205360703619
0.1530000000000001,0.01415689797283096
0.1540000000000001,0.01415661517229687
0.1550000000000001,0.014156356330339041
0.1560000000000001,0.014156120837285839
0.1570000000000001,0.014155908101878894
0.1580000000000001,0.014155717550597777
0.1590000000000001,0.014155548627015707
0.16000000000000011,0.014155400791173571
0.16100000000000012,0.014155273519056646
0.16200000000000012,0.014155166301987447
0.16300000000000012,0.014155078646128865
0.16400000000000012,0.014155010072004974
0.16500000000000012,0.014154960113986486
0.16600000000000012,0.014154928319880437
0.16700000000000012,0.014154914250507432
0.16800000000000012,0.014154917479258991
0.16900000000000012,0.014154937591746982
0.17000000000000012,0.014154974185424942
0.17100000000000012,0.01415502686924357
0.17200000000000013,0.014155095263310264
0.17300000000000013,0.014155178998587597
0.17400000000000013,0.014155277716555505
0.17500000000000013,0.014155391068946347
0.17600000000000013,0.014155518717452442
0.17700000000000013,0.01415566033346272
0.17800000000000013,0.014155815597794115
0.17900000000000013,0.014155984200421726
0.18000000000000013,0.014156165840269533
0.18100000000000013,0.01415636022492807
0.18200000000000013,0.014156567070482238
0.18300000000000013,0.014156786101199777
0.18400000000000014,0.014157017049388633
0.18500000000000014,0.014157259655120007
0.18600000000000014,0.014157513666050541
0.18700000000000014,0.014157778837192369
0.18800000000000014,0.014158054930724315
0.18900000000000014,0.014158341715753623
0.19000000000000014,0.014158638968155918
0.19100000000000014,0.01415894647033199
0.19200000000000014,0.014159264011064826
0.19300000000000014,0.014159591385257228
0.19400000000000014,0.014159928393820964
0.19500000000000015,0.014160274843405056
0.19600000000000015,0.014160630546271768
0.19700000000000015,0.014160995320075795
0.19800000000000015,0.014161368987711316
0.19900000000000015,0.01416175137710402
0.20000000000000015,0.014162142321054274
0.20100000000000015,0.01416254165706861
0.20200000000000015,0.014162949227169895
0.20300000000000015,0.01416336487775636
0.20400000000000015,0.01416378845942077
0.20500000000000015,0.014164219826815585
0.20600000000000016,0.014164658838459363
0.20700000000000016,0.014165105356641308
0.20800000000000016,0.014165559247242684
0.20900000000000016,0.014166020379605297
0.21000000000000016,0.01416648862639796
0.21100000000000016,0.014166963863469263
0.21200000000000016,0.014167445969775842
0.21300000000000016,0.014167934827199758
0.21400000000000016,0.01416843032047104
0.21500000000000016,0.014168932337057757
0.21600000000000016,0.014169440767047297
0.21700000000000016,0.014169955503073218
0.21800000000000017,0.014170476440199439
0.21900000000000017,0.014171003475838866
0.22000000000000017,0.01417153650968705
0.22100000000000017,0.014172075443639114
0.22200000000000017,0.014172620181706888
0.22300000000000017,0.01417317062996157
0.22400000000000017,0.014173726696483202
0.22500000000000017,0.014174288291292397
0.22600000000000017,0.014174855326291055
0.22700000000000017,0.014175427715230848
0.22800000000000017,0.014176005373671951
0.22900000000000018,0.014176588218917647
0.23000000000000018,0.014177176170005145
0.23100000000000018,0.014177769147663088
0.23200000000000018,0.014178367074268406
0.23300000000000018,0.014178969873848814
0.23400000000000018,0.014179577472030202
0.23500000000000018,0.014180189796013685
0.23600000000000018,0.014180806774581835
0.23700000000000018,0.014181428338062943
0.23800000000000018,0.014182054418292359
0.23900000000000018,0.014182684948630708
0.24000000000000019,0.014183319863933144
0.2410000000000002,0.014183959100513784
0.2420000000000002,0.014184602596174605
0.2430000000000002,0.014185250290141638
0.2440000000000002,0.014185902123091518
0.2450000000000002,0.014186558037093658
0.2460000000000002,0.014187217975628818
0.2470000000000002,0.014187881883547634
0.2480000000000002,0.014188549707073145
0.2490000000000002,0.014189221393763165
0.25000000000000017,0.014189896892492759
0.25100000000000017,0.014190576153438696
0.25200000000000017,0.014191259128051173
0.25300000000000017,0.014191945769030935
0.25400000000000017,0.014192636030312901
0.25500000000000017,0.014193329867004448
0.25600000000000017,0.014194027235393853
0.2570000000000002,0.014194728092907213
0.2580000000000002,0.014195432398067824
0.2590000000000002,0.014196140110469643
0.2600000000000002,0.014196851190747092
0.2610000000000002,0.01419756560052576
0.2620000000000002,0.014198283302402503
0.2630000000000002,0.014199004259896304
0.2640000000000002,0.014199728437419944
0.2650000000000002,0.014200455800223676
0.2660000000000002,0.014201186314365661
0.2670000000000002,0.01420191994668273
0.2680000000000002,0.014202656664732527
0.2690000000000002,0.014203396436768975
0.2700000000000002,0.014204139231691606
0.2710000000000002,0.01420488501901395
0.2720000000000002,0.014205633768812087
0.2730000000000002,0.014206385451709455
0.2740000000000002,0.014207140038813473
0.2750000000000002,0.014207897501700015
0.2760000000000002,0.014208657812375491
0.2770000000000002,0.014209420943231313
0.2780000000000002,0.014210186867028789
0.2790000000000002,0.01421095555684975
0.2800000000000002,0.01421172698609722
0.2810000000000002,0.01421250112842403
0.2820000000000002,0.014213277957764418
0.2830000000000002,0.014214057448270275
0.2840000000000002,0.014214839574291632
0.2850000000000002,0.014215624310393516
0.2860000000000002,0.014216411631296324
0.2870000000000002,0.014217201511885467
0.2880000000000002,0.014217993927206771
0.2890000000000002,0.014218788852434388
0.2900000000000002,0.014219586262881
0.2910000000000002,0.014220386133983218
0.2920000000000002,0.014221188441296086
0.2930000000000002,0.014221993160515919
0.2940000000000002,0.014222800267438999
0.2950000000000002,0.014223609738001169
0.2960000000000002,0.014224421548261928
0.2970000000000002,0.014225235674421233
0.2980000000000002,0.014226052092819803
0.2990000000000002,0.014226870779944155
0.3000000000000002,0.014227691712445357
0.3010000000000002,0.01422851486714372
0.3020000000000002,0.014229340221047049
0.3030000000000002,0.014230167751351467
0.3040000000000002,0.014230997435467876
0.3050000000000002,0.014231829251021164
0.3060000000000002,0.014232663175874202
0.3070000000000002,0.014233499188139258
0.3080000000000002,0.014234337266191572
0.3090000000000002,0.014235177388686576
0.3100000000000002,0.014236019534563547
0.3110000000000002,0.014236863683063416
0.3120000000000002,0.014237709813749734
0.3130000000000002,0.0142385579065012
0.3140000000000002,0.014239407941548732
0.3150000000000002,0.01424025989946163
0.3160000000000002,0.01424111376116079
0.3170000000000002,0.014241969507938821
0.3180000000000002,0.014242827121451054
0.31900000000000023,0.014243686583745764
0.32000000000000023,0.014244547877220522
0.32100000000000023,0.014245410984686591
0.32200000000000023,0.014246275889315865
0.32300000000000023,0.014247142574670944
0.32400000000000023,0.014248011024699206
0.32500000000000023,0.014248881223724362
0.32600000000000023,0.014249753156443938
0.32700000000000023,0.0142506268079123
0.32800000000000024,0.014251502163562734
0.32900000000000024,0.014252379209159153
0.33000000000000024,0.01425325793083396
0.33100000000000024,0.014254138315027911
0.33200000000000024,0.014255020348515978
0.33300000000000024,0.014255904018367058
0.33400000000000024,0.014256789311956699
0.33500000000000024,0.01425767621692481
0.33600000000000024,0.014258564721176828
0.33700000000000024,0.014259454812870909
0.33800000000000024,0.014260346480389393
0.33900000000000025,0.014261239712325947
0.34000000000000025,0.014262134497474493
0.34100000000000025,0.01426303082479517
0.34200000000000025,0.01426392868342467
0.34300000000000025,0.014264828062634557
0.34400000000000025,0.014265728951827608
0.34500000000000025,0.014266631340498406
0.34600000000000025,0.014267535218256674
0.34700000000000025,0.01426844057477232
0.34800000000000025,0.014269347399793714
0.34900000000000025,0.014270255683095952
0.35000000000000026,0.014271165414501208
0.35100000000000026,0.014272076583847328
0.35200000000000026,0.014272989180977474
0.35300000000000026,0.01427390319573398
0.35400000000000026,0.01427481861795199
0.35500000000000026,0.014275735437431328
0.35600000000000026,0.014276653643956689
0.35700000000000026,0.014277573227262003
0.35800000000000026,0.014278494177053222
0.35900000000000026,0.014279416482988595
0.36000000000000026,0.014280340134668865
0.36100000000000027,0.014281265121653139
0.36200000000000027,0.014282191433443656
0.36300000000000027,0.014283119059506473
0.36400000000000027,0.014284047989241095
0.36500000000000027,0.014284978212017845
0.36600000000000027,0.014285909717159035
0.36700000000000027,0.014286842493954125
0.36800000000000027,0.014287776531662412
0.36900000000000027,0.01428871181952627
0.3700000000000003,0.01428964834675942
0.3710000000000003,0.014290586102592285
0.3720000000000003,0.014291525076245336
0.3730000000000003,0.014292465256958478
0.3740000000000003,0.014293406633990209
0.3750000000000003,0.01429434919664196
0.3760000000000003,0.014295292934263031
0.3770000000000003,0.014296237836261261
0.3780000000000003,0.014297183892112162
0.3790000000000003,0.014298131091384038
0.3800000000000003,0.014299079423736672
0.3810000000000003,0.014300028878930688
0.3820000000000003,0.014300979446861614
0.3830000000000003,0.014301931117545153
0.3840000000000003,0.014302883881149447
0.3850000000000003,0.014303837727992234
0.3860000000000003,0.014304792648556178
0.3870000000000003,0.014305748633503965
0.3880000000000003,0.014306705673674975
0.3890000000000003,0.014307663760120718
0.3900000000000003,0.01430862288407819
0.3910000000000003,0.01430958303699893
0.3920000000000003,0.014310544210555358
0.3930000000000003,0.01431150639664309
0.3940000000000003,0.01431246958737928
0.3950000000000003,0.014313433775128887
0.3960000000000003,0.014314398952478545
0.3970000000000003,0.014315365112257247
0.3980000000000003,0.014316332247541036
0.3990000000000003,0.01431730035164776
0.4000000000000003,0.014318269418125749
0.4010000000000003,0.014319239440773911
0.4020000000000003,0.014320210413630335
0.4030000000000003,0.014321182330970095
0.4040000000000003,0.014322155187295613
0.4050000000000003,0.014323128977347648
0.4060000000000003,0.014324103696078396
0.4070000000000003,0.014325079338681946
0.4080000000000003,0.01432605590054231
0.4090000000000003,0.014327033377268096
0.4100000000000003,0.014328011764655776
0.4110000000000003,0.014328991058702011
0.4120000000000003,0.014329971255583582
0.4130000000000003,0.014330952351652266
0.4140000000000003,0.014331934343437934
0.4150000000000003,0.014332917227613654
0.4160000000000003,0.014333901001012924
0.4170000000000003,0.014334885660605833
0.4180000000000003,0.014335871203500366
0.4190000000000003,0.01433685762692076
0.4200000000000003,0.01433784492820427
0.4210000000000003,0.014338833104799237
0.4220000000000003,0.014339822154241509
0.4230000000000003,0.014340812074165448
0.4240000000000003,0.014341802862275974
0.4250000000000003,0.014342794516353008
0.4260000000000003,0.01434378703423918
0.4270000000000003,0.014344780413840663
0.4280000000000003,0.014345774653098066
0.4290000000000003,0.014346769750013188
0.4300000000000003,0.014347765702619635
0.4310000000000003,0.014348762508980713
0.43200000000000033,0.014349760167195314
0.43300000000000033,0.014350758675380583
0.43400000000000033,0.014351758031676726
0.43500000000000033,0.014352758234247453
0.43600000000000033,0.014353759281264958
0.43700000000000033,0.014354761170919264
0.43800000000000033,0.014355763901410624
0.43900000000000033,0.01435676747095297
0.44000000000000034,0.01435777187777079
0.44100000000000034,0.014358777120106494
0.44200000000000034,0.014359783196210528
0.44300000000000034,0.014360790104345371
0.44400000000000034,0.014361797842798892
0.44500000000000034,0.014362806409874604
0.44600000000000034,0.01436381580389795
0.44700000000000034,0.014364826023216062
0.44800000000000034,0.014365837066213192
0.44900000000000034,0.014366848931297914
0.45000000000000034,0.014367861616915669
0.45100000000000035,0.0143688751215633
0.45200000000000035,0.014369889443768463
0.45300000000000035,0.014370904582122083
0.45400000000000035,0.014371920535267176
0.45500000000000035,0.014372937301903008
0.45600000000000035,0.014373954880794845
0.45700000000000035,0.014374973270784882
0.45800000000000035,0.014375992470784008
0.45900000000000035,0.014377012479780413
0.46000000000000035,0.014378033296857069
0.46100000000000035,0.01437905492118207
0.46200000000000035,0.01438007735201089
0.46300000000000036,0.014381100588710099
0.46400000000000036,0.014382124630736707
0.46500000000000036,0.014383149477662298
0.46600000000000036,0.014384175129161961
0.46700000000000036,0.01438520158502526
0.46800000000000036,0.014386228845161171
0.46900000000000036,0.014387256909591771
0.47000000000000036,0.014388285778451488
0.47100000000000036,0.014389315452006836
0.47200000000000036,0.014390345930647482
0.47300000000000036,0.014391377214873246
0.47400000000000037,0.014392409305323933
0.47500000000000037,0.014393442202748333
0.47600000000000037,0.014394475908020512
0.47700000000000037,0.014395510422139482
0.47800000000000037,0.014396545746219172
0.47900000000000037,0.014397581881497526
0.48000000000000037,0.014398618829323287
0.48100000000000037,0.014399656591153857
0.4820000000000004,0.01440069516856013
0.4830000000000004,0.01440173456321819
0.4840000000000004,0.014402774776900698
0.4850000000000004,0.0144038158114805
0.4860000000000004,0.01440485766892234
0.4870000000000004,0.014405900351274757
0.4880000000000004,0.014406943860671553
0.4890000000000004,0.014407988199317
0.4900000000000004,0.01440903336948912
0.4910000000000004,0.014410079373526166
0.4920000000000004,0.01441112621382294
0.4930000000000004,0.014412173892826795
0.4940000000000004,0.014413223109492359
0.4950000000000004,0.014414273034738023
0.4960000000000004,0.014415322682977206
0.4970000000000004,0.014416373216502382
0.4980000000000004,0.014417424999354531
0.4990000000000004,0.014418477723767411
0.5000000000000003,0.014419531329616542
0.5010000000000003,0.014420585803494979
0.5020000000000003,0.014421641142861387
0.5030000000000003,0.01442269734833688
0.5040000000000003,0.014423754421602373
0.5050000000000003,0.014424812364758378
0.5060000000000003,0.014425871180054247
0.5070000000000003,0.01442693086980478
0.5080000000000003,0.01442799143630953
0.5090000000000003,0.01442905288183819
0.5100000000000003,0.014430115208618652
0.5110000000000003,0.014431178418818464
0.5120000000000003,0.014432242514535752
0.5130000000000003,0.014433307497797162
0.5140000000000003,0.014434374042817905
0.5150000000000003,0.014435441345169726
0.5160000000000003,0.014436509128979255
0.5170000000000003,0.014437577713551052
0.5180000000000003,0.014438647166227909
0.5190000000000003,0.014439717506131175
0.5200000000000004,0.014440788740631738
0.5210000000000004,0.014441860873595395
0.5220000000000004,0.014442933908398115
0.5230000000000004,0.014444007845259291
0.5240000000000004,0.014445082685756639
0.5250000000000004,0.01444615843149084
0.5260000000000004,0.014447235082116495
0.5270000000000004,0.01444831264017839
0.5280000000000004,0.014449391104515362
0.5290000000000004,0.014450470476433549
0.5300000000000004,0.014451550755565413
0.5310000000000004,0.014452631943820828
0.5320000000000004,0.014453714039386457
0.5330000000000004,0.014454797042890695
0.5340000000000004,0.014455880954816924
0.5350000000000004,0.014456965774256958
0.5360000000000004,0.014458051501312663
0.5370000000000004,0.014459138135733199
0.5380000000000004,0.014460225677132508
0.5390000000000004,0.014461314124256781
0.5400000000000004,0.014462403477414355
0.5410000000000004,0.014463493735288489
0.5420000000000004,0.014464584897598737
0.5430000000000004,0.014465676962544555
0.5440000000000004,0.014466769286476066
0.5450000000000004,0.014467862646691067
0.5460000000000004,0.0144689572962972
0.5470000000000004,0.014470052934479878
0.5480000000000004,0.014471149497246205
0.5490000000000004,0.014472246966500171
0.5500000000000004,0.01447334533524521
0.5510000000000004,0.014474444599839894
0.5520000000000004,0.014475544757839033
0.5530000000000004,0.014476646443096382
0.5540000000000004,0.014477748883135163
0.5550000000000004,0.014478851827748277
0.5560000000000004,0.01447995557086105
0.5570000000000004,0.014481060172079759
0.5580000000000004,0.01448216564705463
0.5590000000000004,0.014483271999290876
0.5600000000000004,0.014484379228888136
0.5610000000000004,0.014485487335655314
0.5620000000000004,0.014486596317971888
0.5630000000000004,0.014487706174191777
0.5640000000000004,0.014488816903347489
0.5650000000000004,0.01448992850247714
0.5660000000000004,0.014491040969721201
0.5670000000000004,0.01449215430456816
0.5680000000000004,0.014493268503133067
0.5690000000000004,0.01449438356476136
0.5700000000000004,0.01449549948621667
0.5710000000000004,0.014496616265585589
0.5720000000000004,0.014497733901205208
0.5730000000000004,0.01449885239042556
0.5740000000000004,0.014499971730890836
0.5750000000000004,0.014501091920137004
0.5760000000000004,0.014502212956079806
0.5770000000000004,0.014503334835709548
0.5780000000000004,0.01450445755677001
0.5790000000000004,0.014505581116508466
0.5800000000000004,0.014506705512357962
0.5810000000000004,0.014507830741178996
0.5820000000000004,0.014508956800602369
0.5830000000000004,0.014510083687426345
0.5840000000000004,0.014511211398349747
0.5850000000000004,0.014512339930772729
0.5860000000000004,0.014513469280740338
0.5870000000000004,0.01451459944546431
0.5880000000000004,0.014515730421824719
0.5890000000000004,0.014516862205290484
0.5900000000000004,0.014517994793259234
0.5910000000000004,0.01451912818105828
0.5920000000000004,0.014520262365315265
0.5930000000000004,0.014521397341958531
0.5940000000000004,0.014522533106905471
0.5950000000000004,0.014523669655482328
0.5960000000000004,0.014524806983676121
0.5970000000000004,0.014525945086709548
0.5980000000000004,0.014527083959993714
0.5990000000000004,0.014528223598552147
0.6000000000000004,0.014529363997499977
0.6010000000000004,0.014530505151710052
0.6020000000000004,0.014531647055501985
0.6030000000000004,0.014532789704150855
0.6040000000000004,0.014533933091369884
0.6050000000000004,0.014535077211165212
0.6060000000000004,0.014536222058381553
0.6070000000000004,0.014537367626122342
0.6080000000000004,0.014538513908416189
0.6090000000000004,0.014539660898466608
0.6100000000000004,0.014540808589983816
0.6110000000000004,0.014541956976467757
0.6120000000000004,0.014543106050178752
0.6130000000000004,0.014544255803949777
0.6140000000000004,0.01454540623111867
0.6150000000000004,0.014546557323452981
0.6160000000000004,0.014547709073780146
0.6170000000000004,0.01454886147394179
0.6180000000000004,0.014550014516458978
0.6190000000000004,0.014551168191966184
0.6200000000000004,0.014552322493336779
0.6210000000000004,0.014553477411229629
0.6220000000000004,0.014554632937280284
0.6230000000000004,0.014555789062746854
0.6240000000000004,0.014556945778334532
0.6250000000000004,0.014558103075382418
0.6260000000000004,0.014559260944164555
0.6270000000000004,0.014560419375036252
0.6280000000000004,0.014561578358291138
0.6290000000000004,0.014562737885057311
0.6300000000000004,0.01456389794477093
0.6310000000000004,0.014565058527436291
0.6320000000000005,0.01456621962302909
0.6330000000000005,0.01456738122147458
0.6340000000000005,0.014568543311857663
0.6350000000000005,0.014569705884488174
0.6360000000000005,0.014570868927646039
0.6370000000000005,0.014572032431732019
0.6380000000000005,0.01457319638548696
0.6390000000000005,0.014574360777335293
0.6400000000000005,0.014575525597328779
0.6410000000000005,0.014576690833874967
0.6420000000000005,0.014577856475385287
0.6430000000000005,0.014579022511130543
0.6440000000000005,0.01458018892933836
0.6450000000000005,0.014581355719082478
0.6460000000000005,0.014582522868695814
0.6470000000000005,0.014583690366539545
0.6480000000000005,0.014584858200535062
0.6490000000000005,0.014586026359934803
0.6500000000000005,0.014587194832186904
0.6510000000000005,0.014588363605956082
0.6520000000000005,0.014589532669442492
0.6530000000000005,0.01459070201052718
0.6540000000000005,0.014591871617538272
0.6550000000000005,0.014593041478402789
0.6560000000000005,0.014594211581151354
0.6570000000000005,0.014595381913630811
0.6580000000000005,0.014596552464358738
0.6590000000000005,0.014597723220622617
0.6600000000000005,0.01459889416987412
0.6610000000000005,0.014600065301675805
0.6620000000000005,0.01460123660279503
0.6630000000000005,0.014602408060941242
0.6640000000000005,0.014603579664252237
0.6650000000000005,0.014604751400834542
0.6660000000000005,0.014605923258002557
0.6670000000000005,0.014607095223805685
0.6680000000000005,0.014608267285570027
0.6690000000000005,0.014609439431242347
0.6700000000000005,0.014610611648851713
0.6710000000000005,0.014611783926098857
0.6720000000000005,0.014612956249773195
0.6730000000000005,0.014614128608625017
0.6740000000000005,0.014615300989741448
0.6750000000000005,0.01461647338125285
0.6760000000000005,0.014617645770444547
0.6770000000000005,0.014618818144699652
0.6780000000000005,0.014619990491859546
0.6790000000000005,0.014621162799452931
0.6800000000000005,0.014622335054896731
0.6810000000000005,0.014623507245936146
0.6820000000000005,0.014624679359750597
0.6830000000000005,0.01462585138391813
0.6840000000000005,0.014627023306094226
0.6850000000000005,0.01462819511286781
0.6860000000000005,0.014629366792334559
0.6870000000000005,0.014630538331683126
0.6880000000000005,0.014631709718391221
0.6890000000000005,0.014632880938933219
0.6900000000000005,0.014634051981667449
0.6910000000000005,0.014635222832521728
0.6920000000000005,0.014636393479868273
0.6930000000000005,0.01463756390993783
0.6940000000000005,0.014638734109573108
0.6950000000000005,0.014639904066898676
0.6960000000000005,0.014641073768406189
0.6970000000000005,0.014642243200350336
0.6980000000000005,0.014643412350557973
0.6990000000000005,0.014644581205537925
0.7000000000000005,0.01464574975176941
0.7010000000000005,0.014646917976324513
0.7020000000000005,0.014648085866366517
0.7030000000000005,0.01464925340792051
0.7040000000000005,0.01465042058771245
0.7050000000000005,0.014651587393147394
0.7060000000000005,0.014652753809599796
0.7070000000000005,0.014653919824777928
0.7080000000000005,0.014655085424147661
0.7090000000000005,0.014656250595255705
0.7100000000000005,0.014657415323420742
0.7110000000000005,0.014658579596193265
0.7120000000000005,0.014659743399078632
0.7130000000000005,0.01466090671946814
0.7140000000000005,0.014662069542363458
0.7150000000000005,0.014663231855283376
0.7160000000000005,0.01466439364422292
0.7170000000000005,0.01466555489575362
0.7180000000000005,0.014666715595572203
0.7190000000000005,0.014667875730413974
0.7200000000000005,0.014669035286684345
0.7210000000000005,0.014670194250688065
0.7220000000000005,0.014671352608842222
0.7230000000000005,0.01467251034702945
0.7240000000000005,0.01467366745223062
0.7250000000000005,0.014674823910796468
0.7260000000000005,0.014675979709327382
0.7270000000000005,0.014677134833793815
0.7280000000000005,0.01467828927098058
0.7290000000000005,0.014679443007621413
0.7300000000000005,0.014680596030269819
0.7310000000000005,0.014681748325417803
0.7320000000000005,0.014682899880073572
0.7330000000000005,0.014684050680589417
0.7340000000000005,0.014685200714845144
0.7350000000000005,0.014686349968681678
0.7360000000000005,0.014687498429704262
0.7370000000000005,0.014688646084840613
0.7380000000000005,0.014689792921500015
0.7390000000000005,0.014690938926838645
0.7400000000000005,0.014692084088231961
0.7410000000000005,0.014693228393621787
0.7420000000000005,0.014694371829871117
0.7430000000000005,0.014695514385370144
0.7440000000000005,0.014696656047744458
0.7450000000000006,0.014697796805065
0.7460000000000006,0.014698936645556977
0.7470000000000006,0.014700075557107107
0.7480000000000006,0.014701213528481374
0.7490000000000006,0.014702350547783207
0.7500000000000006,0.014703486604055769
0.7510000000000006,0.014704621686227326
0.7520000000000006,0.014705755783282435
0.7530000000000006,0.014706888884011282
0.7540000000000006,0.014708020977798116
0.7550000000000006,0.014709152053862574
0.7560000000000006,0.01471028210296308
0.7570000000000006,0.014711411113566783
0.7580000000000006,0.014712539076432893
0.7590000000000006,0.014713665981266326
0.7600000000000006,0.01471479181893124
0.7610000000000006,0.014715916579458733
0.7620000000000006,0.014717040253968776
0.7630000000000006,0.014718162833197504
0.7640000000000006,0.014719284308022133
0.7650000000000006,0.01472040466964593
0.7660000000000006,0.014721523910212931
0.7670000000000006,0.01472264202073521
0.7680000000000006,0.014723758992888698
0.7690000000000006,0.014724874819138164
0.7700000000000006,0.014725989491862714
0.7710000000000006,0.014727103003124568
0.7720000000000006,0.014728215345675652
0.7730000000000006,0.014729326512535853
0.7740000000000006,0.014730436496224845
0.7750000000000006,0.014731545290521187
0.7760000000000006,0.014732652888264433
0.7770000000000006,0.014733759283862531
0.7780000000000006,0.014734864470462595
0.7790000000000006,0.014735968442891543
0.7800000000000006,0.014737071194257042
0.7810000000000006,0.014738172720001063
0.7820000000000006,0.014739273014133112
0.7830000000000006,0.014740372071784778
0.7840000000000006,0.014741469888414594
0.7850000000000006,0.01474256645828561
0.7860000000000006,0.01474366177747913
0.7870000000000006,0.014744755841770403
0.7880000000000006,0.014745848646403303
0.7890000000000006,0.014746940188289885
0.7900000000000006,0.01474803046308807
0.7910000000000006,0.014749119467214201
0.7920000000000006,0.014750207197416864
0.7930000000000006,0.014751293650636812
0.7940000000000006,0.01475237882391428
0.7950000000000006,0.014753462714583922
0.7960000000000006,0.014754545319747238
0.7970000000000006,0.014755626637428606
0.7980000000000006,0.01475670666519531
0.7990000000000006,0.014757785401109568
0.7990000000000006,0.014757785401109568
0.7990000000000006,0.014757785401109568

==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac100_p2_N50_dt10_.csv <==
column 1, column 2
0.001,0.016477976237570868
0.002,0.0170530808236151
0.003,0.017342716698976732
0.004,0.017488443532407
0.005,0.017553205203333835
0.006,0.017571809525995484
0.007,0.01758172295203848
0.008,0.017598023847449126
0.009000000000000001,0.017616835108824044
0.010000000000000002,0.017632493946812263
0.011000000000000003,0.017643745013377583
0.012000000000000004,0.017652122818523044
0.013000000000000005,0.01765901284461411
0.014000000000000005,0.017664969898334503
0.015000000000000006,0.017670646446594763
0.016000000000000007,0.017677119068252378
0.017000000000000008,0.01768529948542391
0.01800000000000001,0.017695523468707505
0.01900000000000001,0.017707711847575424
0.02000000000000001,0.01772164754009535
0.02100000000000001,0.01773706105586907
0.022000000000000013,0.017753596495427397
0.023000000000000013,0.017770808269582997
0.024000000000000014,0.017788221056118797
0.025000000000000015,0.017805402926083264
0.026000000000000016,0.01782201046377018
0.027000000000000017,0.01783780060075982
0.028000000000000018,0.017852621667609887
0.02900000000000002,0.017866396065661073
0.03000000000000002,0.017879101493698705
0.03100000000000002,0.017890753576634204
0.03200000000000002,0.017901391055793695
0.03300000000000002,0.017911064276119538
0.03400000000000002,0.01791982738556512
0.035000000000000024,0.017927733970739795
0.036000000000000025,0.0179348349345249
0.037000000000000026,0.017941176778458138
0.03800000000000003,0.01794679859906054
0.03900000000000003,0.017951727253249266
0.04000000000000003,0.017955971815501518
0.04100000000000003,0.01795951953647185
0.04200000000000003,0.01796233516082841
0.04300000000000003,0.017964363924348362
0.04400000000000003,0.017965536959050264
0.04500000000000003,0.01796577718911352
0.046000000000000034,0.01796500419999435
0.047000000000000035,0.017963137480356915
0.048000000000000036,0.017960098285690448
0.04900000000000004,0.017955810887427426
0.05000000000000004,0.017950204139350428
0.05100000000000004,0.017943214193376883
0.05200000000000004,0.017934788867787255
0.05300000000000004,0.017924893585936484
0.05400000000000004,0.01791351800371267
0.05500000000000004,0.01790068165567171
0.05600000000000004,0.017886436726154652
0.057000000000000044,0.017870866933761012
0.058000000000000045,0.01785408348440613
0.059000000000000045,0.017836220848218013
0.060000000000000046,0.017817434619259657
0.06100000000000005,0.01779789958711441
0.06200000000000005,0.0177778006656904
0.06300000000000004,0.01775730954006899
0.06400000000000004,0.01773655126773159
0.06500000000000004,0.017715579594057052
0.06600000000000004,0.01769437977100363
0.06700000000000005,0.017672899894740947
0.06800000000000005,0.017651093957829517
0.06900000000000005,0.01762895637125671
0.07000000000000005,0.01760653568011522
0.07100000000000005,0.017583925658654836
0.07200000000000005,0.017561240389827378
0.07300000000000005,0.017538584655318937
0.07400000000000005,0.01751603062663076
0.07500000000000005,0.017493607090816772
0.07600000000000005,0.0174713016688194
0.07700000000000005,0.017449073139439372
0.07800000000000006,0.017426870766632102
0.07900000000000006,0.01740465852364992
0.08000000000000006,0.01738244158597237
0.08100000000000006,0.01736028900820378
0.08200000000000006,0.017338341850567086
0.08300000000000006,0.01731679598981122
0.08400000000000006,0.01729585894360959
0.08500000000000006,0.017275696521293845
0.08600000000000006,0.01725639379232331
0.08700000000000006,0.01723794615900556
0.08800000000000006,0.01722027809319404
0.08900000000000007,0.017203274974350074
0.09000000000000007,0.01718681352014185
0.09100000000000007,0.01717078316418185
0.09200000000000007,0.017155097280122295
0.09300000000000007,0.017139696451747715
0.09400000000000007,0.017124546614929834
0.09500000000000007,0.017109634334787984
0.09600000000000007,0.017094960751493388
0.09700000000000007,0.017080535224308212
0.09800000000000007,0.017066369430090756
0.09900000000000007,0.01705247249995107
0.10000000000000007,0.017038847597930378
0.10100000000000008,0.017025490127229488
0.10200000000000008,0.01701238752327384
0.10300000000000008,0.016999520418589254
0.10400000000000008,0.016986864875581147
0.10500000000000008,0.01697439537714924
0.10600000000000008,0.0169620883092988
0.10700000000000008,0.016949925729807327
0.10800000000000008,0.01693789924794766
0.10900000000000008,0.016926013822218304
0.11000000000000008,0.016914291166545376
0.11100000000000008,0.01690277221572216
0.11200000000000009,0.016891517760262348
0.11300000000000009,0.016880606105410336
0.11400000000000009,0.016870126806202933
0.11500000000000009,0.016860170500374548
0.11600000000000009,0.016850816481859307
0.11700000000000009,0.01684212105237045
0.11800000000000009,0.01683410983806847
0.11900000000000009,0.01682677585767579
0.12000000000000009,0.016820083024320014
0.1210000000000001,0.016813973171569144
0.1220000000000001,0.016808374250844735
0.1230000000000001,0.016803207852143176
0.1240000000000001,0.016798395064467408
0.12500000000000008,0.016793860445427255
0.12600000000000008,0.016789534323828383
0.12700000000000009,0.016785353838732038
0.12800000000000009,0.016781263126458515
0.1290000000000001,0.01677721299372068
0.1300000000000001,0.016773160324748227
0.1310000000000001,0.016769067386739712
0.1320000000000001,0.016764901135289823
0.1330000000000001,0.016760632577548656
0.1340000000000001,0.016756236221807348
0.1350000000000001,0.01675168962570597
0.1360000000000001,0.016746973045595043
0.1370000000000001,0.01674206918587825
0.1380000000000001,0.016736963044877845
0.1390000000000001,0.01673164185525432
0.1400000000000001,0.016726095115731168
0.1410000000000001,0.016720314712843975
0.1420000000000001,0.01671429512754536
0.1430000000000001,0.016708033720075975
0.1440000000000001,0.016701531079423876
0.1450000000000001,0.01669479141662664
0.1460000000000001,0.016687822972957872
0.1470000000000001,0.01668063840498944
0.1480000000000001,0.016673255104338012
0.1490000000000001,0.01666569541160717
0.1500000000000001,0.01665798669159553
0.1510000000000001,0.01665016125622049
0.1520000000000001,0.016642256142936827
0.1530000000000001,0.016634312778396623
0.1540000000000001,0.016626376568548432
0.1550000000000001,0.0166184964469561
0.1560000000000001,0.016610724382526317
0.1570000000000001,0.016603114796535055
0.1580000000000001,0.016595723792965016
0.1590000000000001,0.016588608080652004
0.16000000000000011,0.016581823496641668
0.16100000000000012,0.016575423126092004
0.16200000000000012,0.016569455141598587
0.16300000000000012,0.016563960607313126
0.16400000000000012,0.0165589715612085
0.16500000000000012,0.016554509669683293
0.16600000000000012,0.016550585645979905
0.16700000000000012,0.01654719947582186
0.16800000000000012,0.016544341347917497
0.16900000000000012,0.016541993087787085
0.17000000000000012,0.016540129856170024
0.17100000000000012,0.016538721889059183
0.17200000000000013,0.016537736109687253
0.17300000000000013,0.016537137505984782
0.17400000000000013,0.0165368902266017
0.17500000000000013,0.016536958395317887
0.17600000000000013,0.016537306672724156
0.17700000000000013,0.016537900609594848
0.17800000000000013,0.016538706841016697
0.17900000000000013,0.016539693166332307
0.18000000000000013,0.01654082855436612
0.18100000000000013,0.016542083103362457
0.18200000000000013,0.016543427977435025
0.18300000000000013,0.01654483533355314
0.18400000000000014,0.016546278247089215
0.18500000000000014,0.016547730639464003
0.18600000000000014,0.01654916720892935
0.18700000000000014,0.016550563364069775
0.18800000000000014,0.016551895159604302
0.18900000000000014,0.016553139235245252
0.19000000000000014,0.016554272760405556
0.19100000000000014,0.01655527339027855
0.19200000000000014,0.01655611924237991
0.19300000000000014,0.016556788905483556
0.19400000000000014,0.016557261497805106
0.19500000000000015,0.016557516794198958
0.19600000000000015,0.01655753544692101
0.19700000000000015,0.01655729932682194
0.19800000000000015,0.016556792015059555
0.19900000000000015,0.01655599947473299
0.20000000000000015,0.016554910927908777
0.20100000000000015,0.016553519952341427
0.20200000000000015,0.016551825792379224
0.20300000000000015,0.01654983484533227
0.20400000000000015,0.016547562237993627
0.20500000000000015,0.016545033348935697
0.20600000000000016,0.01654228506937456
0.20700000000000016,0.01653936654086453
0.20800000000000016,0.016536339087969736
0.20900000000000016,0.01653327510015779
0.21000000000000016,0.016530255730931843
0.21100000000000016,0.016527367468193027
0.21200000000000016,0.016524697858376312
0.21300000000000016,0.016522330871822005
0.21400000000000016,0.01652034251127937
0.21500000000000016,0.016518797238851284
0.21600000000000016,0.01651774563454675
0.21700000000000016,0.016517223450645584
0.21800000000000017,0.016517251971533618
0.21900000000000017,0.016517839392296108
0.22000000000000017,0.016518982829465404
0.22100000000000017,0.016520670572947555
0.22200000000000017,0.016522884251618988
0.22300000000000017,0.01652560068486498
0.22400000000000017,0.01652879330130592
0.22500000000000017,0.016532433102160536
0.22600000000000017,0.016536489219423068
0.22700000000000017,0.016540929165374772
0.22800000000000017,0.01654571888710678
0.22900000000000018,0.016550822734681947
0.23000000000000018,0.016556203429333533
0.23100000000000018,0.016561822086456363
0.23200000000000018,0.016567638318172862
0.23300000000000018,0.01657361041350146
0.23400000000000018,0.016579695578593262
0.23500000000000018,0.01658585021137867
0.23600000000000018,0.01659203018611403
0.23700000000000018,0.016598191126512698
0.23800000000000018,0.01660428865601757
0.23900000000000018,0.016610278620157605
0.24000000000000019,0.0166161172864512
0.2410000000000002,0.01662176153634207
0.2420000000000002,0.01662716907575056
0.2430000000000002,0.016632298704141874
0.2440000000000002,0.016637110699937268
0.2450000000000002,0.01664156739925439
0.2460000000000002,0.016645634065580603
0.2470000000000002,0.016649280163438335
0.2480000000000002,0.016652481148366288
0.2490000000000002,0.016655220853392556
0.25000000000000017,0.01665749446725639
0.25100000000000017,0.016659311945503342
0.25200000000000017,0.01666070146811942
0.25300000000000017,0.01666171229982716
0.25400000000000017,0.01666241621140101
0.25500000000000017,0.01666290661244393
0.25600000000000017,0.01666329484813905
0.2570000000000002,0.016663703726664085
0.2580000000000002,0.016664259096511574
0.2590000000000002,0.016665080895173948
0.2600000000000002,0.016666275268555835
0.2610000000000002,0.016667929030779443
0.2620000000000002,0.016670107059696487
0.2630000000000002,0.016672852476501625
0.2640000000000002,0.016676188893863915
0.2650000000000002,0.016680123757365193
0.2660000000000002,0.016684651840333565
0.2670000000000002,0.01668975818651889
0.2680000000000002,0.016695420131820533
0.2690000000000002,0.0167016083669563
0.2700000000000002,0.016708287258021877
0.2710000000000002,0.016715414780047087
0.2720000000000002,0.016722942426247136
0.2730000000000002,0.016730815363033103
0.2740000000000002,0.01673897295242735
0.2750000000000002,0.016747349621700672
0.2760000000000002,0.016755875960238503
0.2770000000000002,0.016764479885612003
0.2780000000000002,0.016773087736230666
0.2790000000000002,0.016781625197039022
0.2800000000000002,0.016790018029512913
0.2810000000000002,0.016798192644051232
0.2820000000000002,0.016806076620757712
0.2830000000000002,0.01681359935516309
0.2840000000000002,0.016820693087005928
0.2850000000000002,0.016827294655845593
0.2860000000000002,0.01683334839573582
0.2870000000000002,0.01683881057687651
0.2880000000000002,0.016843655621559123
0.2890000000000002,0.01684788384934682
0.2900000000000002,0.016851529682392424
0.2910000000000002,0.016854668229217367
0.2920000000000002,0.016857417460144773
0.2930000000000002,0.016859933503540064
0.2940000000000002,0.016862398349949497
0.2950000000000002,0.016865001972323806
0.2960000000000002,0.016867923168290045
0.2970000000000002,0.016871313926171097
0.2980000000000002,0.01687529050477057
0.2990000000000002,0.01687993169184597
0.3000000000000002,0.0168852823355049
0.3010000000000002,0.016891359184630608
0.3020000000000002,0.01689815641701306
0.3030000000000002,0.01690564943129669
0.3040000000000002,0.01691379680274189
0.3050000000000002,0.016922541199083662
0.3060000000000002,0.016931810287365588
0.3070000000000002,0.01694151834740263
0.3080000000000002,0.016951568748258306
0.3090000000000002,0.016961856973376793
0.3100000000000002,0.01697227366527602
0.3110000000000002,0.016982707227109935
0.3120000000000002,0.016993045759316056
0.3130000000000002,0.017003178427284903
0.3140000000000002,0.017012996692668845
0.3150000000000002,0.01702239619318052
0.3160000000000002,0.017031280420041744
0.3170000000000002,0.01703956762450772
0.3180000000000002,0.01704720227444337
0.31900000000000023,0.017054171296411298
0.32000000000000023,0.017060522729450345
0.32100000000000023,0.01706638064862419
0.32200000000000023,0.017071947670787728
0.32300000000000023,0.01707748867565444
0.32400000000000023,0.017083297661726327
0.32500000000000023,0.017089658890788277
0.32600000000000023,0.0170968158467581
0.32700000000000023,0.01710495494762272
0.32800000000000024,0.017114201651626876
0.32900000000000024,0.017124622110021265
0.33000000000000024,0.017136225401469758
0.33100000000000024,0.017148965744630398
0.33200000000000024,0.017162746657903474
0.33300000000000024,0.017177428576274998
0.33400000000000024,0.01719283944565932
0.33500000000000024,0.017208786283972186
0.33600000000000024,0.017225065546597394
0.33700000000000024,0.017241471085255818
0.33800000000000024,0.01725779992512299
0.33900000000000025,0.017273857561800936
0.34000000000000025,0.01728946586984924
0.34100000000000025,0.017304477651979927
0.34200000000000025,0.017318801148552315
0.34300000000000025,0.017332433387829096
0.34400000000000025,0.017345492505106204
0.34500000000000025,0.017358231176636034
0.34600000000000025,0.017371015789398654
0.34700000000000025,0.01738427131983445
0.34800000000000025,0.017398408073033427
0.34900000000000025,0.017413751486144706
0.35000000000000026,0.01743049220310295
0.35100000000000026,0.01744866678559316
0.35200000000000026,0.017468170288044572
0.35300000000000026,0.017488791788849
0.35400000000000026,0.017510258285421652
0.35500000000000026,0.01753227400865905
0.35600000000000026,0.017554548472704868
0.35700000000000026,0.017576813046900404
0.35800000000000026,0.017598830387772345
0.35900000000000026,0.017620404028829917
0.36000000000000026,0.0176413974804028
0.36100000000000027,0.01766177155482093
0.36200000000000027,0.017681638887579922
0.36300000000000027,0.01770130977280592
0.36400000000000027,0.01772127723353094
0.36500000000000027,0.017742104562587346
0.36600000000000027,0.017764252681749453
0.36700000000000027,0.01778794615288245
0.36800000000000027,0.01781314672579685
0.36900000000000027,0.017839619840140788
0.3700000000000003,0.017867033628163494
0.3710000000000003,0.017895042084215603
0.3720000000000003,0.017923335647180533
0.3730000000000003,0.017951663417817502
0.3740000000000003,0.017979837549625087
0.3750000000000003,0.018007728727355555
0.3760000000000003,0.01803525788564887
0.3770000000000003,0.0180623860949131
0.3780000000000003,0.01808910269550312
0.3790000000000003,0.018115411503807962
0.3800000000000003,0.018141316039294024


==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac100_p4_N15_dt10_.csv <==
column 1, column 2
0.001,0.020941841683208354
0.002,0.020074027160443635
0.003,0.01964161286291231
0.004,0.019355347919224313
0.005,0.019140065047463784
0.006,0.018967679949430754
0.007,0.01882524949937414
0.008,0.018704813442698802
0.009000000000000001,0.01860056784583308
0.010000000000000002,0.01850850724951173
0.011000000000000003,0.01842608870773337
0.012000000000000004,0.01835159123609573
0.013000000000000005,0.01828365236125949
0.014000000000000005,0.018221091988052482
0.015000000000000006,0.018162886945644503
0.016000000000000007,0.018108179788711563
0.017000000000000008,0.01805627925497749
0.01800000000000001,0.01800664810460848
0.01900000000000001,0.01795888332382435
0.02000000000000001,0.017912693954196902
0.02100000000000001,0.01786787913871348
0.022000000000000013,0.01782430758495516
0.023000000000000013,0.01778189897971173
0.024000000000000014,0.017740607424483332
0.025000000000000015,0.017700407246387512
0.026000000000000016,0.01766128110851654
0.027000000000000017,0.01762321057751046
0.028000000000000018,0.01758616920999092
0.02900000000000002,0.01755011788625134
0.03000000000000002,0.01751500242090424
0.03100000000000002,0.017480753274018504
0.03200000000000002,0.01744728760321607
0.03300000000000002,0.017414513910848764
0.03400000000000002,0.017382339723058783
0.035000000000000024,0.017350682396509207
0.036000000000000025,0.017319482404556545
0.037000000000000026,0.0172887171946505
0.03800000000000003,0.017258412058352702
0.03900000000000003,0.017228644038454817
0.04000000000000003,0.017199535761292184
0.04100000000000003,0.017171239043879603
0.04200000000000003,0.0171439121114246
0.04300000000000003,0.01711769682210864
0.04400000000000003,0.017092702081168445
0.04500000000000003,0.017068996546727166
0.046000000000000034,0.017046610130612247
0.047000000000000035,0.017025541240270673
0.048000000000000036,0.017005765893460416
0.04900000000000004,0.016987245840902648
0.05000000000000004,0.016969933821463633
0.05100000000000004,0.016953775211437056
0.05200000000000004,0.016938705665112366
0.05300000000000004,0.016924644754186608
0.05400000000000004,0.016911486261775514
0.05500000000000004,0.016899086872400902
0.05600000000000004,0.016887257598959
0.057000000000000044,0.016875764987107085
0.058000000000000045,0.016864350061615664
0.059000000000000045,0.016852768600576617
0.060000000000000046,0.01684084423048958
0.06100000000000005,0.016828513647776953
0.06200000000000005,0.01681584128610576
0.06300000000000004,0.016802995727111896
0.06400000000000004,0.016790200612188895
0.06500000000000004,0.016777682803253983
0.06600000000000004,0.016765635173842983
0.06700000000000005,0.01675419914086005
0.06800000000000005,0.01674346312581683
0.06900000000000005,0.016733470122059956
0.07000000000000005,0.01672422872910018
0.07100000000000005,0.01671572400794226
0.07200000000000005,0.01670792679061492
0.07300000000000005,0.01670080096665683
0.07400000000000005,0.016694308864789113
0.07500000000000005,0.01668841532735055
0.07600000000000005,0.016683090567693577
0.07700000000000005,0.01667831237608595
0.07800000000000006,0.016674067761119193
0.07900000000000006,0.016670354085712737
0.08000000000000006,0.016667179709624544
0.08100000000000006,0.016664563872655743
0.08200000000000006,0.016662535644945676
0.08300000000000006,0.01666113175022422
0.08400000000000006,0.016660393323020883
0.08500000000000006,0.01666036193595915
0.08600000000000006,0.016661075722227112
0.08700000000000006,0.016662566247016397
0.08800000000000006,0.01666485673867714
0.08900000000000007,0.016667961546994844
0.09000000000000007,0.016671886249660428
0.09100000000000007,0.01667662778793642
0.09200000000000007,0.01668217426075132
0.09300000000000007,0.016688504357866164
0.09400000000000007,0.016695586635466105
0.09500000000000007,0.01670337894689264
0.09600000000000007,0.016711828448557627
0.09700000000000007,0.01672087207440913
0.09800000000000007,0.016730437970759224
0.09900000000000007,0.016740447574735976
0.10000000000000007,0.016750818479236415
0.10100000000000008,0.01676146757535968
0.10200000000000008,0.01677231414918355
0.10300000000000008,0.01678328256878014
0.10400000000000008,0.016794304142242342
0.10500000000000008,0.016805318112895352
0.10600000000000008,0.016816271872016293
0.10700000000000008,0.016827120625856243
0.10800000000000008,0.016837826601156323
0.10900000000000008,0.01684835828189369
0.11000000000000008,0.016858689564812068
0.11100000000000008,0.016868798990955985
0.11200000000000009,0.016878669145493713
0.11300000000000009,0.01688828606077971
0.11400000000000009,0.01689763885554916
0.11500000000000009,0.016906719249455755
0.11600000000000009,0.01691552136800112
0.11700000000000009,0.01692404140013527
0.11800000000000009,0.01693227739845127
0.11900000000000009,0.0169402290516509
0.12000000000000009,0.016947897477877998
0.1210000000000001,0.016955285072137036
0.1220000000000001,0.016962395314701142
0.1230000000000001,0.01696923259975188
0.1240000000000001,0.01697580210420919
0.12500000000000008,0.0169821096510783
0.12600000000000008,0.01698816158316988
0.12700000000000009,0.01699396464240372
0.12800000000000009,0.016999525860849452
0.1290000000000001,0.01700485253833723
0.1300000000000001,0.017009952021051794
0.1310000000000001,0.017014831807254046
0.1320000000000001,0.017019499388171204
0.1330000000000001,0.01702396218960065
0.1340000000000001,0.017028227623484864
0.1350000000000001,0.017032302943132602
0.1360000000000001,0.01703619530607338
0.1370000000000001,0.017039911717195974
0.1380000000000001,0.017043459002821077
0.1390000000000001,0.017046843784275654
0.1400000000000001,0.017050072528351425
0.1410000000000001,0.017053151490781064
0.1420000000000001,0.017056086746403673
0.1430000000000001,0.01705888412512128
0.1440000000000001,0.01706154926471247
0.1450000000000001,0.017064087616027353
0.1460000000000001,0.017066504452372303
0.1470000000000001,0.017068804783453476
0.1480000000000001,0.017070993463101203
0.1490000000000001,0.017073075164077228
0.1500000000000001,0.017075054364999908
0.1510000000000001,0.01707693537068099
0.1520000000000001,0.017078722311592503
0.1530000000000001,0.01708041908695734
0.1540000000000001,0.01708202955469228
0.1550000000000001,0.017083557317495432
0.1560000000000001,0.017085005836425176
0.1570000000000001,0.017086378503132563
0.1580000000000001,0.017087678481099492
0.1590000000000001,0.017088908845128866
0.16000000000000011,0.017090072528568662
0.16100000000000012,0.01709117230389123
0.16200000000000012,0.01709221087491846
0.16300000000000012,0.017093190833525427
0.16400000000000012,0.01709411464251445
0.16500000000000012,0.017094984636318002
0.16600000000000012,0.017095803093718876
0.16700000000000012,0.017096572196547446
0.16800000000000012,0.01709729395784458
0.16900000000000012,0.017097970392780767
0.17000000000000012,0.017098603378860683
0.17100000000000012,0.017099194740430416
0.17200000000000013,0.017099746253168915
0.17300000000000013,0.017100259539002176
0.17400000000000013,0.017100736210266785
0.17500000000000013,0.01710117776259631
0.17600000000000013,0.017101585695274132
0.17700000000000013,0.017101961380928676
0.17800000000000013,0.017102306162984873
0.17900000000000013,0.01710262134657908
0.18000000000000013,0.017102908168345306
0.18100000000000013,0.017103167781246556
0.18200000000000013,0.017103401323940403
0.18300000000000013,0.017103609887128363
0.18400000000000014,0.01710379449735668
0.18500000000000014,0.017103956162127235
0.18600000000000014,0.017104095807552795
0.18700000000000014,0.01710421436595779
0.18800000000000014,0.01710431272732031
0.18900000000000014,0.01710439168269422
0.19000000000000014,0.01710445207323329
0.19100000000000014,0.017104494667582334
0.19200000000000014,0.017104520227288568
0.19300000000000014,0.01710452941120995
0.19400000000000014,0.017104522934185556
0.19500000000000015,0.017104501434738104
0.19600000000000015,0.017104465565415013
0.19700000000000015,0.01710441589528301
0.19800000000000015,0.0171043530324998
0.19900000000000015,0.017104277489717403
0.20000000000000015,0.017104189830674507
0.20100000000000015,0.017104090541093183
0.20200000000000015,0.01710398011914417
0.20300000000000015,0.017103859031713423
0.20400000000000015,0.01710372775542961
0.20500000000000015,0.017103586680402055
0.20600000000000016,0.017103436248812623
0.20700000000000016,0.017103276847205376
0.20800000000000016,0.017103108856136404
0.20900000000000016,0.017102932630760022
0.21000000000000016,0.017102748566486314
0.21100000000000016,0.017102556952532138
0.21200000000000016,0.017102358131556836
0.21300000000000016,0.01710215242693523
0.21400000000000016,0.017101940103817603
0.21500000000000016,0.017101721470945703
0.21600000000000016,0.017101496798394344
0.21700000000000016,0.017101266369136316
0.21800000000000017,0.01710103040407657
0.21900000000000017,0.01710078918081834
0.22000000000000017,0.017100542892432992
0.22100000000000017,0.01710029179494072
0.22200000000000017,0.0171000360887816
0.22300000000000017,0.01709977599026369
0.22400000000000017,0.017099511696460838
0.22500000000000017,0.017099243402014352
0.22600000000000017,0.01709897125704344
0.22700000000000017,0.017098695454354055
0.22800000000000017,0.01709841616702553
0.22900000000000018,0.017098133573962022
0.23000000000000018,0.017097847797711004
0.23100000000000018,0.017097558989142954
0.23200000000000018,0.01709726731477873
0.23300000000000018,0.017096972895779654
0.23400000000000018,0.017096675842817977
0.23500000000000018,0.017096376289531316
0.23600000000000018,0.017096074363895777
0.23700000000000018,0.017095770178014162
0.23800000000000018,0.017095463828043094
0.23900000000000018,0.01709515544508117
0.24000000000000019,0.017094845108670036
0.2410000000000002,0.017094532915446024
0.2420000000000002,0.01709421893972947
0.2430000000000002,0.01709390328583823
0.2440000000000002,0.017093586063306656
0.2450000000000002,0.017093267326679554
0.2460000000000002,0.01709294712266114
0.2470000000000002,0.01709262556153912
0.2480000000000002,0.017092302697268278
0.2490000000000002,0.017091978605213227
0.25000000000000017,0.01709165333119404
0.25100000000000017,0.017091326944875883
0.25200000000000017,0.017090999498565542
0.25300000000000017,0.01709067103544878
0.25400000000000017,0.017090341617752722
0.25500000000000017,0.017090011287952477
0.25600000000000017,0.01708968008672684
0.2570000000000002,0.0170893480677573
0.2580000000000002,0.017089015244503236
0.2590000000000002,0.017088681664742332
0.2600000000000002,0.017088347375755847
0.2610000000000002,0.017088012416938934
0.2620000000000002,0.017087676815531593
0.2630000000000002,0.017087340588651106
0.2640000000000002,0.01708700375784996
0.2650000000000002,0.017086666352454837
0.2660000000000002,0.017086328400818945
0.2670000000000002,0.017085989896310428
0.2680000000000002,0.017085650892065204
0.2690000000000002,0.01708531140935273
0.2700000000000002,0.01708497145736608
0.2710000000000002,0.01708463104262145
0.2720000000000002,0.017084290167941777
0.2730000000000002,0.017083948849020248
0.2740000000000002,0.01708360711305451
0.2750000000000002,0.017083264962158673
0.2760000000000002,0.01708292240050833
0.2770000000000002,0.017082579430691008
0.2780000000000002,0.017082236078765346
0.2790000000000002,0.01708189232640813
0.2800000000000002,0.01708154819068535
0.2810000000000002,0.01708120367083067
0.2820000000000002,0.017080858786769938
0.2830000000000002,0.017080513508915842
0.2840000000000002,0.0170801678570604
0.2850000000000002,0.017079821844465964
0.2860000000000002,0.017079475476315047
0.2870000000000002,0.017079128731336376
0.2880000000000002,0.017078781634283502
0.2890000000000002,0.017078434151980248
0.2900000000000002,0.01707808631646654
0.2910000000000002,0.01707773813139597
0.2920000000000002,0.017077389602431124
0.2930000000000002,0.017077040724240555
0.2940000000000002,0.017076691517752637
0.2950000000000002,0.017076341959760134
0.2960000000000002,0.017075992074601847
0.2970000000000002,0.017075641882476657
0.2980000000000002,0.017075291385674925
0.2990000000000002,0.01707494059649963
0.3000000000000002,0.0170745895437532
0.3010000000000002,0.01707423824074554
0.3020000000000002,0.01707388670664158
0.3030000000000002,0.017073534984147373
0.3040000000000002,0.01707318305494735
0.3050000000000002,0.017072831008126167
0.3060000000000002,0.017072478838837488
0.3070000000000002,0.017072126601608843
0.3080000000000002,0.017071774314401544
0.3090000000000002,0.017071422084703313
0.3100000000000002,0.017071069917430473
0.3110000000000002,0.01707071788789113
0.3120000000000002,0.017070366054418057
0.3130000000000002,0.017070014511367745
0.3140000000000002,0.01706966332570374
0.3150000000000002,0.017069312575886317
0.3160000000000002,0.01706896235402108
0.3170000000000002,0.017068612750682253
0.3180000000000002,0.017068263897115635
0.31900000000000023,0.017067915871833785
0.32000000000000023,0.01706756880334672
0.32100000000000023,0.017067222831690685
0.32200000000000023,0.01706687810096998
0.32300000000000023,0.01706653475687401
0.32400000000000023,0.01706619291214506
0.32500000000000023,0.017065852757972757
0.32600000000000023,0.017065514446832915
0.32700000000000023,0.01706517815705334
0.32800000000000024,0.01706484406120202
0.32900000000000024,0.01706451231535521
0.33000000000000024,0.01706418315108817
0.33100000000000024,0.01706385675223157
0.33200000000000024,0.01706353332208695
0.33300000000000024,0.017063213052286866
0.33400000000000024,0.017062896148574033
0.33500000000000024,0.01706258280447183
0.33600000000000024,0.01706227320908005
0.33700000000000024,0.017061967600093274
0.33800000000000024,0.017061666196240794
0.33900000000000025,0.01706136914523615
0.34000000000000025,0.017061076649298106
0.34100000000000025,0.017060788896860572
0.34200000000000025,0.01706050609124182
0.34300000000000025,0.01706022835977576
0.34400000000000025,0.017059955904331327
0.34500000000000025,0.017059688857101858
0.34600000000000025,0.017059427351813074
0.34700000000000025,0.017059171522170773
0.34800000000000025,0.01705892147721165
0.34900000000000025,0.017058677300303016
0.35000000000000026,0.017058439122317057
0.35100000000000026,0.017058206974097326
0.35200000000000026,0.017057980881475057
0.35300000000000026,0.01705776093665757
0.35400000000000026,0.017057547103016435
0.35500000000000026,0.01705733942005653
0.35600000000000026,0.017057137859029462
0.35700000000000026,0.017056942383386026
0.35800000000000026,0.017056752970374126
0.35900000000000026,0.017056569559934398
0.36000000000000026,0.01705639208224926
0.36100000000000027,0.017056220441664067
0.36200000000000027,0.0170560545357926
0.36300000000000027,0.01705589426180872
0.36400000000000027,0.01705573949268329
0.36500000000000027,0.017055590093451697
0.36600000000000027,0.017055445906595385
0.36700000000000027,0.01705530679024312
0.36800000000000027,0.01705517256039411
0.36900000000000027,0.017055043049259935
0.3700000000000003,0.01705491808736932
0.3710000000000003,0.017054797423258557
0.3720000000000003,0.017054680876351123
0.3730000000000003,0.017054568192844705
0.3740000000000003,0.017054459160091708
0.3750000000000003,0.017054353539268974
0.3760000000000003,0.017054251044252906
0.3770000000000003,0.017054151410495422
0.3780000000000003,0.01705405435807055
0.3790000000000003,0.017053959581916866
0.3800000000000003,0.01705386677453826
0.3810000000000003,0.017053775611136062
0.3820000000000003,0.01705368576399187
0.3830000000000003,0.01705359686003338
0.3840000000000003,0.017053508573688286
0.3850000000000003,0.017053420493070032
0.3860000000000003,0.017053332239249458
0.3870000000000003,0.017053243415204332
0.3880000000000003,0.017053153617644767
0.3890000000000003,0.017053062421978207
0.3900000000000003,0.01705296937311995
0.3910000000000003,0.017052874052253107
0.3920000000000003,0.017052775988778454
0.3930000000000003,0.017052674729818647
0.3940000000000003,0.01705256978474124
0.3950000000000003,0.017052460691920155
0.3960000000000003,0.017052346968527407
0.3970000000000003,0.01705222810566931
0.3980000000000003,0.01705210359424287
0.3990000000000003,0.01705197293312044
0.4000000000000003,0.017051835592262483
0.4010000000000003,0.017051691046727047
0.4020000000000003,0.017051538771904542
0.4030000000000003,0.017051378210732267
0.4040000000000003,0.017051208816324288
0.4050000000000003,0.017051030035456324
0.4060000000000003,0.01705084131141493
0.4070000000000003,0.017050642042787806
0.4080000000000003,0.01705043163330548
0.4090000000000003,0.017050209491114306
0.4100000000000003,0.017049974996058783
0.4110000000000003,0.017049727515665608
0.4120000000000003,0.017049466392651653
0.4130000000000003,0.01704919098727258
0.4140000000000003,0.017048900612239123
0.4150000000000003,0.01704859454427473
0.4160000000000003,0.017048272065374133
0.4170000000000003,0.017047932433274744
0.4180000000000003,0.017047574875345774
0.4190000000000003,0.017047198591570605
0.4200000000000003,0.017046802739824788
0.4210000000000003,0.017046386500185647
0.4220000000000003,0.01704594895513814
0.4230000000000003,0.017045489184630863
0.4240000000000003,0.017045006248323332
0.4250000000000003,0.017044499141920442
0.4260000000000003,0.017043966815150583
0.4270000000000003,0.01704340818315844
0.4280000000000003,0.017042822144753063
0.4290000000000003,0.017042207499042002
0.4300000000000003,0.017041563006552494
0.4310000000000003,0.01704088740625645
0.43200000000000033,0.01704017936046313
0.43300000000000033,0.017039437459539623
0.43400000000000033,0.0170386602036239
0.43500000000000033,0.01703784610091612
0.43600000000000033,0.017036993508529427
0.43700000000000033,0.017036100745350113
0.43800000000000033,0.017035166022435166
0.43900000000000033,0.01703418749974091
0.44000000000000034,0.01703316320728908
0.44100000000000034,0.017032091088051857
0.44200000000000034,0.01703096895509441
0.44300000000000034,0.01702979450822301
0.44400000000000034,0.017028565346699606
0.44500000000000034,0.01702727890648243
0.44600000000000034,0.017025932483538436
0.44700000000000034,0.01702452321689353
0.44800000000000034,0.017023048061731102
0.44900000000000034,0.017021503802399977
0.45000000000000034,0.01701988699337404
0.45100000000000035,0.01701819398601119
0.45200000000000035,0.017016420923591017
0.45300000000000035,0.017014563701458783
0.45400000000000035,0.017012617926981874
0.45500000000000035,0.017010579016434296
0.45600000000000035,0.01700844214207415
0.45700000000000035,0.01700620228920159
0.45800000000000035,0.017003854385059324
0.45900000000000035,0.01700139343274495
0.46000000000000035,0.016998814712305358
0.46100000000000035,0.01699611423398977
0.46200000000000035,0.016993289189778823
0.46300000000000036,0.016990338647287814
0.46400000000000036,0.01698726438283448
0.46500000000000036,0.016984071819269534
0.46600000000000036,0.016980770744009062
0.46700000000000036,0.016977375890322572
0.46800000000000036,0.016973906732798583
0.46900000000000036,0.016970386743737922
0.47000000000000036,0.016966841842134858
0.47100000000000036,0.016963298450096986
0.47200000000000036,0.016959781565490998
0.47300000000000036,0.016956313192935297
0.47400000000000037,0.016952911444941224
0.47500000000000037,0.016949590353872553
0.47600000000000037,0.016946360142009724
0.47700000000000037,0.01694322777661164
0.47800000000000037,0.01694019770083789
0.47900000000000037,0.016937272432227573
0.48000000000000037,0.016934452977106128
0.48100000000000037,0.0169317393471731
0.4820000000000004,0.016929130712667894
0.4830000000000004,0.016926625624969757
0.4840000000000004,0.01692422219813632
0.4850000000000004,0.01692191817256736
0.4860000000000004,0.01691971097167951
0.4870000000000004,0.01691759783565831
0.4880000000000004,0.016915575845777735
0.4890000000000004,0.016913641951642345
0.4900000000000004,0.0169117930592001
0.4910000000000004,0.016910026017641966
0.4920000000000004,0.01690833769894139
0.4930000000000004,0.0169067249771034
0.4940000000000004,0.016905184787675324
0.4950000000000004,0.01690371408320873
0.4960000000000004,0.01690230995236508
0.4970000000000004,0.016900969519945356
0.4980000000000004,0.01689969000484056
0.4990000000000004,0.01689846873338698
0.5000000000000003,0.01689730313238798
0.5010000000000003,0.01689619071350924
0.5020000000000003,0.016895129081596703
0.5030000000000003,0.016894115961864832
0.5040000000000003,0.016893149172460462
0.5050000000000003,0.01689222660658017
0.5060000000000003,0.016891346279776218
0.5070000000000003,0.016890506308708853
0.5080000000000003,0.01688970485847082
0.5090000000000003,0.016888940180029528
0.5100000000000003,0.01688821064050167
0.5110000000000003,0.016887514652946783
0.5120000000000003,0.016886850722135645
0.5130000000000003,0.016886217421551535
0.5140000000000003,0.016885613363397008
0.5150000000000003,0.016885037262253832
0.5160000000000003,0.016884487893343788
0.5170000000000003,0.016883964054688907
0.5180000000000003,0.016883464617828574
0.5190000000000003,0.016882988521695622
0.5200000000000004,0.016882534727685146
0.5210000000000004,0.016882102265645037
0.5220000000000004,0.016881690198084623
0.5230000000000004,0.01688129762675398
0.5240000000000004,0.01688092371051004
0.5250000000000004,0.016880567643929752
0.5260000000000004,0.016880228634049248
0.5270000000000004,0.01687990593893335
0.5280000000000004,0.016879598862609937
0.5290000000000004,0.01687930671568016
0.5300000000000004,0.016879028855196692
0.5310000000000004,0.016878764640708838
0.5320000000000004,0.016878513501437726
0.5330000000000004,0.016878274843080812
0.5340000000000004,0.016878048128183724
0.5350000000000004,0.01687783284802652
0.5360000000000004,0.016877628507897344
0.5370000000000004,0.016877434592078893
0.5380000000000004,0.016877250677683097
0.5390000000000004,0.016877076303059402
0.5400000000000004,0.01687691100166065
0.5410000000000004,0.016876754511013475
0.5420000000000004,0.016876606361871042
0.5430000000000004,0.016876466172506523
0.5440000000000004,0.016876333568632558
0.5450000000000004,0.016876208228074226
0.5460000000000004,0.01687608981807447
0.5470000000000004,0.016875978025488125
0.5480000000000004,0.016875872547046717
0.5490000000000004,0.01687577309839113
0.5500000000000004,0.016875679404434775
0.5510000000000004,0.01687559117887886
0.5520000000000004,0.0168755081747158
0.5530000000000004,0.016875430151361073
0.5540000000000004,0.016875356877015177
0.5550000000000004,0.01687528810529494
0.5560000000000004,0.016875223633994806
0.5570000000000004,0.016875163232533675
0.5580000000000004,0.016875106727961338
0.5590000000000004,0.01687505390612213
0.5600000000000004,0.01687500459682307
0.5610000000000004,0.01687495861197777
0.5620000000000004,0.016874915777204
0.5630000000000004,0.016874875937626186
0.5640000000000004,0.016874838925116268
0.5650000000000004,0.01687480458456201
0.5660000000000004,0.016874772784904853
0.5670000000000004,0.016874743388097153
0.5680000000000004,0.01687471622932505
0.5690000000000004,0.016874691206918174
0.5700000000000004,0.016874668181046916
0.5710000000000004,0.016874647044103706
0.5720000000000004,0.016874627669688884
0.5730000000000004,0.01687460995334284
0.5740000000000004,0.016874593780461612
0.5750000000000004,0.01687457904560729
0.5760000000000004,0.01687456566265985
0.5770000000000004,0.016874553536120395
0.5780000000000004,0.01687454257536371
0.5790000000000004,0.016874532704146898
0.5800000000000004,0.016874523824230516
0.5810000000000004,0.01687451585923017
0.5820000000000004,0.016874508715752374
0.5830000000000004,0.01687450234547066
0.5840000000000004,0.016874496663631715
0.5850000000000004,0.01687449161379906
0.5860000000000004,0.016874487101937164
0.5870000000000004,0.016874483075858527
0.5880000000000004,0.0168744794948013
0.5890000000000004,0.016874476274919985
0.5900000000000004,0.016874473370582815
0.5910000000000004,0.01687447073140734
0.5920000000000004,0.016874468298312347
0.5930000000000004,0.016874466022753044
0.5940000000000004,0.016874463859595158
0.5950000000000004,0.016874461761413044
0.5960000000000004,0.016874459683551474
0.5970000000000004,0.016874457578331035
0.5980000000000004,0.016874455411187903
0.5990000000000004,0.01687445313682781
0.6000000000000004,0.01687445073385316
0.6010000000000004,0.016874448151763383
0.6020000000000004,0.01687444535237578
0.6030000000000004,0.016874442300879148
0.6040000000000004,0.016874438981841034
0.6050000000000004,0.01687443535053885
0.6060000000000004,0.016874431377054588
0.6070000000000004,0.016874427032951462
0.6080000000000004,0.016874422303903472
0.6090000000000004,0.016874417155532097
0.6100000000000004,0.016874411564580524
0.6110000000000004,0.016874405489012118
0.6120000000000004,0.016874398924578135
0.6130000000000004,0.016874391855463217
0.6140000000000004,0.016874384244136204
0.6150000000000004,0.01687437607775925
0.6160000000000004,0.016874367331462914
0.6170000000000004,0.016874357981001408
0.6180000000000004,0.016874348019380796
0.6190000000000004,0.01687433742792384
0.6200000000000004,0.016874326184865538
0.6210000000000004,0.016874314269066826
0.6220000000000004,0.016874301672606187
0.6230000000000004,0.016874288385168294
0.6240000000000004,0.01687427438052788
0.6250000000000004,0.01687425965647403
0.6260000000000004,0.016874244198951546
0.6270000000000004,0.01687422798664525
0.6280000000000004,0.016874211001006684
0.6290000000000004,0.01687419326123989
0.6300000000000004,0.016874174716194634
0.6310000000000004,0.016874155387903052
0.6320000000000005,0.016874135254023745
0.6330000000000005,0.016874114277432926
0.6340000000000005,0.016874092496677234
0.6350000000000005,0.016874069880948837
0.6360000000000005,0.016874046415542063
0.6370000000000005,0.016874022101175317
0.6380000000000005,0.016873996906103923
0.6390000000000005,0.0168739708397142
0.6400000000000005,0.016873943906856596
0.6410000000000005,0.01687391607502483
0.6420000000000005,0.016873887356478302
0.6430000000000005,0.016873857733243396
0.6440000000000005,0.01687382720335558
0.6450000000000005,0.016873795755908725
0.6460000000000005,0.016873763398585782
0.6470000000000005,0.016873730114700298
0.6480000000000005,0.016873695890283386
0.6490000000000005,0.016873660728318234
0.6500000000000005,0.01687362461690381
0.6510000000000005,0.01687358755818439
0.6520000000000005,0.016873549535766464
0.6530000000000005,0.016873510553909104
0.6540000000000005,0.016873470604276353
0.6550000000000005,0.01687342968856565
0.6560000000000005,0.016873387785629062
0.6570000000000005,0.01687334490657967
0.6580000000000005,0.016873301037339392
0.6590000000000005,0.01687325617709997
0.6600000000000005,0.016873210315092643
0.6610000000000005,0.01687316345101577
0.6620000000000005,0.016873115590207075
0.6630000000000005,0.016873066714198078
0.6640000000000005,0.016873016820881895
0.6650000000000005,0.016872965918311774
0.6660000000000005,0.016872913977273873
0.6670000000000005,0.01687286100620325
0.6680000000000005,0.01687280700659396
0.6690000000000005,0.016872751957517158
0.6700000000000005,0.01687269586666914
0.6710000000000005,0.016872638741942877
0.6720000000000005,0.01687258056293372
0.6730000000000005,0.01687252131372492
0.6740000000000005,0.016872461010411198
0.6750000000000005,0.016872399636649056
0.6760000000000005,0.016872337196726202
0.6770000000000005,0.01687227368148502
0.6780000000000005,0.016872209088079265
0.6790000000000005,0.01687214340357444
0.6800000000000005,0.01687207663179304
0.6810000000000005,0.016872008765823343
0.6820000000000005,0.016871939795775247
0.6830000000000005,0.016871869716491898
0.6840000000000005,0.01687179851701981
0.6850000000000005,0.016871726219202222
0.6860000000000005,0.01687165278696372
0.6870000000000005,0.016871578227029206
0.6880000000000005,0.01687150253734442
0.6890000000000005,0.01687142571195621
0.6900000000000005,0.01687134772967333
0.6910000000000005,0.01687126859419166
0.6920000000000005,0.01687118831480149
0.6930000000000005,0.0168711068589035
0.6940000000000005,0.016871024237242516
0.6950000000000005,0.01687094043535063
0.6960000000000005,0.016870855469195846
0.6970000000000005,0.016870769290194734
0.6980000000000005,0.016870681925060204
0.6990000000000005,0.016870593352102718
0.7000000000000005,0.01687050356424135
0.7010000000000005,0.01687041257257482
0.7020000000000005,0.01687032033258767
0.7030000000000005,0.01687022685377809
0.7040000000000005,0.016870132135231284
0.7050000000000005,0.01687003616172223
0.7060000000000005,0.016869938922422164
0.7070000000000005,0.01686984042353594
0.7080000000000005,0.01686974064268433
0.7090000000000005,0.016869639570825688
0.7100000000000005,0.016869537183283368
0.7110000000000005,0.01686943350023815
0.7120000000000005,0.016869328506570264
0.7130000000000005,0.016869222179206302
0.7140000000000005,0.016869114516697637
0.7150000000000005,0.016869005508580625
0.7160000000000005,0.01686889512547072
0.7170000000000005,0.01686878337649849
0.7180000000000005,0.01686867024006003
0.7190000000000005,0.01686855571159302
0.7200000000000005,0.016868439773733437
0.7210000000000005,0.01686832241923785
0.7220000000000005,0.016868203627446492
0.7230000000000005,0.016868083384096618
0.7240000000000005,0.016867961674346524
0.7250000000000005,0.01686783850254992
0.7260000000000005,0.01686771383502627
0.7270000000000005,0.016867587667381233
0.7280000000000005,0.016867459984002464
0.7290000000000005,0.016867330753351183
0.7300000000000005,0.016867200062343154
0.7310000000000005,0.016867067695601166
0.7320000000000005,0.016866933733722098
0.7330000000000005,0.016866798179660542
0.7340000000000005,0.016866660990839676
0.7350000000000005,0.016866522197504983
0.7360000000000005,0.016866381743192913
0.7370000000000005,0.016866239613560957
0.7380000000000005,0.016866095797784107
0.7390000000000005,0.016865950254219185
0.7400000000000005,0.016865802986978803
0.7410000000000005,0.01686565396603425
0.7420000000000005,0.016865503162252177
0.7430000000000005,0.01686535056051157
0.7440000000000005,0.016865196145664847
0.7450000000000006,0.016865039883833782
0.7460000000000006,0.01686488175873287
0.7470000000000006,0.016864721730770665
0.7480000000000006,0.01686455978927631
0.7490000000000006,0.016864395888565687
0.7500000000000006,0.016864230018853996
0.7510000000000006,0.01686406214292411
0.7520000000000006,0.016863892248380957
0.7530000000000006,0.016863720304195886
0.7540000000000006,0.016863546269563642
0.7550000000000006,0.016863370112366056
0.7560000000000006,0.016863191800692786
0.7570000000000006,0.016863011297280763
0.7580000000000006,0.016862828588791654
0.7590000000000006,0.016862643634196605
0.7600000000000006,0.016862456397974703
0.7610000000000006,0.016862266820221652
0.7620000000000006,0.016862074894524588
0.7630000000000006,0.016861880576917655
0.7640000000000006,0.016861683817118233
0.7650000000000006,0.016861484575159878
0.7660000000000006,0.016861282809678392
0.7670000000000006,0.016861078484355023
0.7680000000000006,0.016860871554354773
0.7690000000000006,0.016860661972252656
0.7700000000000006,0.01686044969413254
0.7710000000000006,0.016860234675794016
0.7720000000000006,0.01686001685768674
0.7730000000000006,0.0168597961894783
0.7740000000000006,0.01685957262735278
0.7750000000000006,0.016859346101191667
0.7760000000000006,0.016859116563226147
0.7770000000000006,0.016858883981725085
0.7780000000000006,0.01685864825956598
0.7790000000000006,0.016858409358403766
0.7800000000000006,0.016858167218770356
0.7810000000000006,0.01685792175343696
0.7820000000000006,0.016857672912367186
0.7830000000000006,0.016857420638255953
0.7840000000000006,0.01685716484188878
0.7850000000000006,0.016856905459686006
0.7860000000000006,0.016856642415430487
0.7870000000000006,0.01685637562700259
0.7880000000000006,0.0168561050276741
0.7890000000000006,0.016855830535901804
0.7900000000000006,0.016855552066215
0.7910000000000006,0.01685526953796047
0.7920000000000006,0.016854982857083287
0.7930000000000006,0.016854691935236178
0.7940000000000006,0.01685439666462861
0.7950000000000006,0.01685409697276396
0.7960000000000006,0.016853792748682282
0.7970000000000006,0.016853483891362743
0.7980000000000006,0.01685317031585258
0.7990000000000006,0.01685285190515786
0.7990000000000006,0.01685285190515786
0.7990000000000006,0.01685285190515786

==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac100_p4_N25_dt10_.csv <==
column 1, column 2
0.001,0.018236202925748377
0.002,0.017745933393853008
0.003,0.01735912373791076
0.004,0.017030479186112214
0.005,0.016745262097378904
0.006,0.01649578785761126
0.007,0.016279464352356512
0.008,0.016095835697570227
0.009000000000000001,0.015943155529661898
0.010000000000000002,0.01581759223874469
0.011000000000000003,0.015714280261537053
0.012000000000000004,0.015628463776528753
0.013000000000000005,0.015556093636501966
0.014000000000000005,0.01549398852708864
0.015000000000000006,0.015439778316269595
0.016000000000000007,0.015391758811647388
0.017000000000000008,0.015348722517587999
0.01800000000000001,0.015309801357108408
0.01900000000000001,0.015274342526144234
0.02000000000000001,0.015241825837532886
0.02100000000000001,0.015211817733419113
0.022000000000000013,0.01518395035684755
0.023000000000000013,0.015157912359123584
0.024000000000000014,0.015133443603668067
0.025000000000000015,0.015110329814204883
0.026000000000000016,0.0150883965212635
0.027000000000000017,0.015067502718540834
0.028000000000000018,0.015047534768349745
0.02900000000000002,0.015028400931733904
0.03000000000000002,0.0150100267080832
0.03100000000000002,0.014992350997018287
0.03200000000000002,0.014975323027283823
0.03300000000000002,0.014958899945056591
0.03400000000000002,0.014943044969655164
0.035000000000000024,0.014927725984384481
0.036000000000000025,0.014912914474719152
0.037000000000000026,0.014898584750400564
0.03800000000000003,0.01488471335489776
0.03900000000000003,0.014871278636441687
0.04000000000000003,0.014858260441489824
0.04100000000000003,0.01484563987672172
0.04200000000000003,0.014833399154590475
0.04300000000000003,0.01482152147875688
0.04400000000000003,0.014809990995484032
0.04500000000000003,0.014798792727236698
0.046000000000000034,0.014787912580657495
0.047000000000000035,0.01477733735694094
0.048000000000000036,0.014767054759207587
0.04900000000000004,0.01475705342356648
0.05000000000000004,0.014747322936142901
0.05100000000000004,0.014737853858792982
0.05200000000000004,0.014728637724537565
0.05300000000000004,0.014719667021424587
0.05400000000000004,0.014710935173722245
0.05500000000000004,0.014702436483357907
0.05600000000000004,0.014694166063011825
0.057000000000000044,0.014686119761088261
0.058000000000000045,0.014678294064691502
0.059000000000000045,0.014670686002430084
0.060000000000000046,0.014663293034307322
0.06100000000000005,0.014656112937085412
0.06200000000000005,0.014649143731307252
0.06300000000000004,0.014642383554433373
0.06400000000000004,0.014635830584640443
0.06500000000000004,0.014629482988834073
0.06600000000000004,0.014623338826941733
0.06700000000000005,0.014617396008736752
0.06800000000000005,0.014611652268188006
0.06900000000000005,0.014606105116948877
0.07000000000000005,0.014600751837565117
0.07100000000000005,0.014595589459326307
0.07200000000000005,0.014590614777824973
0.07300000000000005,0.01458582434017251
0.07400000000000005,0.014581214460353412
0.07500000000000005,0.01457678124305159
0.07600000000000005,0.014572520586095846
0.07700000000000005,0.014568428218239901
0.07800000000000006,0.014564499706948689
0.07900000000000006,0.014560730484505012
0.08000000000000006,0.014557115875028157
0.08100000000000006,0.014553651112952391
0.08200000000000006,0.014550331367347716
0.08300000000000006,0.014547151767704452
0.08400000000000006,0.014544107409828255
0.08500000000000006,0.014541193385627033
0.08600000000000006,0.014538404812366087
0.08700000000000006,0.014535736823462445
0.08800000000000006,0.01453318460376782
0.08900000000000007,0.014530743390703187
0.09000000000000007,0.014528408503613012
0.09100000000000007,0.01452617533807435
0.09200000000000007,0.014524039387375955
0.09300000000000007,0.014521996253590935
0.09400000000000007,0.014520041634280686
0.09500000000000007,0.014518171369191101
0.09600000000000007,0.01451638141139233
0.09700000000000007,0.014514667850677529
0.09800000000000007,0.014513026921442684
0.09900000000000007,0.014511454992307387
0.10000000000000007,0.014509948577610846
0.10100000000000008,0.014508504361912856
0.10200000000000008,0.014507119159972472
0.10300000000000008,0.014505789953041099
0.10400000000000008,0.014504513878660178
0.10500000000000008,0.014503288227214157
0.10600000000000008,0.01450211044963394
0.10700000000000008,0.014500978163889363
0.10800000000000008,0.014499889136425108
0.10900000000000008,0.014498841284708203
0.11000000000000008,0.014497832686029855
0.11100000000000008,0.014496861574838428
0.11200000000000009,0.014495926308157193
0.11300000000000009,0.014495025420954336
0.11400000000000009,0.014494157567819908
0.11500000000000009,0.014493321534968342
0.11600000000000009,0.014492516251432417
0.11700000000000009,0.014491740760829274
0.11800000000000009,0.014490994219151728
0.11900000000000009,0.014490275892631604
0.12000000000000009,0.014489585147314247
0.1210000000000001,0.014488921446416822
0.1220000000000001,0.014488284328549693
0.1230000000000001,0.014487673410531619
0.1240000000000001,0.014487088366684771
0.12500000000000008,0.014486528939644859
0.12600000000000008,0.014485994898351798
0.12700000000000009,0.014485486064822927
0.12800000000000009,0.014485002273009421
0.1290000000000001,0.014484543378146527
0.1300000000000001,0.014484109250176241
0.1310000000000001,0.014483699745827203
0.1320000000000001,0.014483314719144127
0.1330000000000001,0.014482954010081114
0.1340000000000001,0.014482617429654489
0.1350000000000001,0.014482304764070536
0.1360000000000001,0.014482015766480201
0.1370000000000001,0.014481750158601772
0.1380000000000001,0.01448150761421834
0.1390000000000001,0.014481287769181322
0.1400000000000001,0.014481090210231522
0.1410000000000001,0.014480914480096906
0.1420000000000001,0.01448076009326274
0.1430000000000001,0.01448062650243125
0.1440000000000001,0.014480513123268675
0.1450000000000001,0.014480419341310228
0.1460000000000001,0.014480344497711573
0.1470000000000001,0.014480287904216849
0.1480000000000001,0.014480248844739595
0.1490000000000001,0.014480226575170516
0.1500000000000001,0.014480220331222211
0.1510000000000001,0.014480229327588603
0.1520000000000001,0.014480252777392304
0.1530000000000001,0.014480289873692894
0.1540000000000001,0.014480339805310606
0.1550000000000001,0.014480401772635203
0.1560000000000001,0.014480474966941562
0.1570000000000001,0.014480558583027917
0.1580000000000001,0.014480651844998266
0.1590000000000001,0.014480753970175285
0.16000000000000011,0.014480864205284176
0.16100000000000012,0.014480981807275332
0.16200000000000012,0.014481106060621012
0.16300000000000012,0.014481236267670294
0.16400000000000012,0.014481371758699544
0.16500000000000012,0.01448151189475274
0.16600000000000012,0.0144816560529107
0.16700000000000012,0.014481803641984738
0.16800000000000012,0.014481954106966006
0.16900000000000012,0.014482106908678289
0.17000000000000012,0.014482261558097238
0.17100000000000012,0.014482417576426982
0.17200000000000013,0.014482574518284295
0.17300000000000013,0.014482731967830972
0.17400000000000013,0.01448288954041289
0.17500000000000013,0.014483046883189039
0.17600000000000013,0.014483203657197926
0.17700000000000013,0.0144833595579754
0.17800000000000013,0.0144835143084876
0.17900000000000013,0.01448366764462562
0.18000000000000013,0.014483819340947337
0.18100000000000013,0.01448396918722886
0.18200000000000013,0.01448411698747335
0.18300000000000013,0.01448426257906447
0.18400000000000014,0.014484405805539521
0.18500000000000014,0.014484546536822391
0.18600000000000014,0.014484684657486325
0.18700000000000014,0.014484820076309607
0.18800000000000014,0.014484952699673497
0.18900000000000014,0.014485082460408777
0.19000000000000014,0.014485209300515119
0.19100000000000014,0.014485333181615335
0.19200000000000014,0.014485454061167866
0.19300000000000014,0.014485571919113935
0.19400000000000014,0.01448568673845572
0.19500000000000015,0.014485798521412439
0.19600000000000015,0.014485907262884333
0.19700000000000015,0.014486012979008828
0.19800000000000015,0.014486115680909828
0.19900000000000015,0.01448621539524706
0.20000000000000015,0.014486312147711183
0.20100000000000015,0.014486405973987697
0.20200000000000015,0.014486496909087475
0.20300000000000015,0.014486584997280587
0.20400000000000015,0.014486670276128256
0.20500000000000015,0.01448675280241562
0.20600000000000016,0.014486832619546256
0.20700000000000016,0.014486909783279418
0.20800000000000016,0.014486984344059525
0.20900000000000016,0.014487056359924434
0.21000000000000016,0.014487125889920367
0.21100000000000016,0.014487192985228284
0.21200000000000016,0.014487257712143188
0.21300000000000016,0.014487320122457441
0.21400000000000016,0.014487380284151074
0.21500000000000016,0.014487438250356685
0.21600000000000016,0.014487494086818918
0.21700000000000016,0.014487547846272817
0.21800000000000017,0.014487599590074807
0.21900000000000017,0.014487649376652588
0.22000000000000017,0.014487697266536426
0.22100000000000017,0.014487743311971932
0.22200000000000017,0.014487787577899671
0.22300000000000017,0.014487830107089277
0.22400000000000017,0.014487870918729917
0.22500000000000017,0.014487910157081266
0.22600000000000017,0.014487947836776288
0.22700000000000017,0.014487983998849376
0.22800000000000017,0.014488018699758486
0.22900000000000018,0.014488051986400158
0.23000000000000018,0.014488083907818637
0.23100000000000018,0.014488114512340269
0.23200000000000018,0.01448814384629109
0.23300000000000018,0.014488171950743691
0.23400000000000018,0.014488198878335546
0.23500000000000018,0.014488224663017597
0.23600000000000018,0.014488249351865812
0.23700000000000018,0.014488272985248492
0.23800000000000018,0.014488295605176144
0.23900000000000018,0.014488317246046833
0.24000000000000019,0.014488337938096204
0.2410000000000002,0.014488357729853634
0.2420000000000002,0.014488376649485766
0.2430000000000002,0.014488394739187078
0.2440000000000002,0.014488412024174625
0.2450000000000002,0.014488428533778222
0.2460000000000002,0.014488444302661902
0.2470000000000002,0.014488459361410137
0.2480000000000002,0.014488473736431499
0.2490000000000002,0.014488487458331764
0.25000000000000017,0.014488500550915474
0.25100000000000017,0.014488513043199824
0.25200000000000017,0.014488524956912734
0.25300000000000017,0.014488536317669136
0.25400000000000017,0.014488547146589651
0.25500000000000017,0.014488557470657222
0.25600000000000017,0.014488567310586311
0.2570000000000002,0.014488576682467726
0.2580000000000002,0.014488585612253706
0.2590000000000002,0.014488594113203442
0.2600000000000002,0.014488602211697255
0.2610000000000002,0.014488609917813733
0.2620000000000002,0.01448861725246628
0.2630000000000002,0.01448862423158821
0.2640000000000002,0.014488630871775252
0.2650000000000002,0.014488637187147392
0.2660000000000002,0.014488643196618337
0.2670000000000002,0.014488648907182943
0.2680000000000002,0.014488654335777099
0.2690000000000002,0.014488659499546721
0.2700000000000002,0.014488664407384454
0.2710000000000002,0.014488669067281084
0.2720000000000002,0.014488673496933193
0.2730000000000002,0.014488677706562578
0.2740000000000002,0.0144886817029535
0.2750000000000002,0.014488685501070093
0.2760000000000002,0.014488689107106042
0.2770000000000002,0.014488692533423395
0.2780000000000002,0.01448869578605246
0.2790000000000002,0.01448869887542544
0.2800000000000002,0.01448870180816179
0.2810000000000002,0.014488704593993706
0.2820000000000002,0.014488707241121833
0.2830000000000002,0.01448870975130747
0.2840000000000002,0.014488712139383688
0.2850000000000002,0.014488714408462116
0.2860000000000002,0.014488716561600131
0.2870000000000002,0.014488718607603666
0.2880000000000002,0.014488720551222278
0.2890000000000002,0.014488722401643844
0.2900000000000002,0.014488724164748262
0.2910000000000002,0.014488725835791515
0.2920000000000002,0.014488727431351633
0.2930000000000002,0.014488728948767312
0.2940000000000002,0.014488730395892007
0.2950000000000002,0.014488731774760545
0.2960000000000002,0.01448873308554848
0.2970000000000002,0.014488734342885931
0.2980000000000002,0.014488735542029839
0.2990000000000002,0.014488736688344397
0.3000000000000002,0.014488737785305133
0.3010000000000002,0.014488738837402782
0.3020000000000002,0.014488739845562312
0.3030000000000002,0.01448874081280979
0.3040000000000002,0.014488741740458807
0.3050000000000002,0.014488742632583136
0.3060000000000002,0.01448874349448487
0.3070000000000002,0.014488744329067403
0.3080000000000002,0.014488745133284488
0.3090000000000002,0.014488745907592358
0.3100000000000002,0.014488746661831134
0.3110000000000002,0.014488747394210326
0.3120000000000002,0.014488748105682995
0.3130000000000002,0.014488748801472676
0.3140000000000002,0.014488749477651134
0.3150000000000002,0.0144887501356877
0.3160000000000002,0.014488750782442411
0.3170000000000002,0.014488751412683973
0.3180000000000002,0.014488752036814517
0.31900000000000023,0.014488752649370249
0.32000000000000023,0.014488753250563834
0.32100000000000023,0.014488753845237085
0.32200000000000023,0.014488754435579539
0.32300000000000023,0.01448875501653109
0.32400000000000023,0.014488755592632132
0.32500000000000023,0.014488756169067106
0.32600000000000023,0.014488756738751201
0.32700000000000023,0.014488757305161248
0.32800000000000024,0.014488757873758928
0.32900000000000024,0.014488758434118282
0.33000000000000024,0.014488758996704787
0.33100000000000024,0.0144887595610904
0.33200000000000024,0.014488760124942705
0.33300000000000024,0.014488760693516132
0.33400000000000024,0.014488761260763356
0.33500000000000024,0.0144887618301059
0.33600000000000024,0.014488762400832134
0.33700000000000024,0.014488762975789939
0.33800000000000024,0.014488763554297387
0.33900000000000025,0.014488764134543974
0.34000000000000025,0.014488764720974052
0.34100000000000025,0.014488765311259448
0.34200000000000025,0.01448876590198869
0.34300000000000025,0.014488766497701734
0.34400000000000025,0.014488767102211041
0.34500000000000025,0.01448876771175516
0.34600000000000025,0.014488768323103375
0.34700000000000025,0.014488768938832513
0.34800000000000025,0.014488769562887431
0.34900000000000025,0.014488770192864892
0.35000000000000026,0.014488770824658381
0.35100000000000026,0.014488771466432276
0.35200000000000026,0.014488772113988954
0.35300000000000026,0.014488772765912053
0.35400000000000026,0.01448877342682326
0.35500000000000026,0.014488774090441813
0.35600000000000026,0.014488774759087482
0.35700000000000026,0.014488775436983419
0.35800000000000026,0.014488776119371022
0.35900000000000026,0.014488776809255578
0.36000000000000026,0.014488777504945713
0.36100000000000027,0.014488778203856842
0.36200000000000027,0.014488778911995105
0.36300000000000027,0.014488779622621779
0.36400000000000027,0.014488780340825154
0.36500000000000027,0.014488781069724142
0.36600000000000027,0.01448878180566976
0.36700000000000027,0.014488782540637284
0.36800000000000027,0.01448878328288971
0.36900000000000027,0.014488784029414196
0.3700000000000003,0.014488784788001013
0.3710000000000003,0.014488785544671165
0.3720000000000003,0.014488786313879877
0.3730000000000003,0.014488787087997095
0.3740000000000003,0.014488787866818249
0.3750000000000003,0.014488788650604115
0.3760000000000003,0.01448878943835707
0.3770000000000003,0.014488790233299785
0.3780000000000003,0.01448879103350341
0.3790000000000003,0.01448879183827321
0.3800000000000003,0.014488792651812327
0.3810000000000003,0.014488793465689698
0.3820000000000003,0.014488794285283916
0.3830000000000003,0.014488795110856356
0.3840000000000003,0.014488795939123117
0.3850000000000003,0.014488796771571218
0.3860000000000003,0.014488797614838879
0.3870000000000003,0.01448879845724945
0.3880000000000003,0.014488799307776759
0.3890000000000003,0.014488800159322468
0.3900000000000003,0.014488801014249085
0.3910000000000003,0.014488801877759137
0.3920000000000003,0.014488802744542303
0.3930000000000003,0.014488803615783568
0.3940000000000003,0.014488804488826081
0.3950000000000003,0.014488805367368558
0.3960000000000003,0.014488806247357365
0.3970000000000003,0.01448880713207861
0.3980000000000003,0.014488808022660697
0.3990000000000003,0.01448880891780088
0.4000000000000003,0.014488809809808397
0.4010000000000003,0.014488810710414031
0.4020000000000003,0.014488811614651691
0.4030000000000003,0.014488812520105991
0.4040000000000003,0.014488813430144496
0.4050000000000003,0.014488814342653276
0.4060000000000003,0.014488815261582322
0.4070000000000003,0.01448881617786376
0.4080000000000003,0.014488817099748953
0.4090000000000003,0.014488818021288643
0.4100000000000003,0.014488818949400921
0.4110000000000003,0.014488819878466107
0.4120000000000003,0.014488820812068162
0.4130000000000003,0.014488821749508336
0.4140000000000003,0.01448882268545522
0.4150000000000003,0.014488823624681407
0.4160000000000003,0.0144888245664144
0.4170000000000003,0.014488825512149552
0.4180000000000003,0.014488826461153473
0.4190000000000003,0.014488827408943368
0.4200000000000003,0.014488828363351455
0.4210000000000003,0.014488829318018561
0.4220000000000003,0.014488830269588448
0.4230000000000003,0.014488831223309883
0.4240000000000003,0.014488832184812615
0.4250000000000003,0.01448883314698897
0.4260000000000003,0.014488834109316017
0.4270000000000003,0.014488835074668218
0.4280000000000003,0.014488836040248664
0.4290000000000003,0.014488837010316967
0.4300000000000003,0.014488837974385244
0.4310000000000003,0.014488838944978375
0.43200000000000033,0.014488839919718855
0.43300000000000033,0.014488840891976714
0.43400000000000033,0.01448884186635457
0.43500000000000033,0.014488842842234262
0.43600000000000033,0.0144888438190756
0.43700000000000033,0.01448884479838086
0.43800000000000033,0.014488845779133277
0.43900000000000033,0.014488846760712463
0.44000000000000034,0.014488847743192397
0.44100000000000034,0.014488848726332352
0.44200000000000034,0.01448884971002754
0.44300000000000034,0.01448885069157807
0.44400000000000034,0.014488851678055387
0.44500000000000034,0.014488852666660092
0.44600000000000034,0.014488853653345523
0.44700000000000034,0.014488854641454121
0.44800000000000034,0.014488855633190053
0.44900000000000034,0.014488856625015112
0.45000000000000034,0.014488857614391212
0.45100000000000035,0.014488858608917765
0.45200000000000035,0.014488859598080784
0.45300000000000035,0.014488860593010324
0.45400000000000035,0.014488861588101554
0.45500000000000035,0.014488862581502757
0.45600000000000035,0.014488863578868034
0.45700000000000035,0.01448886457088332
0.45800000000000035,0.014488865568103653
0.45900000000000035,0.014488866562930174
0.46000000000000035,0.014488867559598807
0.46100000000000035,0.014488868552915883
0.46200000000000035,0.014488869553407115
0.46300000000000036,0.014488870551817322
0.46400000000000036,0.014488871546666327
0.46500000000000036,0.014488872546378014
0.46600000000000036,0.014488873542659611
0.46700000000000036,0.014488874537886054
0.46800000000000036,0.014488875539100684
0.46900000000000036,0.014488876536437233
0.47000000000000036,0.014488877536920597
0.47100000000000036,0.01448887853560588
0.47200000000000036,0.014488879536793642
0.47300000000000036,0.014488880536909887
0.47400000000000037,0.014488881536796736
0.47500000000000037,0.014488882537373635
0.47600000000000037,0.014488883539090997
0.47700000000000037,0.014488884536649036
0.47800000000000037,0.014488885537264984
0.47900000000000037,0.014488886540963605
0.48000000000000037,0.014488887544323755
0.48100000000000037,0.014488888540684799
0.4820000000000004,0.014488889544665318
0.4830000000000004,0.014488890547872673
0.4840000000000004,0.01448889154728557
0.4850000000000004,0.014488892546238913
0.4860000000000004,0.014488893547775867
0.4870000000000004,0.014488894544902063
0.4880000000000004,0.014488895544991068
0.4890000000000004,0.014488896547630156
0.4900000000000004,0.01448889754602671
0.4910000000000004,0.014488898545841565
0.4920000000000004,0.014488899545237622
0.4930000000000004,0.014488900546561335
0.4940000000000004,0.014488901544199089
0.4950000000000004,0.01448890254502585
0.4960000000000004,0.014488903545333132
0.4970000000000004,0.014488904545862045
0.4980000000000004,0.014488905543163389
0.4990000000000004,0.014488906540153315
0.5000000000000003,0.014488907541979545
0.5010000000000003,0.014488908542455024
0.5020000000000003,0.014488909538129452
0.5030000000000003,0.01448891053705974
0.5040000000000003,0.0144889115367213
0.5050000000000003,0.014488912531801245
0.5060000000000003,0.014488913532039254
0.5070000000000003,0.014488914527711684
0.5080000000000003,0.014488915524134133
0.5090000000000003,0.014488916520187219
0.5100000000000003,0.014488917519324764
0.5110000000000003,0.01448891851330651
0.5120000000000003,0.014488919509039395
0.5130000000000003,0.01448892050362759
0.5140000000000003,0.014488921498475608
0.5150000000000003,0.0144889224950349
0.5160000000000003,0.014488923490518835
0.5170000000000003,0.014488924483339107
0.5180000000000003,0.014488925475679235
0.5190000000000003,0.0144889264711551
0.5200000000000004,0.014488927465566273
0.5210000000000004,0.014488928462917727
0.5220000000000004,0.014488929456070334
0.5230000000000004,0.01448893044810592
0.5240000000000004,0.014488931442771878
0.5250000000000004,0.01448893243443828
0.5260000000000004,0.014488933425576287
0.5270000000000004,0.014488934416431206
0.5280000000000004,0.01448893540890404
0.5290000000000004,0.014488936400053465
0.5300000000000004,0.014488937390527014
0.5310000000000004,0.014488938379791805
0.5320000000000004,0.01448893937083721
0.5330000000000004,0.01448894035785508
0.5340000000000004,0.014488941346160649
0.5350000000000004,0.0144889423390617
0.5360000000000004,0.014488943330311466
0.5370000000000004,0.014488944317000211
0.5380000000000004,0.014488945301516865
0.5390000000000004,0.014488946290085541
0.5400000000000004,0.014488947275976924
0.5410000000000004,0.014488948262313414
0.5420000000000004,0.014488949250008099
0.5430000000000004,0.014488950234348383
0.5440000000000004,0.014488951220542369
0.5450000000000004,0.014488952207779331
0.5460000000000004,0.014488953188586695
0.5470000000000004,0.014488954177193744
0.5480000000000004,0.014488955161365353
0.5490000000000004,0.014488956145549894
0.5500000000000004,0.014488957131358435
0.5510000000000004,0.014488958115037875
0.5520000000000004,0.014488959099618639
0.5530000000000004,0.014488960080108967
0.5540000000000004,0.014488961061554638
0.5550000000000004,0.014488962046625479
0.5560000000000004,0.01448896302794664
0.5570000000000004,0.014488964009039422
0.5580000000000004,0.014488964991744513
0.5590000000000004,0.014488965971890052
0.5600000000000004,0.014488966953233323
0.5610000000000004,0.014488967931617688
0.5620000000000004,0.014488968910980915
0.5630000000000004,0.014488969889512938
0.5640000000000004,0.014488970867471848
0.5650000000000004,0.01448897184992834
0.5660000000000004,0.01448897282646946
0.5670000000000004,0.014488973804714663
0.5680000000000004,0.0144889747823214
0.5690000000000004,0.014488975756242849
0.5700000000000004,0.014488976734632893
0.5710000000000004,0.014488977713042871
0.5720000000000004,0.014488978687241924
0.5730000000000004,0.014488979660641627
0.5740000000000004,0.014488980639156815
0.5750000000000004,0.014488981614109678
0.5760000000000004,0.014488982593556696
0.5770000000000004,0.014488983564734423
0.5780000000000004,0.014488984537961819
0.5790000000000004,0.014488985513117975
0.5800000000000004,0.014488986488273903
0.5810000000000004,0.014488987459495088
0.5820000000000004,0.014488988432297376
0.5830000000000004,0.014488989405083936
0.5840000000000004,0.014488990380020519
0.5850000000000004,0.014488991351143808
0.5860000000000004,0.014488992322265774
0.5870000000000004,0.014488993290602315
0.5880000000000004,0.014488994262616841
0.5890000000000004,0.014488995232190837
0.5900000000000004,0.014488996201830943
0.5910000000000004,0.014488997171064048
0.5920000000000004,0.01448899814150979
0.5930000000000004,0.014488999113286999
0.5940000000000004,0.014489000080218676
0.5950000000000004,0.01448900104956591
0.5960000000000004,0.014489002018163909
0.5970000000000004,0.014489002984050646
0.5980000000000004,0.014489003956630081
0.5990000000000004,0.014489004921774913
0.6000000000000004,0.01448900588749593
0.6010000000000004,0.014489006854781739
0.6020000000000004,0.014489007821111248
0.6030000000000004,0.014489008787632625
0.6040000000000004,0.014489009755873585
0.6050000000000004,0.014489010720714105
0.6060000000000004,0.014489011685556191
0.6070000000000004,0.01448901265016772
0.6080000000000004,0.01448901361306965
0.6090000000000004,0.014489014580231488
0.6100000000000004,0.014489015544587683
0.6110000000000004,0.01448901650967611
0.6120000000000004,0.014489017469425762
0.6130000000000004,0.014489018435091127
0.6140000000000004,0.014489019401649742
0.6150000000000004,0.014489020361551957
0.6160000000000004,0.014489021322129182
0.6170000000000004,0.014489022285566554
0.6180000000000004,0.01448902324661449
0.6190000000000004,0.014489024208070304
0.6200000000000004,0.014489025168966392
0.6210000000000004,0.014489026130480046
0.6220000000000004,0.014489027093322946
0.6230000000000004,0.01448902804940989
0.6240000000000004,0.014489029009123062
0.6250000000000004,0.014489029972079811
0.6260000000000004,0.014489030931574632
0.6270000000000004,0.014489031891563899
0.6280000000000004,0.014489032847823649
0.6290000000000004,0.014489033806899882
0.6300000000000004,0.014489034765437607
0.6310000000000004,0.0144890357208618
0.6320000000000005,0.014489036681911392
0.6330000000000005,0.014489037638932537
0.6340000000000005,0.014489038598052553
0.6350000000000005,0.0144890395523125
0.6360000000000005,0.014489040509369125
0.6370000000000005,0.014489041467543776
0.6380000000000005,0.014489042424627079
0.6390000000000005,0.014489043379232337
0.6400000000000005,0.014489044336594044
0.6410000000000005,0.014489045293075004
0.6420000000000005,0.014489046252001127
0.6430000000000005,0.0144890472066632
0.6440000000000005,0.014489048158300512
0.6450000000000005,0.014489049111705232
0.6460000000000005,0.014489050066103713
0.6470000000000005,0.014489051020038692
0.6480000000000005,0.014489051974390791
0.6490000000000005,0.014489052930606578
0.6500000000000005,0.014489053881877167
0.6510000000000005,0.014489054837765676
0.6520000000000005,0.014489055791156061
0.6530000000000005,0.014489056741415532
0.6540000000000005,0.014489057697039504
0.6550000000000005,0.014489058648813086
0.6560000000000005,0.014489059598807008
0.6570000000000005,0.014489060553043541
0.6580000000000005,0.014489061505082054
0.6590000000000005,0.014489062456677824
0.6600000000000005,0.014489063411215078
0.6610000000000005,0.014489064357863667
0.6620000000000005,0.014489065310276201
0.6630000000000005,0.014489066260475442
0.6640000000000005,0.014489067210372464
0.6650000000000005,0.01448906816163896
0.6660000000000005,0.014489069108733607
0.6670000000000005,0.014489070057808324
0.6680000000000005,0.014489071008590782
0.6690000000000005,0.014489071958227838
0.6700000000000005,0.014489072906651463
0.6710000000000005,0.014489073857238124
0.6720000000000005,0.014489074806472291
0.6730000000000005,0.014489075754243698
0.6740000000000005,0.01448907670490104
0.6750000000000005,0.014489077645864192
0.6760000000000005,0.01448907859609592
0.6770000000000005,0.014489079546738684
0.6780000000000005,0.014489080493221961
0.6790000000000005,0.01448908143986513
0.6800000000000005,0.014489082384638925
0.6810000000000005,0.014489083330551775
0.6820000000000005,0.014489084280078465
0.6830000000000005,0.014489085225625758
0.6840000000000005,0.014489086174181879
0.6850000000000005,0.01448908711743906
0.6860000000000005,0.014489088066841339
0.6870000000000005,0.014489089015644325
0.6880000000000005,0.014489089957726029
0.6890000000000005,0.014489090905753947
0.6900000000000005,0.014489091847270914
0.6910000000000005,0.014489092794724377
0.6920000000000005,0.014489093739414071
0.6930000000000005,0.014489094683309396
0.6940000000000005,0.014489095627552216
0.6950000000000005,0.014489096573142034
0.6960000000000005,0.014489097518984128
0.6970000000000005,0.014489098462048043
0.6980000000000005,0.014489099406169525
0.6990000000000005,0.014489100349142216
0.7000000000000005,0.014489101293698585
0.7010000000000005,0.014489102237600799
0.7020000000000005,0.01448910317927451
0.7030000000000005,0.014489104124420045
0.7040000000000005,0.014489105064404664
0.7050000000000005,0.014489106008385834
0.7060000000000005,0.014489106952767351
0.7070000000000005,0.01448910789561663
0.7080000000000005,0.01448910883687822
0.7090000000000005,0.014489109775942477
0.7100000000000005,0.014489110715118643
0.7110000000000005,0.014489111658689068
0.7120000000000005,0.014489112601806868
0.7130000000000005,0.014489113544608497
0.7140000000000005,0.01448911448853027
0.7150000000000005,0.01448911542920718
0.7160000000000005,0.014489116372984487
0.7170000000000005,0.0144891173108996
0.7180000000000005,0.014489118255194253
0.7190000000000005,0.014489119193170018
0.7200000000000005,0.014489120133602845
0.7210000000000005,0.014489121074357281
0.7220000000000005,0.014489122014650354
0.7230000000000005,0.0144891229580284
0.7240000000000005,0.014489123895902059
0.7250000000000005,0.014489124836565968
0.7260000000000005,0.014489125775343538
0.7270000000000005,0.014489126713546623
0.7280000000000005,0.01448912765193839
0.7290000000000005,0.014489128595367232
0.7300000000000005,0.014489129532809635
0.7310000000000005,0.014489130469611311
0.7320000000000005,0.014489131407218005
0.7330000000000005,0.014489132348144852
0.7340000000000005,0.014489133288647614
0.7350000000000005,0.014489134225982287
0.7360000000000005,0.01448913516650509
0.7370000000000005,0.014489136105350573
0.7380000000000005,0.014489137042095675
0.7390000000000005,0.014489137979558189
0.7400000000000005,0.014489138917660892
0.7410000000000005,0.014489139856801767
0.7420000000000005,0.014489140795652793
0.7430000000000005,0.014489141733362097
0.7440000000000005,0.014489142668749077
0.7450000000000006,0.014489143606491459
0.7460000000000006,0.014489144545678751
0.7470000000000006,0.014489145483373041
0.7480000000000006,0.014489146419996043
0.7490000000000006,0.014489147355900185
0.7500000000000006,0.014489148290525345
0.7510000000000006,0.014489149231627625
0.7520000000000006,0.014489150165910809
0.7530000000000006,0.014489151103057063
0.7540000000000006,0.014489152039301248
0.7550000000000006,0.014489152975615678
0.7560000000000006,0.014489153909932632
0.7570000000000006,0.014489154846135898
0.7580000000000006,0.01448915578265407
0.7590000000000006,0.014489156718470125
0.7600000000000006,0.014489157654546517
0.7610000000000006,0.014489158593264906
0.7620000000000006,0.014489159526877193
0.7630000000000006,0.01448916046219096
0.7640000000000006,0.014489161398408801
0.7650000000000006,0.014489162336317727
0.7660000000000006,0.01448916327061649
0.7670000000000006,0.014489164207120075
0.7680000000000006,0.014489165141394589
0.7690000000000006,0.014489166077702962
0.7700000000000006,0.014489167006961895
0.7710000000000006,0.01448916794242913
0.7720000000000006,0.014489168879755135
0.7730000000000006,0.014489169813371333
0.7740000000000006,0.014489170748400943
0.7750000000000006,0.014489171683350593
0.7760000000000006,0.014489172616048663
0.7770000000000006,0.014489173552595389
0.7780000000000006,0.01448917448846662
0.7790000000000006,0.014489175423553411
0.7800000000000006,0.014489176356567199
0.7810000000000006,0.014489177290040432
0.7820000000000006,0.014489178224315604
0.7830000000000006,0.0144891791567152
0.7840000000000006,0.014489180093245364
0.7850000000000006,0.01448918102536854
0.7860000000000006,0.014489181957594714
0.7870000000000006,0.014489182889956601
0.7880000000000006,0.014489183826830824
0.7890000000000006,0.014489184761395036
0.7900000000000006,0.01448918569324952
0.7910000000000006,0.014489186631248178
0.7920000000000006,0.014489187559422103
0.7930000000000006,0.014489188494039542
0.7940000000000006,0.014489189426377141
0.7950000000000006,0.01448919035652043
0.7960000000000006,0.014489191292706132
0.7970000000000006,0.014489192224110976
0.7980000000000006,0.014489193156023225
0.7990000000000006,0.014489194088568566
0.7990000000000006,0.014489194088568566
0.7990000000000006,0.014489194088568566

==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac100_p4_N45_dt10_.csv <==
column 1, column 2
0.001,0.018645290288657235
0.002,0.018141693825084466
0.003,0.017733403703205152
0.004,0.01737727073608791
0.005,0.017066643224717643
0.006,0.016796459215914897
0.007,0.01656206828707732
0.008,0.016359549179727626
0.009000000000000001,0.016185348313646562
0.010000000000000002,0.016035785628282284
0.011000000000000003,0.015907031408009833
0.012000000000000004,0.015795411956366297
0.013000000000000005,0.015697679731553057
0.014000000000000005,0.015611127539133993
0.015000000000000006,0.015533590964323633
0.016000000000000007,0.015463394751399746
0.017000000000000008,0.015399273569604561
0.01800000000000001,0.015340283329158872
0.01900000000000001,0.01528571526293561
0.02000000000000001,0.01523502279153484
0.02100000000000001,0.015187767101940777
0.022000000000000013,0.015143581285919321
0.023000000000000013,0.015102149634582306
0.024000000000000014,0.015063196454848497
0.025000000000000015,0.015026479923165768
0.026000000000000016,0.014991788051372404
0.027000000000000017,0.014958935324485773
0.028000000000000018,0.014927759501677705
0.02900000000000002,0.014898118553098496
0.03000000000000002,0.01486988780406361
0.03100000000000002,0.014842957406745596
0.03200000000000002,0.014817230184817969
0.03300000000000002,0.014792619847864551
0.03400000000000002,0.01476904955504643
0.035000000000000024,0.014746450765766502
0.036000000000000025,0.014724762344524467
0.037000000000000026,0.014703929834477355
0.03800000000000003,0.014683904881906766
0.03900000000000003,0.014664644735588437
0.04000000000000003,0.014646111808163977
0.04100000000000003,0.0146282732467103
0.04200000000000003,0.014611100506162994
0.04300000000000003,0.014594568899181716
0.04400000000000003,0.014578657119449013
0.04500000000000003,0.014563346743738614
0.046000000000000034,0.014548621711239239
0.047000000000000035,0.014534467804862014
0.048000000000000036,0.014520872145649146
0.04900000000000004,0.014507822721807846
0.05000000000000004,0.014495307970030064
0.05100000000000004,0.014483316418160436
0.05200000000000004,0.014471836405370335
0.05300000000000004,0.014460855875117652
0.05400000000000004,0.014450362243987174
0.05500000000000004,0.014440342337108239
0.05600000000000004,0.01443078238133534
0.057000000000000044,0.014421668044892595
0.058000000000000045,0.014412984511328223
0.059000000000000045,0.014404716576890322
0.060000000000000046,0.014396848761038803
0.06100000000000005,0.014389365420307583
0.06200000000000005,0.014382250864268125
0.06300000000000004,0.01437548945883277
0.06400000000000004,0.014369065727618454
0.06500000000000004,0.014362964434554794
0.06600000000000004,0.014357170657027248
0.06700000000000005,0.014351669847834507
0.06800000000000005,0.014346447882395048
0.06900000000000005,0.014341491096000547
0.07000000000000005,0.014336786311646962
0.07100000000000005,0.01433232085734869
0.07200000000000005,0.014328082577152752
0.07300000000000005,0.014324059835002593
0.07400000000000005,0.014320241513897066
0.07500000000000005,0.014316617008246255
0.07600000000000005,0.01431317621795817
0.07700000000000005,0.01430990953253537
0.07800000000000006,0.014306807818447273
0.07900000000000006,0.014303862404612724
0.08000000000000006,0.01430106506317812
0.08100000000000006,0.014298407993315176
0.08200000000000006,0.014295883803109295
0.08300000000000006,0.014293485491271334
0.08400000000000006,0.014291206429073285
0.08500000000000006,0.014289040342931807
0.08600000000000006,0.014286981296712482
0.08700000000000006,0.01428502367475672
0.08800000000000006,0.014283162166382703
0.08900000000000007,0.01428139174821806
0.09000000000000007,0.014279707671042748
0.09100000000000007,0.01427810544401342
0.09200000000000007,0.014276580821044294
0.09300000000000007,0.01427512978738312
0.09400000000000007,0.014273748547380708
0.09500000000000007,0.014272433511836893
0.09600000000000007,0.014271181286371875
0.09700000000000007,0.014269988662644421
0.09800000000000007,0.014268852604679323
0.09900000000000007,0.01426777024201634
0.10000000000000007,0.014266738859296916
0.10100000000000008,0.014265755887273029
0.10200000000000008,0.014264818895003598
0.10300000000000008,0.014263925582371636
0.10400000000000008,0.014263073772305847
0.10500000000000008,0.014262261403872786
0.10600000000000008,0.01426148652555848
0.10700000000000008,0.014260747289815998
0.10800000000000008,0.014260041946919025
0.10900000000000008,0.014259368838445237
0.11000000000000008,0.014258726394336067
0.11100000000000008,0.014258113125422035
0.11200000000000009,0.014257527621172009
0.11300000000000009,0.014256968543621806
0.11400000000000009,0.01425643462465924
0.11500000000000009,0.01425592466101952
0.11600000000000009,0.014255437511503283
0.11700000000000009,0.014254972093063319
0.11800000000000009,0.014254527377911922
0.11900000000000009,0.014254102390521287
0.12000000000000009,0.014253696204561656
0.1210000000000001,0.01425330794021955
0.1220000000000001,0.014252936762065165
0.1230000000000001,0.014252581875763176
0.1240000000000001,0.01425224252728263
0.12500000000000008,0.014251917999572539
0.12600000000000008,0.014251607610487696
0.12700000000000009,0.01425131071192861
0.12800000000000009,0.014251026687396433
0.1290000000000001,0.014250754950548622
0.1300000000000001,0.0142504949430836
0.1310000000000001,0.014250246134017088
0.1320000000000001,0.014250008017757802
0.1330000000000001,0.01424978011311851
0.1340000000000001,0.014249561961976479
0.1350000000000001,0.014249353127483017
0.1360000000000001,0.014249153194491227
0.1370000000000001,0.01424896176643086
0.1380000000000001,0.014248778465748606
0.1390000000000001,0.014248602933088873
0.1400000000000001,0.014248434825315947
0.1410000000000001,0.014248273815726856
0.1420000000000001,0.014248119592115832
0.1430000000000001,0.014247971857329627
0.1440000000000001,0.014247830328009015
0.1450000000000001,0.014247694733144111
0.1460000000000001,0.014247564814701819
0.1470000000000001,0.014247440326286945
0.1480000000000001,0.014247321032911193
0.1490000000000001,0.0142472067098362
0.1500000000000001,0.014247097142788264
0.1510000000000001,0.014246992127309744
0.1520000000000001,0.01424689146748957
0.1530000000000001,0.01424679497722574
0.1540000000000001,0.014246702477856702
0.1550000000000001,0.014246613799040637
0.1560000000000001,0.01424652877814613
0.1570000000000001,0.014246447259499969
0.1580000000000001,0.014246369094678787
0.1590000000000001,0.014246294141717984
0.16000000000000011,0.014246222264512939
0.16100000000000012,0.014246153333476187
0.16200000000000012,0.014246087223972298
0.16300000000000012,0.014246023818001512
0.16400000000000012,0.014245963001623441
0.16500000000000012,0.014245904666632763
0.16600000000000012,0.014245848708700298
0.16700000000000012,0.014245795028945133
0.16800000000000012,0.01424574353202157
0.16900000000000012,0.014245694127461295
0.17000000000000012,0.014245646727759692
0.17100000000000012,0.014245601250106103
0.17200000000000013,0.014245557614768886
0.17300000000000013,0.01424551575081006
0.17400000000000013,0.014245475572677692
0.17500000000000013,0.014245437016851825
0.17600000000000013,0.014245400017205203
0.17700000000000013,0.014245364510365888
0.17800000000000013,0.014245330434598566
0.17900000000000013,0.014245297731139096
0.18000000000000013,0.014245266343986856
0.18100000000000013,0.014245236219268471
0.18200000000000013,0.014245207305037467
0.18300000000000013,0.014245179552509837
0.18400000000000014,0.01424515291381173
0.18500000000000014,0.014245127344051174
0.18600000000000014,0.014245102799556701
0.18700000000000014,0.014245079226305597
0.18800000000000014,0.01424505660883
0.18900000000000014,0.014245034898251963
0.19000000000000014,0.014245014056971978
0.19100000000000014,0.014244994049933608
0.19200000000000014,0.014244974834931933
0.19300000000000014,0.014244956395688594
0.19400000000000014,0.01424493869505554
0.19500000000000015,0.014244921702132643
0.19600000000000015,0.014244905387847711
0.19700000000000015,0.014244889726421371
0.19800000000000015,0.01424487469065733
0.19900000000000015,0.014244860255342965
0.20000000000000015,0.014244846397321412
0.20100000000000015,0.014244833093664588
0.20200000000000015,0.0142448203223429
0.20300000000000015,0.014244808062279296
0.20400000000000015,0.014244796292681421
0.20500000000000015,0.014244784994234443
0.20600000000000016,0.01424477414768225
0.20700000000000016,0.014244763736723846
0.20800000000000016,0.014244753743772584
0.20900000000000016,0.01424474415135271
0.21000000000000016,0.014244734944460711
0.21100000000000016,0.014244726107416946
0.21200000000000016,0.014244717626407668
0.21300000000000016,0.014244709486394782
0.21400000000000016,0.01424470167481387
0.21500000000000016,0.01424469417935587
0.21600000000000016,0.014244686985714882
0.21700000000000016,0.014244680082973367
0.21800000000000017,0.01424467346112466
0.21900000000000017,0.014244667108197216
0.22000000000000017,0.014244661013514012
0.22100000000000017,0.01424465516694666
0.22200000000000017,0.014244649559344525
0.22300000000000017,0.014244644181793923
0.22400000000000017,0.014244639024885923
0.22500000000000017,0.014244634080395006
0.22600000000000017,0.014244629338242179
0.22700000000000017,0.014244624793619048
0.22800000000000017,0.014244620437782057
0.22900000000000018,0.014244616263029088
0.23000000000000018,0.01424461226246346
0.23100000000000018,0.014244608429176629
0.23200000000000018,0.014244604757502414
0.23300000000000018,0.0142446012409017
0.23400000000000018,0.014244597873558874
0.23500000000000018,0.014244594648705266
0.23600000000000018,0.014244591561930515
0.23700000000000018,0.014244588607759632
0.23800000000000018,0.014244585780889647
0.23900000000000018,0.014244583077359197
0.24000000000000019,0.014244580491756852
0.2410000000000002,0.014244578019659119
0.2420000000000002,0.014244575656848424
0.2430000000000002,0.014244573399865004
0.2440000000000002,0.014244571243248993
0.2450000000000002,0.01424456918477383
0.2460000000000002,0.01424456721941359
0.2470000000000002,0.014244565344222235
0.2480000000000002,0.01424456355627649
0.2490000000000002,0.014244561851664344
0.25000000000000017,0.014244560226861281
0.25100000000000017,0.014244558679351565
0.25200000000000017,0.01424455720668591
0.25300000000000017,0.014244555805401765
0.25400000000000017,0.014244554472882795
0.25500000000000017,0.014244553206748344
0.25600000000000017,0.01424455200486305
0.2570000000000002,0.014244550864176506
0.2580000000000002,0.014244549782598337
0.2590000000000002,0.014244548758119474
0.2600000000000002,0.014244547788736298
0.2610000000000002,0.014244546872423523
0.2620000000000002,0.014244546006489679
0.2630000000000002,0.014244545189940588
0.2640000000000002,0.01424454442020987
0.2650000000000002,0.01424454369659015
0.2660000000000002,0.014244543016226546
0.2670000000000002,0.01424454237824319
0.2680000000000002,0.014244541780326123
0.2690000000000002,0.014244541221855922
0.2700000000000002,0.014244540701236442
0.2710000000000002,0.014244540216817612
0.2720000000000002,0.01424453976715361
0.2730000000000002,0.014244539351326987
0.2740000000000002,0.014244538967811622
0.2750000000000002,0.014244538614948891
0.2760000000000002,0.014244538292425593
0.2770000000000002,0.014244537999042779
0.2780000000000002,0.01424453773338855
0.2790000000000002,0.014244537494636451
0.2800000000000002,0.014244537281874761
0.2810000000000002,0.014244537094077577
0.2820000000000002,0.014244536930459453
0.2830000000000002,0.014244536789873816
0.2840000000000002,0.01424453667196116
0.2850000000000002,0.014244536575281188
0.2860000000000002,0.014244536498934857
0.2870000000000002,0.014244536442917148
0.2880000000000002,0.014244536405868476
0.2890000000000002,0.01424453638773559
0.2900000000000002,0.014244536387419295
0.2910000000000002,0.014244536403844052
0.2920000000000002,0.014244536437404014
0.2930000000000002,0.014244536486714192
0.2940000000000002,0.01424453655158544
0.2950000000000002,0.014244536631169931
0.2960000000000002,0.014244536725091204
0.2970000000000002,0.014244536833084256
0.2980000000000002,0.014244536953947859
0.2990000000000002,0.014244537087628094
0.3000000000000002,0.014244537233780325
0.3010000000000002,0.014244537391976614
0.3020000000000002,0.014244537561227961
0.3030000000000002,0.01424453774171439
0.3040000000000002,0.014244537933137144
0.3050000000000002,0.014244538134532402
0.3060000000000002,0.014244538345638423
0.3070000000000002,0.014244538566114037
0.3080000000000002,0.014244538796100194
0.3090000000000002,0.014244539034735151
0.3100000000000002,0.014244539282108469
0.3110000000000002,0.014244539537504923
0.3120000000000002,0.014244539800842967
0.3130000000000002,0.014244540071743644
0.3140000000000002,0.014244540350220693
0.3150000000000002,0.014244540635410604
0.3160000000000002,0.014244540927621866
0.3170000000000002,0.01424454122636556
0.3180000000000002,0.014244541531371956
0.31900000000000023,0.014244541842573157
0.32000000000000023,0.014244542159301352
0.32100000000000023,0.014244542481999746
0.32200000000000023,0.014244542809991509
0.32300000000000023,0.014244543143324245
0.32400000000000023,0.014244543481660396
0.32500000000000023,0.014244543824830102
0.32600000000000023,0.014244544172750277
0.32700000000000023,0.014244544525063624
0.32800000000000024,0.014244544881845678
0.32900000000000024,0.014244545242342248
0.33000000000000024,0.014244545607389466
0.33100000000000024,0.014244545976131263
0.33200000000000024,0.014244546348571491
0.33300000000000024,0.014244546724703985
0.33400000000000024,0.014244547104032411
0.33500000000000024,0.01424454748677943
0.33600000000000024,0.014244547872851746
0.33700000000000024,0.014244548261829606
0.33800000000000024,0.01424454865366927
0.33900000000000025,0.014244549048292032
0.34000000000000025,0.014244549445910455
0.34100000000000025,0.014244549846021536
0.34200000000000025,0.014244550248633893
0.34300000000000025,0.014244550653586709
0.34400000000000025,0.01424455106089484
0.34500000000000025,0.014244551470490304
0.34600000000000025,0.014244551882094109
0.34700000000000025,0.014244552295744051
0.34800000000000025,0.014244552711319707
0.34900000000000025,0.014244553128957102
0.35000000000000026,0.014244553548396736
0.35100000000000026,0.014244553969233275
0.35200000000000026,0.014244554391887316
0.35300000000000026,0.014244554816120636
0.35400000000000026,0.0142445552419047
0.35500000000000026,0.014244555669183371
0.35600000000000026,0.014244556097858326
0.35700000000000026,0.014244556527789717
0.35800000000000026,0.014244556959183734
0.35900000000000026,0.014244557391380936
0.36000000000000026,0.014244557825037696
0.36100000000000027,0.014244558259769006
0.36200000000000027,0.01424455869571421
0.36300000000000027,0.01424455913235171
0.36400000000000027,0.014244559570008435
0.36500000000000027,0.014244560008787745
0.36600000000000027,0.014244560448197373
0.36700000000000027,0.014244560888669431
0.36800000000000027,0.014244561329755654
0.36900000000000027,0.014244561771602174
0.3700000000000003,0.014244562214172418
0.3710000000000003,0.014244562657351141
0.3720000000000003,0.014244563101083976
0.3730000000000003,0.014244563545426442
0.3740000000000003,0.014244563990552834
0.3750000000000003,0.014244564436058264
0.3760000000000003,0.014244564881896462
0.3770000000000003,0.01424456532829042
0.3780000000000003,0.014244565775143367
0.3790000000000003,0.01424456622223892
0.3800000000000003,0.014244566670022434
0.3810000000000003,0.014244567118113047
0.3820000000000003,0.014244567566334942
0.3830000000000003,0.014244568014854693
0.3840000000000003,0.01424456846349398
0.3850000000000003,0.014244568912796431
0.3860000000000003,0.014244569361806287
0.3870000000000003,0.014244569811284408
0.3880000000000003,0.014244570261104447
0.3890000000000003,0.01424457071081519
0.3900000000000003,0.014244571160897432
0.3910000000000003,0.014244571611054446
0.3920000000000003,0.014244572061185977
0.3930000000000003,0.014244572511512467
0.3940000000000003,0.01424457296187171
0.3950000000000003,0.014244573412252224
0.3960000000000003,0.014244573862842655
0.3970000000000003,0.014244574313137753
0.3980000000000003,0.01424457476374361
0.3990000000000003,0.014244575214023437
0.4000000000000003,0.014244575664436447
0.4010000000000003,0.014244576114748532
0.4020000000000003,0.014244576565199752
0.4030000000000003,0.014244577015372793
0.4040000000000003,0.014244577465555342
0.4050000000000003,0.014244577915394097
0.4060000000000003,0.014244578365192962
0.4070000000000003,0.014244578815207217
0.4080000000000003,0.014244579264910278
0.4090000000000003,0.014244579714264563
0.4100000000000003,0.014244580163558543
0.4110000000000003,0.01424458061278986
0.4120000000000003,0.014244581061982202
0.4130000000000003,0.014244581510644358
0.4140000000000003,0.014244581959463227
0.4150000000000003,0.014244582407839936
0.4160000000000003,0.014244582856239568
0.4170000000000003,0.014244583304313756
0.4180000000000003,0.014244583752284327
0.4190000000000003,0.01424458419995239
0.4200000000000003,0.014244584647374303
0.4210000000000003,0.014244585094318089
0.4220000000000003,0.014244585541313373
0.4230000000000003,0.014244585988067857
0.4240000000000003,0.014244586434412574
0.4250000000000003,0.014244586880594294
0.4260000000000003,0.014244587326366086
0.4270000000000003,0.014244587771954373
0.4280000000000003,0.014244588217024871
0.4290000000000003,0.014244588662128448
0.4300000000000003,0.01424458910676403
0.4310000000000003,0.014244589550968776
0.43200000000000033,0.014244589995183955
0.43300000000000033,0.014244590438904864
0.43400000000000033,0.014244590882392863
0.43500000000000033,0.014244591325480059
0.43600000000000033,0.014244591768235606
0.43700000000000033,0.014244592210753722
0.43800000000000033,0.01424459265276337
0.43900000000000033,0.014244593094475021
0.44000000000000034,0.014244593535795607
0.44100000000000034,0.014244593976993557
0.44200000000000034,0.014244594417616349
0.44300000000000034,0.014244594857959786
0.44400000000000034,0.014244595297937401
0.44500000000000034,0.014244595737713237
0.44600000000000034,0.014244596177076848
0.44700000000000034,0.014244596615892223
0.44800000000000034,0.014244597054328505
0.44900000000000034,0.014244597492538499
0.45000000000000034,0.014244597930559329
0.45100000000000035,0.014244598367830102
0.45200000000000035,0.014244598805054956
0.45300000000000035,0.014244599241561642
0.45400000000000035,0.01424459967750975
0.45500000000000035,0.014244600113518583
0.45600000000000035,0.014244600549030678
0.45700000000000035,0.014244600983872768
0.45800000000000035,0.014244601418610068
0.45900000000000035,0.01424460185290652
0.46000000000000035,0.014244602286884733
0.46100000000000035,0.014244602720330592
0.46200000000000035,0.01424460315319073
0.46300000000000036,0.014244603586066157
0.46400000000000036,0.014244604018355839
0.46500000000000036,0.01424460445021184
0.46600000000000036,0.014244604881756743
0.46700000000000036,0.014244605312690683
0.46800000000000036,0.014244605743275029
0.46900000000000036,0.01424460617352969
0.47000000000000036,0.014244606603282849
0.47100000000000036,0.014244607032578438
0.47200000000000036,0.014244607461472557
0.47300000000000036,0.014244607890025306
0.47400000000000037,0.014244608318187885
0.47500000000000037,0.014244608745993016
0.47600000000000037,0.014244609173160509
0.47700000000000037,0.014244609600099215
0.47800000000000037,0.01424461002674283
0.47900000000000037,0.014244610452654015
0.48000000000000037,0.014244610878244522
0.48100000000000037,0.01424461130336065
0.4820000000000004,0.014244611728249867
0.4830000000000004,0.014244612152480213
0.4840000000000004,0.014244612576419728
0.4850000000000004,0.014244612999899632
0.4860000000000004,0.014244613422978386
0.4870000000000004,0.014244613845506023
0.4880000000000004,0.01424461426775253
0.4890000000000004,0.014244614689402265
0.4900000000000004,0.014244615110622997
0.4910000000000004,0.014244615531703538
0.4920000000000004,0.014244615951987167
0.4930000000000004,0.014244616372177232
0.4940000000000004,0.01424461679159217
0.4950000000000004,0.014244617210818301
0.4960000000000004,0.014244617629638712
0.4970000000000004,0.014244618047897247
0.4980000000000004,0.014244618465612533
0.4990000000000004,0.014244618883080684
0.5000000000000003,0.01424461929996554
0.5010000000000003,0.014244619716589347
0.5020000000000003,0.014244620132621563
0.5030000000000003,0.01424462054811631
0.5040000000000003,0.01424462096323554
0.5050000000000003,0.014244621378153674
0.5060000000000003,0.014244621792415004
0.5070000000000003,0.014244622206287486
0.5080000000000003,0.01424462261975492
0.5090000000000003,0.014244623032795544
0.5100000000000003,0.014244623445354581
0.5110000000000003,0.0142446238573683
0.5120000000000003,0.014244624269106615
0.5130000000000003,0.01424462468041082
0.5140000000000003,0.014244625091153911
0.5150000000000003,0.014244625501731886
0.5160000000000003,0.014244625911572047
0.5170000000000003,0.014244626321064746
0.5180000000000003,0.014244626730215273
0.5190000000000003,0.014244627138864763
0.5200000000000004,0.014244627547107083
0.5210000000000004,0.01424462795493735
0.5220000000000004,0.01424462836226401
0.5230000000000004,0.014244628769056165
0.5240000000000004,0.014244629175613989
0.5250000000000004,0.014244629581578213
0.5260000000000004,0.01424462998711016
0.5270000000000004,0.014244630392189024
0.5280000000000004,0.014244630796783198
0.5290000000000004,0.014244631201071698
0.5300000000000004,0.014244631605036862
0.5310000000000004,0.014244632008364814
0.5320000000000004,0.014244632411180902
0.5330000000000004,0.014244632813675908
0.5340000000000004,0.014244633215643988
0.5350000000000004,0.014244633617507437
0.5360000000000004,0.014244634018789368
0.5370000000000004,0.01424463441949437
0.5380000000000004,0.014244634819892424
0.5390000000000004,0.014244635219661819
0.5400000000000004,0.014244635619058903
0.5410000000000004,0.014244636018080983
0.5420000000000004,0.014244636416638801
0.5430000000000004,0.014244636814814712
0.5440000000000004,0.014244637212590084
0.5450000000000004,0.01424463760988125
0.5460000000000004,0.014244638006648332
0.5470000000000004,0.014244638403208304
0.5480000000000004,0.01424463879883805
0.5490000000000004,0.01424463919448289
0.5500000000000004,0.014244639589642755
0.5510000000000004,0.014244639984356275
0.5520000000000004,0.014244640378742002
0.5530000000000004,0.014244640772196247
0.5540000000000004,0.014244641165497207
0.5550000000000004,0.014244641558642766
0.5560000000000004,0.014244641950990119
0.5570000000000004,0.014244642343200784
0.5580000000000004,0.014244642734601768
0.5590000000000004,0.014244643125803211
0.5600000000000004,0.014244643516554358
0.5610000000000004,0.01424464390669614
0.5620000000000004,0.014244644296669216
0.5630000000000004,0.014244644686171733
0.5640000000000004,0.014244645075140262
0.5650000000000004,0.014244645463528945
0.5660000000000004,0.014244645851780514
0.5670000000000004,0.014244646239556022
0.5680000000000004,0.014244646626780069
0.5690000000000004,0.01424464701367412
0.5700000000000004,0.014244647400071746
0.5710000000000004,0.014244647786239484
0.5720000000000004,0.014244648171855662
0.5730000000000004,0.01424464855691669
0.5740000000000004,0.01424464894179209
0.5750000000000004,0.014244649326044561
0.5760000000000004,0.014244649709859126
0.5770000000000004,0.01424465009334166
0.5780000000000004,0.014244650476220037
0.5790000000000004,0.014244650858899607
0.5800000000000004,0.014244651240948578
0.5810000000000004,0.014244651622578366
0.5820000000000004,0.014244652004118554
0.5830000000000004,0.014244652385043634
0.5840000000000004,0.014244652765501865
0.5850000000000004,0.01424465314536858
0.5860000000000004,0.01424465352506888
0.5870000000000004,0.014244653904356953
0.5880000000000004,0.014244654283116824
0.5890000000000004,0.014244654661524471
0.5900000000000004,0.014244655039492479
0.5910000000000004,0.014244655417030303
0.5920000000000004,0.014244655794074353
0.5930000000000004,0.014244656170683935
0.5940000000000004,0.014244656546932181
0.5950000000000004,0.014244656922635327
0.5960000000000004,0.014244657298250557
0.5970000000000004,0.014244657673181541
0.5980000000000004,0.014244658047724335
0.5990000000000004,0.014244658421790358
0.6000000000000004,0.014244658795600825
0.6010000000000004,0.014244659168955582
0.6020000000000004,0.01424465954186944
0.6030000000000004,0.014244659914148439
0.6040000000000004,0.014244660286242139
0.6050000000000004,0.014244660657813813
0.6060000000000004,0.014244661029019669
0.6070000000000004,0.014244661399783328
0.6080000000000004,0.014244661770253004
0.6090000000000004,0.014244662140112002
0.6100000000000004,0.014244662509558664
0.6110000000000004,0.014244662878771075
0.6120000000000004,0.014244663247428633
0.6130000000000004,0.014244663615674788
0.6140000000000004,0.014244663983654234
0.6150000000000004,0.014244664351040427
0.6160000000000004,0.014244664718049253
0.6170000000000004,0.014244665084648953
0.6180000000000004,0.014244665450699552
0.6190000000000004,0.014244665816676036
0.6200000000000004,0.014244666182058944
0.6210000000000004,0.014244666547157187
0.6220000000000004,0.014244666911819024
0.6230000000000004,0.014244667275852246
0.6240000000000004,0.014244667639545757
0.6250000000000004,0.014244668002931362
0.6260000000000004,0.014244668365849892
0.6270000000000004,0.014244668728363039
0.6280000000000004,0.014244669090504541
0.6290000000000004,0.014244669452232026
0.6300000000000004,0.01424466981337273
0.6310000000000004,0.014244670174291615
0.6320000000000005,0.014244670534706978
0.6330000000000005,0.01424467089484078
0.6340000000000005,0.014244671254539314
0.6350000000000005,0.014244671614037684
0.6360000000000005,0.014244671972748599
0.6370000000000005,0.014244672331114825
0.6380000000000005,0.014244672689316633
0.6390000000000005,0.014244673046973837
0.6400000000000005,0.014244673404248467
0.6410000000000005,0.014244673761028488
0.6420000000000005,0.01424467411754743
0.6430000000000005,0.014244674473510625
0.6440000000000005,0.014244674829026355
0.6450000000000005,0.014244675184169515
0.6460000000000005,0.014244675538968783
0.6470000000000005,0.01424467589338477
0.6480000000000005,0.014244676247439088
0.6490000000000005,0.014244676601203536
0.6500000000000005,0.014244676954462635
0.6510000000000005,0.01424467730717059
0.6520000000000005,0.014244677659460088
0.6530000000000005,0.014244678011563672
0.6540000000000005,0.014244678363176742
0.6550000000000005,0.014244678714432293
0.6560000000000005,0.01424467906507856
0.6570000000000005,0.014244679415505685
0.6580000000000005,0.01424467976555119
0.6590000000000005,0.014244680115040624
0.6600000000000005,0.01424468046415457
0.6610000000000005,0.01424468081301326
0.6620000000000005,0.014244681161452544
0.6630000000000005,0.014244681509568773
0.6640000000000005,0.014244681857028952
0.6650000000000005,0.014244682204219974
0.6660000000000005,0.014244682551108764
0.6670000000000005,0.014244682897418691
0.6680000000000005,0.014244683243592396
0.6690000000000005,0.014244683589085252
0.6700000000000005,0.014244683934372499
0.6710000000000005,0.014244684279252991
0.6720000000000005,0.014244684623735248
0.6730000000000005,0.014244684967781215
0.6740000000000005,0.014244685311556855
0.6750000000000005,0.01424468565485989
0.6760000000000005,0.014244685997718729
0.6770000000000005,0.014244686340264797
0.6780000000000005,0.014244686682279803
0.6790000000000005,0.01424468702387151
0.6800000000000005,0.01424468736529704
0.6810000000000005,0.014244687706168529
0.6820000000000005,0.014244688046840736
0.6830000000000005,0.014244688386985878
0.6840000000000005,0.014244688726809247
0.6850000000000005,0.014244689066029636
0.6860000000000005,0.014244689405265333
0.6870000000000005,0.014244689743987168
0.6880000000000005,0.01424469008217364
0.6890000000000005,0.014244690419993912
0.6900000000000005,0.0142446907573624
0.6910000000000005,0.01424469109449107
0.6920000000000005,0.014244691431143111
0.6930000000000005,0.01424469176747721
0.6940000000000005,0.01424469210339994
0.6950000000000005,0.01424469243872594
0.6960000000000005,0.014244692773926627
0.6970000000000005,0.014244693108726293
0.6980000000000005,0.01424469344308213
0.6990000000000005,0.014244693777131353
0.7000000000000005,0.014244694110661774
0.7010000000000005,0.014244694443859798
0.7020000000000005,0.014244694776729693
0.7030000000000005,0.014244695109330685
0.7040000000000005,0.014244695441364637
0.7050000000000005,0.014244695773106992
0.7060000000000005,0.014244696104359168
0.7070000000000005,0.014244696435301428
0.7080000000000005,0.014244696765934971
0.7090000000000005,0.014244697096087935
0.7100000000000005,0.014244697425820437
0.7110000000000005,0.014244697755283848
0.7120000000000005,0.014244698084258623
0.7130000000000005,0.01424469841280776
0.7140000000000005,0.014244698741205056
0.7150000000000005,0.01424469906927987
0.7160000000000005,0.01424469939672056
0.7170000000000005,0.014244699723843316
0.7180000000000005,0.014244700050768099
0.7190000000000005,0.014244700377059091
0.7200000000000005,0.014244700703238185
0.7210000000000005,0.01424470102883615
0.7220000000000005,0.014244701354065518
0.7230000000000005,0.014244701678925935
0.7240000000000005,0.014244702003567457
0.7250000000000005,0.01424470232755524
0.7260000000000005,0.014244702651371632
0.7270000000000005,0.014244702974734666
0.7280000000000005,0.014244703297708534
0.7290000000000005,0.014244703620568889
0.7300000000000005,0.014244703942824946
0.7310000000000005,0.014244704264837874
0.7320000000000005,0.014244704586439687
0.7330000000000005,0.014244704907562291
0.7340000000000005,0.014244705228492912
0.7350000000000005,0.014244705548832873
0.7360000000000005,0.014244705868982929
0.7370000000000005,0.014244706188803571
0.7380000000000005,0.014244706508115112
0.7390000000000005,0.014244706827222422
0.7400000000000005,0.0142447071457711
0.7410000000000005,0.014244707464129891
0.7420000000000005,0.01424470778200949
0.7430000000000005,0.014244708099488865
0.7440000000000005,0.014244708416608699
0.7450000000000006,0.014244708733472444
0.7460000000000006,0.014244709049992654
0.7470000000000006,0.01424470936594097
0.7480000000000006,0.014244709681653525
0.7490000000000006,0.014244709997067813
0.7500000000000006,0.014244710312069461
0.7510000000000006,0.014244710626497348
0.7520000000000006,0.014244710940864963
0.7530000000000006,0.014244711254659165
0.7540000000000006,0.014244711568110113
0.7550000000000006,0.014244711881384617
0.7560000000000006,0.01424471219418691
0.7570000000000006,0.014244712506675899
0.7580000000000006,0.014244712818699597
0.7590000000000006,0.014244713130418595
0.7600000000000006,0.01424471344189311
0.7610000000000006,0.014244713752787448
0.7620000000000006,0.014244714063485276
0.7630000000000006,0.014244714373791519
0.7640000000000006,0.014244714683829958
0.7650000000000006,0.01424471499327
0.7660000000000006,0.014244715302522496
0.7670000000000006,0.01424471561138528
0.7680000000000006,0.014244715919845375
0.7690000000000006,0.014244716227932367
0.7700000000000006,0.014244716535822278
0.7710000000000006,0.014244716843156148
0.7720000000000006,0.0142447171501497
0.7730000000000006,0.014244717456694145
0.7740000000000006,0.01424471776307856
0.7750000000000006,0.014244718069062239
0.7760000000000006,0.014244718374771708
0.7770000000000006,0.014244718679964583
0.7780000000000006,0.014244718984712133
0.7790000000000006,0.014244719289534356
0.7800000000000006,0.014244719593715037
0.7810000000000006,0.014244719897668312
0.7820000000000006,0.014244720201154505
0.7830000000000006,0.014244720504197245
0.7840000000000006,0.014244720807112927
0.7850000000000006,0.014244721109370409
0.7860000000000006,0.014244721411544875
0.7870000000000006,0.014244721713293253
0.7880000000000006,0.01424472201464267
0.7890000000000006,0.01424472231579377
0.7900000000000006,0.014244722616494218
0.7910000000000006,0.01424472291683772
0.7920000000000006,0.014244723216826308
0.7930000000000006,0.014244723516356406
0.7940000000000006,0.014244723815863855
0.7950000000000006,0.014244724114804472
0.7960000000000006,0.014244724413451412
0.7970000000000006,0.014244724711607069
0.7980000000000006,0.014244725009589048
0.7990000000000006,0.014244725307202772
0.7990000000000006,0.014244725307202772
0.7990000000000006,0.014244725307202772

==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac25_p2_N100_dt10_.csv <==
column 1, column 2
0.001,0.0607355979694474
0.002,0.05676465548755221
0.003,0.055542610220803965
0.004,0.05491599340319885
0.005,0.05452782135794038
0.006,0.054270627562548183
0.007,0.05409588521096483
0.008,0.053975905803031944
0.009000000000000001,0.05389307983467961
0.010000000000000002,0.05383568508191379
0.011000000000000003,0.05379577045638374
0.012000000000000004,0.053767900742592474
0.013000000000000005,0.053748348123588446
0.014000000000000005,0.05373454944547245
0.015000000000000006,0.053724749040344764
0.016000000000000007,0.05371772980410383
0.017000000000000008,0.05371264974605022
0.01800000000000001,0.05370893652111405
0.01900000000000001,0.05370618785161702
0.02000000000000001,0.05370412443050182
0.02100000000000001,0.053702551511207654
0.022000000000000013,0.053701332744375635
0.023000000000000013,0.053700372205091745
0.024000000000000014,0.05369960208664676
0.025000000000000015,0.053698974158193365
0.026000000000000016,0.053698453894921894
0.027000000000000017,0.05369801640826082
0.028000000000000018,0.05369764359714216
0.02900000000000002,0.053697322179649794
0.03000000000000002,0.05369704230405658
0.03100000000000002,0.05369679657825496
0.03200000000000002,0.053696579382955474
0.03300000000000002,0.053696386386717185
0.03400000000000002,0.053696214200469196
0.035000000000000024,0.05369606013098539
0.036000000000000025,0.05369592200364219
0.037000000000000026,0.053695798035212114
0.03800000000000003,0.053695686738121355
0.03900000000000003,0.053695586857364516
0.04000000000000003,0.05369549731557086
0.04100000000000003,0.053695417178829336
0.04200000000000003,0.05369534562703797
0.04300000000000003,0.053695281936590844
0.04400000000000003,0.053695225456503126
0.04500000000000003,0.053695175604688124
0.046000000000000034,0.05369513185275889
0.047000000000000035,0.05369509372115258
0.048000000000000036,0.05369506077087751
0.04900000000000004,0.053695032598153586
0.05000000000000004,0.053695008833293506
0.05100000000000004,0.053694989135326415
0.05200000000000004,0.05369497318923976
0.05300000000000004,0.05369496070155019
0.05400000000000004,0.053694951403956755
0.05500000000000004,0.05369494504355268
0.05600000000000004,0.05369494138772283
0.057000000000000044,0.0536949402204545
0.058000000000000045,0.05369494134001214
0.059000000000000045,0.053694944558775055
0.060000000000000046,0.053694949701761016
0.06100000000000005,0.05369495660741739
0.06200000000000005,0.05369496512339857
0.06300000000000004,0.05369497510952966
0.06400000000000004,0.0536949864340338
0.06500000000000004,0.05369499897499162
0.06600000000000004,0.05369501261800257
0.06700000000000005,0.05369502725709132
0.06800000000000005,0.0536950427935724
0.06900000000000005,0.053695059135061424
0.07000000000000005,0.0536950761956166
0.07100000000000005,0.05369509389574017
0.07200000000000005,0.053695112161086044
0.07300000000000005,0.05369513092279941
0.07400000000000005,0.05369515011666621
0.07500000000000005,0.053695169683099384
0.07600000000000005,0.05369518956644608
0.07700000000000005,0.05369520971570727
0.07800000000000006,0.053695230082717794
0.07900000000000006,0.053695250623796806
0.08000000000000006,0.05369527129793576
0.08100000000000006,0.05369529206728663
0.08200000000000006,0.0536953128964078
0.08300000000000006,0.053695333753601165
0.08400000000000006,0.05369535460852501
0.08500000000000006,0.05369537543415353
0.08600000000000006,0.053695396204655375
0.08700000000000006,0.05369541689710545
0.08800000000000006,0.0536954374905534
0.08900000000000007,0.05369545796520907
0.09000000000000007,0.053695478303339976
0.09100000000000007,0.05369549848844275
0.09200000000000007,0.05369551850603782
0.09300000000000007,0.053695538342821175
0.09400000000000007,0.05369555798637098
0.09500000000000007,0.05369557742620636
0.09600000000000007,0.05369559665237326
0.09700000000000007,0.053695615656061874
0.09800000000000007,0.05369563442955134
0.09900000000000007,0.053695652966010775
0.10000000000000007,0.05369567125978953
0.10100000000000008,0.05369568930485966
0.10200000000000008,0.0536957070974363
0.10300000000000008,0.05369572463372431
0.10400000000000008,0.053695741910232374
0.10500000000000008,0.05369575892453235
0.10600000000000008,0.05369577567465531
0.10700000000000008,0.0536957921589925
0.10800000000000008,0.05369580837676748
0.10900000000000008,0.05369582432700259
0.11000000000000008,0.05369584000977733
0.11100000000000008,0.053695855425196407
0.11200000000000009,0.053695870573769365
0.11300000000000009,0.05369588545641584
0.11400000000000009,0.05369590007423848
0.11500000000000009,0.0536959144284511
0.11600000000000009,0.05369592852084664
0.11700000000000009,0.053695942353189294
0.11800000000000009,0.05369595592748761
0.11900000000000009,0.05369596924601356
0.12000000000000009,0.05369598231118829
0.1210000000000001,0.0536959951256976
0.1220000000000001,0.0536960076920118
0.1230000000000001,0.05369602001292848
0.1240000000000001,0.053696032091560826
0.12500000000000008,0.053696043930892785
0.12600000000000008,0.053696055533909146
0.12700000000000009,0.05369606690376909
0.12800000000000009,0.05369607804382
0.1290000000000001,0.05369608895737759
0.1300000000000001,0.05369609964764526
0.1310000000000001,0.05369611011804795
0.1320000000000001,0.053696120371958894
0.1330000000000001,0.05369613041285276
0.1340000000000001,0.05369614024414361
0.1350000000000001,0.05369614986938469
0.1360000000000001,0.05369615929192047
0.1370000000000001,0.05369616851522578
0.1380000000000001,0.05369617754279803
0.1390000000000001,0.05369618637812181
0.1400000000000001,0.05369619502460338
0.1410000000000001,0.053696203485620216
0.1420000000000001,0.05369621176459254
0.1430000000000001,0.05369621986493594
0.1440000000000001,0.05369622779001511
0.1450000000000001,0.053696235543148264
0.1460000000000001,0.0536962431276489
0.1470000000000001,0.05369625054679827
0.1480000000000001,0.05369625780372001
0.1490000000000001,0.053696264901654286
0.1500000000000001,0.05369627184379287
0.1510000000000001,0.053696278633239156
0.1520000000000001,0.05369628527315887
0.1530000000000001,0.053696291766471685
0.1540000000000001,0.053696298116220564
0.1550000000000001,0.05369630432538047
0.1560000000000001,0.05369631039687763
0.1570000000000001,0.053696316333537254
0.1580000000000001,0.053696322138203634
0.1590000000000001,0.053696327813660134
0.16000000000000011,0.053696333362610614
0.16100000000000012,0.05369633878778614
0.16200000000000012,0.053696344091848966
0.16300000000000012,0.0536963492772946
0.16400000000000012,0.05369635434677935
0.16500000000000012,0.05369635930278077
0.16600000000000012,0.05369636414775582
0.16700000000000012,0.05369636888416719
0.16800000000000012,0.053696373514369435
0.16900000000000012,0.05369637804068073
0.17000000000000012,0.05369638246537072
0.17100000000000012,0.053696386790708484
0.17200000000000013,0.053696391018912326
0.17300000000000013,0.053696395152115356
0.17400000000000013,0.05369639919245459
0.17500000000000013,0.05369640314198641
0.17600000000000013,0.05369640700272053
0.17700000000000013,0.05369641077666679
0.17800000000000013,0.05369641446580011
0.17900000000000013,0.053696418072031356
0.18000000000000013,0.053696421597184685
0.18100000000000013,0.05369642504312393
0.18200000000000013,0.053696428411646374
0.18300000000000013,0.053696431704465815
0.18400000000000014,0.053696434923354644
0.18500000000000014,0.05369643806997988
0.18600000000000014,0.053696441145989704
0.18700000000000014,0.053696444152958885
0.18800000000000014,0.05369644709252398
0.18900000000000014,0.05369644996616462
0.19000000000000014,0.053696452775459175
0.19100000000000014,0.05369645552183201
0.19200000000000014,0.05369645820672232
0.19300000000000014,0.05369646083155793
0.19400000000000014,0.05369646339772613
0.19500000000000015,0.053696465906568465
0.19600000000000015,0.05369646835942218
0.19700000000000015,0.053696470757561045
0.19800000000000015,0.05369647310223017
0.19900000000000015,0.053696475394673544
0.20000000000000015,0.05369647763609063
0.20100000000000015,0.05369647982767044
0.20200000000000015,0.05369648197056021
0.20300000000000015,0.05369648406585232
0.20400000000000015,0.05369648611469656
0.20500000000000015,0.053696488118152745
0.20600000000000016,0.05369649007725568
0.20700000000000016,0.053696491993030844
0.20800000000000016,0.05369649386648233
0.20900000000000016,0.053696495698584396
0.21000000000000016,0.05369649749032649
0.21100000000000016,0.05369649924259471
0.21200000000000016,0.05369650095633333
0.21300000000000016,0.05369650263240748
0.21400000000000016,0.05369650427169147
0.21500000000000016,0.053696505875030505
0.21600000000000016,0.053696507443286315
0.21700000000000016,0.05369650897724276
0.21800000000000017,0.053696510477705614
0.21900000000000017,0.053696511945439715
0.22000000000000017,0.05369651338119724
0.22100000000000017,0.05369651478571283
0.22200000000000017,0.05369651615972079
0.22300000000000017,0.053696517503914264
0.22400000000000017,0.05369651881897555
0.22500000000000017,0.05369652010558582
0.22600000000000017,0.0536965213643927
0.22700000000000017,0.053696522596045494
0.22800000000000017,0.05369652380114657
0.22900000000000018,0.05369652498032889
0.23000000000000018,0.05369652613417246
0.23100000000000018,0.05369652726326829
0.23200000000000018,0.05369652836817002
0.23300000000000018,0.05369652944944532
0.23400000000000018,0.05369653050762538
0.23500000000000018,0.053696531543248965
0.23600000000000018,0.053696532556822246
0.23700000000000018,0.05369653354885077
0.23800000000000018,0.05369653451982688
0.23900000000000018,0.05369653547022682
0.24000000000000019,0.05369653640051386
0.2410000000000002,0.05369653731116409
0.2420000000000002,0.05369653820261926
0.2430000000000002,0.05369653907530931
0.2440000000000002,0.05369653992966094
0.2450000000000002,0.05369654076608651
0.2460000000000002,0.05369654158498588
0.2470000000000002,0.0536965423867701
0.2480000000000002,0.053696543171824936
0.2490000000000002,0.05369654394051395
0.25000000000000017,0.053696544693218405
0.25100000000000017,0.05369654543028924
0.25200000000000017,0.05369654615209544
0.25300000000000017,0.05369654685895394
0.25400000000000017,0.05369654755121955
0.25500000000000017,0.05369654822922046
0.25600000000000017,0.05369654889326165
0.2570000000000002,0.0536965495436686
0.2580000000000002,0.053696550180736054
0.2590000000000002,0.05369655080476839
0.2600000000000002,0.05369655141605517
0.2610000000000002,0.05369655201487218
0.2620000000000002,0.053696552601503245
0.2630000000000002,0.05369655317622277
0.2640000000000002,0.05369655373929053
0.2650000000000002,0.05369655429095883
0.2660000000000002,0.053696554831487615
0.2670000000000002,0.05369655536111647
0.2680000000000002,0.05369655588008836
0.2690000000000002,0.053696556388642076
0.2700000000000002,0.053696556887001194
0.2710000000000002,0.05369655737538782
0.2720000000000002,0.053696557854022504
0.2730000000000002,0.05369655832311308
0.2740000000000002,0.05369655878287706
0.2750000000000002,0.05369655923351565
0.2760000000000002,0.0536965596752354
0.2770000000000002,0.053696560108208856
0.2780000000000002,0.05369656053264348
0.2790000000000002,0.05369656094871633
0.2800000000000002,0.053696561356615026
0.2810000000000002,0.05369656175651001
0.2820000000000002,0.053696562148579007
0.2830000000000002,0.05369656253297978
0.2840000000000002,0.0536965629098907
0.2850000000000002,0.053696563279468194
0.2860000000000002,0.05369656364186626
0.2870000000000002,0.053696563997237025
0.2880000000000002,0.0536965643457392
0.2890000000000002,0.05369656468751108
0.2900000000000002,0.0536965650227025
0.2910000000000002,0.05369656535144355
0.2920000000000002,0.05369656567388613
0.2930000000000002,0.053696565990147806
0.2940000000000002,0.05369656630037213
0.2950000000000002,0.053696566604677545
0.2960000000000002,0.05369656690318534
0.2970000000000002,0.05369656719602896
0.2980000000000002,0.05369656748332029
0.2990000000000002,0.05369656776517781
0.3000000000000002,0.05369656804171576
0.3010000000000002,0.05369656831304164
0.3020000000000002,0.05369656857927089
0.3030000000000002,0.05369656884050112
0.3040000000000002,0.05369656909684051
0.3050000000000002,0.053696569348393904
0.3060000000000002,0.05369656959524954
0.3070000000000002,0.05369656983751951
0.3080000000000002,0.053696570075288524
0.3090000000000002,0.05369657030864927
0.3100000000000002,0.053696570537697184
0.3110000000000002,0.053696570762514995
0.3120000000000002,0.053696570983189924
0.3130000000000002,0.0536965711998083
0.3140000000000002,0.053696571412456685
0.3150000000000002,0.053696571621206994
0.3160000000000002,0.05369657182614845
0.3170000000000002,0.05369657202734655
0.3180000000000002,0.05369657222488827
0.31900000000000023,0.0536965724188433
0.32000000000000023,0.05369657260927853
0.32100000000000023,0.05369657279626924
0.32200000000000023,0.05369657297989091
0.32300000000000023,0.05369657316019853
0.32400000000000023,0.05369657333726563
0.32500000000000023,0.053696573511158315
0.32600000000000023,0.05369657368193454
0.32700000000000023,0.05369657384965991
0.32800000000000024,0.05369657401439053
0.32900000000000024,0.05369657417619343
0.33000000000000024,0.05369657433511909
0.33100000000000024,0.05369657449122548
0.33200000000000024,0.053696574644567424
0.33300000000000024,0.05369657479520272
0.33400000000000024,0.05369657494318543
0.33500000000000024,0.05369657508856329
0.33600000000000024,0.05369657523138857
0.33700000000000024,0.0536965753717088
0.33800000000000024,0.05369657550957757
0.33900000000000025,0.05369657564503841
0.34000000000000025,0.0536965757781386
0.34100000000000025,0.0536965759089229
0.34200000000000025,0.053696576037438146
0.34300000000000025,0.05369657616372777
0.34400000000000025,0.053696576287831706
0.34500000000000025,0.05369657640979213
0.34600000000000025,0.05369657652965617
0.34700000000000025,0.05369657664745722
0.34800000000000025,0.05369657676323676
0.34900000000000025,0.0536965768770326
0.35000000000000026,0.053696576988883256
0.35100000000000026,0.05369657709882705
0.35200000000000026,0.05369657720689512
0.35300000000000026,0.05369657731312805
0.35400000000000026,0.053696577417554896
0.35500000000000026,0.05369657752021618
0.35600000000000026,0.053696577621136776
0.35700000000000026,0.05369657772035788
0.35800000000000026,0.05369657781790619
0.35900000000000026,0.053696577913810536
0.36000000000000026,0.05369657800810701
0.36100000000000027,0.053696578100820985
0.36200000000000027,0.05369657819198489
0.36300000000000027,0.05369657828162483
0.36400000000000027,0.05369657836977126
0.36500000000000027,0.05369657845644959
0.36600000000000027,0.05369657854168885
0.36700000000000027,0.05369657862551289
0.36800000000000027,0.05369657870794999
0.36900000000000027,0.05369657878902357
0.3700000000000003,0.05369657886875901
0.3710000000000003,0.053696578947182
0.3720000000000003,0.053696579024313955
0.3730000000000003,0.05369657910018015
0.3740000000000003,0.053696579174799704
0.3750000000000003,0.053696579248200635
0.3760000000000003,0.053696579320401235
0.3770000000000003,0.0536965793914221
0.3780000000000003,0.05369657946128868
0.3790000000000003,0.05369657953001493
0.3800000000000003,0.053696579597628774
0.3810000000000003,0.05369657966414785
0.3820000000000003,0.05369657972958899
0.3830000000000003,0.05369657979397167
0.3840000000000003,0.05369657985731626
0.3850000000000003,0.05369657991963897
0.3860000000000003,0.05369657998096299
0.3870000000000003,0.05369658004130025
0.3880000000000003,0.05369658010066817
0.3890000000000003,0.053696580159085364
0.3900000000000003,0.053696580216572275
0.3910000000000003,0.053696580273137964
0.3920000000000003,0.053696580328802875
0.3930000000000003,0.05369658038358237
0.3940000000000003,0.05369658043749023
0.3950000000000003,0.053696580490543
0.3960000000000003,0.053696580542757784
0.3970000000000003,0.05369658059414145
0.3980000000000003,0.05369658064471499
0.3990000000000003,0.053696580694489626
0.4000000000000003,0.05369658074348261
0.4010000000000003,0.05369658079170427
0.4020000000000003,0.05369658083916401
0.4030000000000003,0.05369658088588042
0.4040000000000003,0.053696580931865606
0.4050000000000003,0.05369658097713079
0.4060000000000003,0.05369658102168817
0.4070000000000003,0.053696581065549746
0.4080000000000003,0.05369658110872726
0.4090000000000003,0.05369658115123363
0.4100000000000003,0.05369658119307545
0.4110000000000003,0.05369658123427139
0.4120000000000003,0.053696581274826856
0.4130000000000003,0.05369658131475414
0.4140000000000003,0.05369658135406353
0.4150000000000003,0.05369658139276473
0.4160000000000003,0.05369658143087004
0.4170000000000003,0.053696581468386934
0.4180000000000003,0.053696581505328224
0.4190000000000003,0.053696581541699324
0.4200000000000003,0.05369658157751325
0.4210000000000003,0.053696581612777745
0.4220000000000003,0.05369658164750032
0.4230000000000003,0.05369658168169133
0.4240000000000003,0.05369658171536025
0.4250000000000003,0.053696581748515555
0.4260000000000003,0.05369658178116636
0.4270000000000003,0.053696581813317885
0.4280000000000003,0.053696581844979094
0.4290000000000003,0.053696581876160686
0.4300000000000003,0.05369658190686674
0.4310000000000003,0.05369658193710974
0.43200000000000033,0.05369658196689262
0.43300000000000033,0.05369658199622629
0.43400000000000033,0.05369658202511394
0.43500000000000033,0.05369658205356788
0.43600000000000033,0.0536965820815914
0.43700000000000033,0.05369658210919071
0.43800000000000033,0.05369658213637769
0.43900000000000033,0.053696582163152234
0.44000000000000034,0.05369658218952693
0.44100000000000034,0.05369658221550376
0.44200000000000034,0.05369658224109224
0.44300000000000034,0.05369658226629565
0.44400000000000034,0.05369658229112485
0.44500000000000034,0.05369658231557998
0.44600000000000034,0.0536965823396706
0.44700000000000034,0.05369658236340023
0.44800000000000034,0.0536965823867788
0.44900000000000034,0.053696582409806244
0.45000000000000034,0.053696582432494935
0.45100000000000035,0.05369658245484218
0.45200000000000035,0.05369658247685896
0.45300000000000035,0.0536965824985471
0.45400000000000035,0.05369658251991668
0.45500000000000035,0.053696582540968325
0.45600000000000035,0.053696582561705196
0.45700000000000035,0.05369658258214014
0.45800000000000035,0.05369658260227036
0.45900000000000035,0.05369658262210348
0.46000000000000035,0.05369658264164298
0.46100000000000035,0.05369658266089522
0.46200000000000035,0.05369658267986348
0.46300000000000036,0.053696582698551945
0.46400000000000036,0.05369658271696725
0.46500000000000036,0.05369658273511119
0.46600000000000036,0.053696582752987665
0.46700000000000036,0.05369658277060379
0.46800000000000036,0.053696582787959926
0.46900000000000036,0.05369658280506329
0.47000000000000036,0.05369658282191276
0.47100000000000036,0.05369658283851796
0.47200000000000036,0.05369658285488021
0.47300000000000036,0.05369658287100415
0.47400000000000037,0.053696582886890575
0.47500000000000037,0.05369658290254814
0.47600000000000037,0.05369658291797411
0.47700000000000037,0.05369658293317634
0.47800000000000037,0.053696582948158655
0.47900000000000037,0.05369658296292278
0.48000000000000037,0.053696582977471846
0.48100000000000037,0.053696582991809357
0.4820000000000004,0.053696583005937666
0.4830000000000004,0.05369658301986308
0.4840000000000004,0.05369658303358409
0.4850000000000004,0.05369658304710828
0.4860000000000004,0.053696583060436294
0.4870000000000004,0.05369658307356958
0.4880000000000004,0.05369658308651587
0.4890000000000004,0.05369658309927274
0.4900000000000004,0.053696583111844186
0.4910000000000004,0.05369658312423587
0.4920000000000004,0.05369658313645025
0.4930000000000004,0.05369658314848634
0.4940000000000004,0.05369658316034928
0.4950000000000004,0.05369658317204057
0.4960000000000004,0.0536965831835632
0.4970000000000004,0.05369658319492208
0.4980000000000004,0.05369658320611621
0.4990000000000004,0.053696583217149776
0.5000000000000003,0.05369658322802649
0.5010000000000003,0.053696583238743836
0.5020000000000003,0.05369658324931011
0.5030000000000003,0.05369658325972288
0.5040000000000003,0.0536965832699875
0.5050000000000003,0.05369658328010429
0.5060000000000003,0.05369658329007723
0.5070000000000003,0.05369658329990482
0.5080000000000003,0.05369658330959569
0.5090000000000003,0.05369658331914494
0.5100000000000003,0.05369658332855913
0.5110000000000003,0.05369658333783836
0.5120000000000003,0.05369658334698372
0.5130000000000003,0.053696583356000985
0.5140000000000003,0.053696583364887036
0.5150000000000003,0.05369658337364889
0.5160000000000003,0.05369658338228591
0.5170000000000003,0.05369658339079731
0.5180000000000003,0.05369658339918947
0.5190000000000003,0.05369658340746138
0.5200000000000004,0.053696583415615735
0.5210000000000004,0.05369658342365455
0.5220000000000004,0.05369658343157947
0.5230000000000004,0.05369658343938962
0.5240000000000004,0.05369658344708905
0.5250000000000004,0.05369658345468191
0.5260000000000004,0.05369658346216532
0.5270000000000004,0.05369658346954301
0.5280000000000004,0.0536965834768158
0.5290000000000004,0.05369658348398642
0.5300000000000004,0.05369658349105342
0.5310000000000004,0.053696583498024
0.5320000000000004,0.053696583504891475
0.5330000000000004,0.05369658351166251
0.5340000000000004,0.053696583518340245
0.5350000000000004,0.05369658352492044
0.5360000000000004,0.05369658353140917
0.5370000000000004,0.053696583537805695
0.5380000000000004,0.05369658354411265
0.5390000000000004,0.0536965835503313
0.5400000000000004,0.053696583556460065
0.5410000000000004,0.05369658356250376
0.5420000000000004,0.05369658356846224
0.5430000000000004,0.053696583574335745
0.5440000000000004,0.05369658358012557
0.5450000000000004,0.05369658358583612
0.5460000000000004,0.05369658359146338
0.5470000000000004,0.053696583597016116
0.5480000000000004,0.05369658360248684
0.5490000000000004,0.05369658360787998
0.5500000000000004,0.05369658361319992
0.5510000000000004,0.05369658361844345
0.5520000000000004,0.05369658362361318
0.5530000000000004,0.05369658362870968
0.5540000000000004,0.05369658363373651
0.5550000000000004,0.053696583638691016
0.5560000000000004,0.05369658364357557
0.5570000000000004,0.05369658364839279
0.5580000000000004,0.05369658365314236
0.5590000000000004,0.05369658365782536
0.5600000000000004,0.05369658366244004
0.5610000000000004,0.05369658366699297
0.5620000000000004,0.053696583671481904
0.5630000000000004,0.053696583675905823
0.5640000000000004,0.05369658368026749
0.5650000000000004,0.053696583684571385
0.5660000000000004,0.05369658368881255
0.5670000000000004,0.05369658369299383
0.5680000000000004,0.05369658369711824
0.5690000000000004,0.05369658370118487
0.5700000000000004,0.05369658370519369
0.5710000000000004,0.05369658370914595
0.5720000000000004,0.05369658371304367
0.5730000000000004,0.053696583716885966
0.5740000000000004,0.05369658372067805
0.5750000000000004,0.05369658372441217
0.5760000000000004,0.053696583728096735
0.5770000000000004,0.05369658373172884
0.5780000000000004,0.05369658373531044
0.5790000000000004,0.05369658373884306
0.5800000000000004,0.05369658374232614
0.5810000000000004,0.05369658374575898
0.5820000000000004,0.05369658374914409
0.5830000000000004,0.05369658375248363
0.5840000000000004,0.05369658375577649
0.5850000000000004,0.053696583759021636
0.5860000000000004,0.05369658376222082
0.5870000000000004,0.053696583765379606
0.5880000000000004,0.05369658376848946
0.5890000000000004,0.05369658377155916
0.5900000000000004,0.05369658377458598
0.5910000000000004,0.053696583777568856
0.5920000000000004,0.05369658378051149
0.5930000000000004,0.05369658378341235
0.5940000000000004,0.053696583786274024
0.5950000000000004,0.0536965837890953
0.5960000000000004,0.053696583791876855
0.5970000000000004,0.053696583794618426
0.5980000000000004,0.05369658379732309
0.5990000000000004,0.05369658379999036
0.6000000000000004,0.05369658380262148
0.6010000000000004,0.053696583805214845
0.6020000000000004,0.053696583807772945
0.6030000000000004,0.05369658381029374
0.6040000000000004,0.05369658381278083
0.6050000000000004,0.05369658381523151
0.6060000000000004,0.05369658381765102
0.6070000000000004,0.05369658382003561
0.6080000000000004,0.05369658382238595
0.6090000000000004,0.0536965838247053
0.6100000000000004,0.053696583826992585
0.6110000000000004,0.05369658382924641
0.6120000000000004,0.053696583831468164
0.6130000000000004,0.05369658383366177
0.6140000000000004,0.05369658383582454
0.6150000000000004,0.05369658383795436
0.6160000000000004,0.05369658384005811
0.6170000000000004,0.05369658384213251
0.6180000000000004,0.05369658384417674
0.6190000000000004,0.05369658384619108
0.6200000000000004,0.05369658384818109
0.6210000000000004,0.05369658385014058
0.6220000000000004,0.05369658385207464
0.6230000000000004,0.05369658385398033
0.6240000000000004,0.0536965838558627
0.6250000000000004,0.053696583857714295
0.6260000000000004,0.05369658385954285
0.6270000000000004,0.05369658386134576
0.6280000000000004,0.0536965838631239
0.6290000000000004,0.05369658386487684
0.6300000000000004,0.05369658386660617
0.6310000000000004,0.053696583868310895
0.6320000000000005,0.05369658386999287
0.6330000000000005,0.05369658387165133
0.6340000000000005,0.05369658387328496
0.6350000000000005,0.05369658387489985
0.6360000000000005,0.053696583876489096
0.6370000000000005,0.0536965838780566
0.6380000000000005,0.05369658387960471
0.6390000000000005,0.05369658388112955
0.6400000000000005,0.053696583882632425
0.6410000000000005,0.05369658388411499
0.6420000000000005,0.05369658388557907
0.6430000000000005,0.05369658388702061
0.6440000000000005,0.05369658388844405
0.6450000000000005,0.05369658388984487
0.6460000000000005,0.05369658389123011
0.6470000000000005,0.05369658389259365
0.6480000000000005,0.0536965838939396
0.6490000000000005,0.05369658389526494
0.6500000000000005,0.0536965838965732
0.6510000000000005,0.053696583897863796
0.6520000000000005,0.053696583899135245
0.6530000000000005,0.05369658390039068
0.6540000000000005,0.05369658390162923
0.6550000000000005,0.05369658390284831
0.6560000000000005,0.05369658390405244
0.6570000000000005,0.05369658390523935
0.6580000000000005,0.05369658390640993
0.6590000000000005,0.05369658390756291
0.6600000000000005,0.053696583908702716
0.6610000000000005,0.053696583909824694
0.6620000000000005,0.05369658391093307
0.6630000000000005,0.05369658391202448
0.6640000000000005,0.053696583913099595
0.6650000000000005,0.0536965839141628
0.6660000000000005,0.053696583915211364
0.6670000000000005,0.05369658391624135
0.6680000000000005,0.05369658391726092
0.6690000000000005,0.05369658391826686
0.6700000000000005,0.05369658391925653
0.6710000000000005,0.0536965839202322
0.6720000000000005,0.05369658392119543
0.6730000000000005,0.053696583922146233
0.6740000000000005,0.05369658392308389
0.6750000000000005,0.053696583924008105
0.6760000000000005,0.05369658392491799
0.6770000000000005,0.05369658392581618
0.6780000000000005,0.05369658392670337
0.6790000000000005,0.05369658392757701
0.6800000000000005,0.053696583928438645
0.6810000000000005,0.05369658392929012
0.6820000000000005,0.05369658393012808
0.6830000000000005,0.0536965839309542
0.6840000000000005,0.0536965839317699
0.6850000000000005,0.0536965839325747
0.6860000000000005,0.05369658393336735
0.6870000000000005,0.05369658393414978
0.6880000000000005,0.053696583934920966
0.6890000000000005,0.05369658393568096
0.6900000000000005,0.0536965839364308
0.6910000000000005,0.053696583937172
0.6920000000000005,0.05369658393790055
0.6930000000000005,0.05369658393862103
0.6940000000000005,0.05369658393933148
0.6950000000000005,0.053696583940031274
0.6960000000000005,0.053696583940721694
0.6970000000000005,0.0536965839413999
0.6980000000000005,0.05369658394207414
0.6990000000000005,0.05369658394273532
0.7000000000000005,0.05369658394338597
0.7010000000000005,0.05369658394403296
0.7020000000000005,0.05369658394466624
0.7030000000000005,0.053696583945293454
0.7040000000000005,0.05369658394591037
0.7050000000000005,0.0536965839465196
0.7060000000000005,0.05369658394712046
0.7070000000000005,0.05369658394771348
0.7080000000000005,0.05369658394829765
0.7090000000000005,0.05369658394887383
0.7100000000000005,0.05369658394944212
0.7110000000000005,0.05369658395000127
0.7120000000000005,0.05369658395055517
0.7130000000000005,0.05369658395109947
0.7140000000000005,0.05369658395163849
0.7150000000000005,0.0536965839521691
0.7160000000000005,0.05369658395269141
0.7170000000000005,0.05369658395320704
0.7180000000000005,0.053696583953715876
0.7190000000000005,0.05369658395421765
0.7200000000000005,0.05369658395471333
0.7210000000000005,0.053696583955200876
0.7220000000000005,0.053696583955682387
0.7230000000000005,0.053696583956155
0.7240000000000005,0.05369658395662486
0.7250000000000005,0.05369658395708612
0.7260000000000005,0.05369658395754076
0.7270000000000005,0.05369658395798889
0.7280000000000005,0.05369658395843253
0.7290000000000005,0.05369658395886768
0.7300000000000005,0.053696583959300555
0.7310000000000005,0.05369658395972356
0.7320000000000005,0.05369658396014279
0.7330000000000005,0.05369658396055599
0.7340000000000005,0.05369658396096479
0.7350000000000005,0.05369658396136553
0.7360000000000005,0.053696583961761565
0.7370000000000005,0.0536965839621534
0.7380000000000005,0.05369658396253875
0.7390000000000005,0.053696583962917814
0.7400000000000005,0.05369658396329416
0.7410000000000005,0.053696583963663155
0.7420000000000005,0.053696583964027975
0.7430000000000005,0.053696583964388936
0.7440000000000005,0.05369658396474037
0.7450000000000006,0.053696583965092665
0.7460000000000006,0.05369658396543713
0.7470000000000006,0.05369658396577705
0.7480000000000006,0.05369658396611196
0.7490000000000006,0.05369658396644278
0.7500000000000006,0.05369658396677141
0.7510000000000006,0.05369658396709295
0.7520000000000006,0.05369658396740921
0.7530000000000006,0.05369658396772188
0.7540000000000006,0.05369658396803114
0.7550000000000006,0.05369658396833669
0.7560000000000006,0.05369658396863627
0.7570000000000006,0.05369658396893391
0.7580000000000006,0.053696583969224866
0.7590000000000006,0.05369658396951417
0.7600000000000006,0.053696583969796326
0.7610000000000006,0.05369658397007599
0.7620000000000006,0.05369658397035446
0.7630000000000006,0.053696583970625364
0.7640000000000006,0.05369658397089728
0.7650000000000006,0.05369658397116135
0.7660000000000006,0.053696583971421304
0.7670000000000006,0.05369658397168064
0.7680000000000006,0.05369658397193405
0.7690000000000006,0.05369658397218516
0.7700000000000006,0.053696583972433536
0.7710000000000006,0.05369658397267596
0.7720000000000006,0.05369658397291561
0.7730000000000006,0.053696583973154695
0.7740000000000006,0.05369658397338934
0.7750000000000006,0.053696583973621134
0.7760000000000006,0.053696583973846475
0.7770000000000006,0.053696583974071586
0.7780000000000006,0.05369658397429479
0.7790000000000006,0.053696583974511665
0.7800000000000006,0.05369658397472709
0.7810000000000006,0.05369658397493946
0.7820000000000006,0.05369658397514934
0.7830000000000006,0.05369658397535715
0.7840000000000006,0.053696583975558335
0.7850000000000006,0.05369658397576142
0.7860000000000006,0.05369658397596078
0.7870000000000006,0.053696583976155725
0.7880000000000006,0.05369658397634715
0.7890000000000006,0.0536965839765367
0.7900000000000006,0.05369658397672449
0.7910000000000006,0.05369658397691078
0.7920000000000006,0.05369658397709119
0.7930000000000006,0.053696583977272505
0.7940000000000006,0.05369658397744984
0.7950000000000006,0.053696583977624626
0.7960000000000006,0.05369658397779701
0.7970000000000006,0.05369658397796748
0.7980000000000006,0.05369658397813446
0.7990000000000006,0.05369658397830188
0.7990000000000006,0.05369658397830188
0.7990000000000006,0.05369658397830188

==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac25_p2_N50_dt10_.csv <==
column 1, column 2
0.001,0.06178222319728918
0.002,0.057985551385598674
0.003,0.0568681882781421
0.004,0.05630105842655596
0.005,0.05594095976429018
0.006,0.05569287039886503
0.007,0.055516827001092964
0.008,0.05539043218355623
0.009000000000000001,0.0552991713766535
0.010000000000000002,0.055233041378269274
0.011000000000000003,0.05518497554616367
0.012000000000000004,0.0551499316524283
0.013000000000000005,0.05512429675222467
0.014000000000000005,0.05510547668982691
0.015000000000000006,0.05509160616576076
0.016000000000000007,0.055081342038244385
0.017000000000000008,0.055073715498019496
0.01800000000000001,0.05506802159903399
0.01900000000000001,0.055063764773544785
0.02000000000000001,0.05506056859550926
0.02100000000000001,0.05505816428543728
0.022000000000000013,0.05505635108621574
0.023000000000000013,0.055054989710580184
0.024000000000000014,0.05505397246195668
0.025000000000000015,0.05505321965763716
0.026000000000000016,0.05505267188555364
0.027000000000000017,0.055052284542999604
0.028000000000000018,0.05505202389512438
0.02900000000000002,0.055051864233156354
0.03000000000000002,0.055051785800462494
0.03100000000000002,0.05505177328006207
0.03200000000000002,0.05505181468360145
0.03300000000000002,0.05505190053901185
0.03400000000000002,0.055052023277404334
0.035000000000000024,0.05505217679356755
0.036000000000000025,0.05505235610575937
0.037000000000000026,0.05505255710625835
0.03800000000000003,0.05505277637773784
0.03900000000000003,0.05505301104601301
0.04000000000000003,0.05505325867020112
0.04100000000000003,0.05505351716558532
0.04200000000000003,0.05505378473214249
0.04300000000000003,0.055054059809756035
0.04400000000000003,0.055054341035723785
0.04500000000000003,0.05505462721452927
0.046000000000000034,0.05505491729332363
0.047000000000000035,0.05505521034130847
0.048000000000000036,0.05505550553235039
0.04900000000000004,0.055055802133299955
0.05000000000000004,0.0550560994916405
0.05100000000000004,0.055056397026152136
0.05200000000000004,0.05505669421829155
0.05300000000000004,0.05505699060600253
0.05400000000000004,0.05505728577765468
0.05500000000000004,0.055057579366963295
0.05600000000000004,0.05505787104671147
0.057000000000000044,0.05505816052834667
0.058000000000000045,0.055058447555208126
0.059000000000000045,0.05505873190055981
0.060000000000000046,0.05505901336543757
0.06100000000000005,0.05505929177430929
0.06200000000000005,0.05505956697444545
0.06300000000000004,0.05505983883381409
0.06400000000000004,0.05506010723785599
0.06500000000000004,0.055060372089496476
0.06600000000000004,0.055060633306657
0.06700000000000005,0.0550608908208336
0.06800000000000005,0.05506114457557762
0.06900000000000005,0.055061394526788356
0.07000000000000005,0.055061640640385115
0.07100000000000005,0.05506188289129948
0.07200000000000005,0.05506212126328347
0.07300000000000005,0.05506235574804111
0.07400000000000005,0.055062586343857536
0.07500000000000005,0.05506281305548825
0.07600000000000005,0.055063035893412215
0.07700000000000005,0.05506325487324637
0.07800000000000006,0.055063470015355824
0.07900000000000006,0.05506368134408569
0.08000000000000006,0.0550638888877758
0.08100000000000006,0.05506409267795094
0.08200000000000006,0.0550642927492313
0.08300000000000006,0.055064489138384284
0.08400000000000006,0.055064681885600604
0.08500000000000006,0.05506487103192129
0.08600000000000006,0.05506505662111699
0.08700000000000006,0.055065238698545356
0.08800000000000006,0.05506541731025231
0.08900000000000007,0.05506559250371253
0.09000000000000007,0.05506576432771178
0.09100000000000007,0.0550659328315921
0.09200000000000007,0.055066098065881884
0.09300000000000007,0.05506626008062328
0.09400000000000007,0.055066418927292526
0.09500000000000007,0.055066574657117465
0.09600000000000007,0.05506672732153907
0.09700000000000007,0.05506687697240283
0.09800000000000007,0.05506702366131007
0.09900000000000007,0.05506716743988969
0.10000000000000007,0.055067308359450555
0.10100000000000008,0.055067446471516776
0.10200000000000008,0.0550675818266336
0.10300000000000008,0.055067714475609306
0.10400000000000008,0.05506784446880465
0.10500000000000008,0.05506797185618944
0.10600000000000008,0.05506809668679
0.10700000000000008,0.05506821901000582
0.10800000000000008,0.055068338873483266
0.10900000000000008,0.05506845632584663
0.11000000000000008,0.05506857141397118
0.11100000000000008,0.05506868418448767
0.11200000000000009,0.05506879468349129
0.11300000000000009,0.05506890295639716
0.11400000000000009,0.055069009048055735
0.11500000000000009,0.05506911300223607
0.11600000000000009,0.055069214862749204
0.11700000000000009,0.05506931467206719
0.11800000000000009,0.05506941247247468
0.11900000000000009,0.05506950830519978
0.12000000000000009,0.055069602211008845
0.1210000000000001,0.05506969422987926
0.1220000000000001,0.055069784400990945
0.1230000000000001,0.055069872763104814
0.1240000000000001,0.0550699593538393
0.12500000000000008,0.055070044210817404
0.12600000000000008,0.05507012737031783
0.12700000000000009,0.05507020886829859
0.12800000000000009,0.05507028873979681
0.1290000000000001,0.055070367019460754
0.1300000000000001,0.05507044374116253
0.1310000000000001,0.05507051893798837
0.1320000000000001,0.055070592642229986
0.1330000000000001,0.05507066488614261
0.1340000000000001,0.05507073570071069
0.1350000000000001,0.05507080511652748
0.1360000000000001,0.055070873163556015
0.1370000000000001,0.05507093987128207
0.1380000000000001,0.05507100526840126
0.1390000000000001,0.05507106938287366
0.1400000000000001,0.0550711322424724
0.1410000000000001,0.05507119387416606
0.1420000000000001,0.05507125430418679
0.1430000000000001,0.055071313558525736
0.1440000000000001,0.05507137166240659
0.1450000000000001,0.05507142864058556
0.1460000000000001,0.05507148451726341
0.1470000000000001,0.055071539316259376
0.1480000000000001,0.05507159306056306
0.1490000000000001,0.055071645772952336
0.1500000000000001,0.05507169747550925
0.1510000000000001,0.05507174819004611
0.1520000000000001,0.055071797937613964
0.1530000000000001,0.055071846739103494
0.1540000000000001,0.055071894614654844
0.1550000000000001,0.05507194158411544
0.1560000000000001,0.05507198766696146
0.1570000000000001,0.05507203288206961
0.1580000000000001,0.05507207724803048
0.1590000000000001,0.055072120782957645
0.16000000000000011,0.055072163504546356
0.16100000000000012,0.05507220543007436
0.16200000000000012,0.05507224657641833
0.16300000000000012,0.05507228696018841
0.16400000000000012,0.05507232659755964
0.16500000000000012,0.055072365504281316
0.16600000000000012,0.05507240369595472
0.16700000000000012,0.055072441187468055
0.16800000000000012,0.05507247799372792
0.16900000000000012,0.05507251412906292
0.17000000000000012,0.05507254960757666
0.17100000000000012,0.0550725844431142
0.17200000000000013,0.055072618649035655
0.17300000000000013,0.055072652238530785
0.17400000000000013,0.055072685224462334
0.17500000000000013,0.05507271761938546
0.17600000000000013,0.0550727494356801
0.17700000000000013,0.055072780685181524
0.17800000000000013,0.05507281137968501
0.17900000000000013,0.05507284153073285
0.18000000000000013,0.05507287114936368
0.18100000000000013,0.05507290024663732
0.18200000000000013,0.05507292883317108
0.18300000000000013,0.0550729569195623
0.18400000000000014,0.055072984515943134
0.18500000000000014,0.0550730116322189
0.18600000000000014,0.055073038278229264
0.18700000000000014,0.055073064463512206
0.18800000000000014,0.05507309019736907
0.18900000000000014,0.05507311548899575
0.19000000000000014,0.05507314034722205
0.19100000000000014,0.05507316478075017
0.19200000000000014,0.05507318879809328
0.19300000000000014,0.05507321240760358
0.19400000000000014,0.05507323561730721
0.19500000000000015,0.05507325843529415
0.19600000000000015,0.05507328086928403
0.19700000000000015,0.05507330292684173
0.19800000000000015,0.05507332461543171
0.19900000000000015,0.055073345942229596
0.20000000000000015,0.055073366914401706
0.20100000000000015,0.05507338753891867
0.20200000000000015,0.05507340782248278
0.20300000000000015,0.05507342777180359
0.20400000000000015,0.05507344739328006
0.20500000000000015,0.05507346669333647
0.20600000000000016,0.05507348567808982
0.20700000000000016,0.055073504353696255
0.20800000000000016,0.05507352272603563
0.20900000000000016,0.05507354080093426
0.21000000000000016,0.055073558584041386
0.21100000000000016,0.05507357608091829
0.21200000000000016,0.0550735932969644
0.21300000000000016,0.05507361023752601
0.21400000000000016,0.0550736269078075
0.21500000000000016,0.05507364331282538
0.21600000000000016,0.05507365945756959
0.21700000000000016,0.05507367534695347
0.21800000000000017,0.05507369098566274
0.21900000000000017,0.05507370637842391
0.22000000000000017,0.05507372152968462
0.22100000000000017,0.0550737364439765
0.22200000000000017,0.055073751125619075
0.22300000000000017,0.05507376557892628
0.22400000000000017,0.05507377980800945
0.22500000000000017,0.055073793817056994
0.22600000000000017,0.0550738076099821
0.22700000000000017,0.0550738211907282
0.22800000000000017,0.055073834563100894
0.22900000000000018,0.055073847730835776
0.23000000000000018,0.05507386069766181
0.23100000000000018,0.055073873467133744
0.23200000000000018,0.05507388604280662
0.23300000000000018,0.05507389842807777
0.23400000000000018,0.055073910626349885
0.23500000000000018,0.05507392264091367
0.23600000000000018,0.055073934474987804
0.23700000000000018,0.055073946131810034
0.23800000000000018,0.0550739576144214
0.23900000000000018,0.05507396892583357
0.24000000000000019,0.05507398006907193
0.2410000000000002,0.055073991047035774
0.2420000000000002,0.0550740018626043
0.2430000000000002,0.0550740125185423
0.2440000000000002,0.055074023017615076
0.2450000000000002,0.055074033362479596
0.2460000000000002,0.05507404355578171
0.2470000000000002,0.055074053600098816
0.2480000000000002,0.05507406349795971
0.2490000000000002,0.05507407325182955
0.25000000000000017,0.05507408286413786
0.25100000000000017,0.05507409233727551
0.25200000000000017,0.05507410167356271
0.25300000000000017,0.05507411087527131
0.25400000000000017,0.05507411994466584
0.25500000000000017,0.05507412888393062
0.25600000000000017,0.05507413769522396
0.2570000000000002,0.05507414638060926
0.2580000000000002,0.055074154942210164
0.2590000000000002,0.05507416338207167
0.2600000000000002,0.055074171702113435
0.2610000000000002,0.05507417990433775
0.2620000000000002,0.05507418799063697
0.2630000000000002,0.05507419596289186
0.2640000000000002,0.05507420382294624
0.2650000000000002,0.05507421157262065
0.2660000000000002,0.055074219213658814
0.2670000000000002,0.0550742267478059
0.2680000000000002,0.055074234176794336
0.2690000000000002,0.05507424150226386
0.2700000000000002,0.05507424872584111
0.2710000000000002,0.05507425584919686
0.2720000000000002,0.055074262873864056
0.2730000000000002,0.05507426980140776
0.2740000000000002,0.055074276633351016
0.2750000000000002,0.05507428337118683
0.2760000000000002,0.055074290016369015
0.2770000000000002,0.055074296570357714
0.2780000000000002,0.05507430303456029
0.2790000000000002,0.05507430941036831
0.2800000000000002,0.05507431569912363
0.2810000000000002,0.05507432190217651
0.2820000000000002,0.05507432802084948
0.2830000000000002,0.05507433405640793
0.2840000000000002,0.05507434001014568
0.2850000000000002,0.05507434588329587
0.2860000000000002,0.055074351677085076
0.2870000000000002,0.0550743573927073
0.2880000000000002,0.05507436303133667
0.2890000000000002,0.05507436859415464
0.2900000000000002,0.05507437408226857
0.2910000000000002,0.0550743794967999
0.2920000000000002,0.05507438483885866
0.2930000000000002,0.05507439010953849
0.2940000000000002,0.055074395309883804
0.2950000000000002,0.05507440044091632
0.2960000000000002,0.055074405503686724
0.2970000000000002,0.05507441049918817
0.2980000000000002,0.055074415428409414
0.2990000000000002,0.05507442029233694
0.3000000000000002,0.055074425091906624
0.3010000000000002,0.055074429828074874
0.3020000000000002,0.05507443450175565
0.3030000000000002,0.055074439113857176
0.3040000000000002,0.055074443665273344
0.3050000000000002,0.05507444815688844
0.3060000000000002,0.055074452589535285
0.3070000000000002,0.05507445696411305
0.3080000000000002,0.05507446128141374
0.3090000000000002,0.05507446554228157
0.3100000000000002,0.055074469747504205
0.3110000000000002,0.05507447389787427
0.3120000000000002,0.055074477994206054
0.3130000000000002,0.05507448203722001
0.3140000000000002,0.055074486027714004
0.3150000000000002,0.055074489966396294
0.3160000000000002,0.05507449385402603
0.3170000000000002,0.05507449769130306
0.3180000000000002,0.05507450147894198
0.31900000000000023,0.055074505217631596
0.32000000000000023,0.05507450890807839
0.32100000000000023,0.05507451255092836
0.32200000000000023,0.05507451614686333
0.32300000000000023,0.05507451969653319
0.32400000000000023,0.05507452320057827
0.32500000000000023,0.05507452665962583
0.32600000000000023,0.05507453007429912
0.32700000000000023,0.055074533445217
0.32800000000000024,0.0550745367729894
0.32900000000000024,0.05507454005819249
0.33000000000000024,0.05507454330142289
0.33100000000000024,0.05507454650324414
0.33200000000000024,0.0550745496642303
0.33300000000000024,0.05507455278494532
0.33400000000000024,0.055074555865931976
0.33500000000000024,0.055074558907722435
0.33600000000000024,0.05507456191085738
0.33700000000000024,0.05507456487586368
0.33800000000000024,0.0550745678032541
0.33900000000000025,0.055074570693540485
0.34000000000000025,0.055074573547221714
0.34100000000000025,0.05507457636479089
0.34200000000000025,0.055074579146734096
0.34300000000000025,0.05507458189351808
0.34400000000000025,0.05507458460563484
0.34500000000000025,0.05507458728353253
0.34600000000000025,0.05507458992767149
0.34700000000000025,0.055074592538505295
0.34800000000000025,0.05507459511647914
0.34900000000000025,0.05507459766203097
0.35000000000000026,0.05507460017557734
0.35100000000000026,0.05507460265756529
0.35200000000000026,0.055074605108397665
0.35300000000000026,0.05507460752849493
0.35400000000000026,0.055074609918262143
0.35500000000000026,0.055074612278093606
0.35600000000000026,0.05507461460838636
0.35700000000000026,0.055074616909523484
0.35800000000000026,0.05507461918190096
0.35900000000000026,0.055074621425887295
0.36000000000000026,0.05507462364185764
0.36100000000000027,0.055074625830177124
0.36200000000000027,0.0550746279912053
0.36300000000000027,0.05507463012530501
0.36400000000000027,0.055074632232824224
0.36500000000000027,0.055074634314106405
0.36600000000000027,0.055074636369492974
0.36700000000000027,0.05507463839932847
0.36800000000000027,0.05507464040393561
0.36900000000000027,0.0550746423836434
0.3700000000000003,0.055074644338776804
0.3710000000000003,0.05507464626965331
0.3720000000000003,0.05507464817658735
0.3730000000000003,0.0550746500598835
0.3740000000000003,0.055074651919843995
0.3750000000000003,0.05507465375678008
0.3760000000000003,0.055074655570979195
0.3770000000000003,0.055074657362735716
0.3780000000000003,0.05507465913233823
0.3790000000000003,0.0550746608800777
0.3800000000000003,0.055074662606224574
0.3810000000000003,0.05507466431105434
0.3820000000000003,0.055074665994845944
0.3830000000000003,0.05507466765786832
0.3840000000000003,0.05507466930038127
0.3850000000000003,0.055074670922651045
0.3860000000000003,0.05507467252493252
0.3870000000000003,0.05507467410747968
0.3880000000000003,0.055074675670546205
0.3890000000000003,0.055074677214379086
0.3900000000000003,0.05507467873922116
0.3910000000000003,0.055074680245313055
0.3920000000000003,0.05507468173289735
0.3930000000000003,0.05507468320219984
0.3940000000000003,0.05507468465345687
0.3950000000000003,0.055074686086901026
0.3960000000000003,0.05507468750275273
0.3970000000000003,0.05507468890123281
0.3980000000000003,0.055074690282560325
0.3990000000000003,0.05507469164695439
0.4000000000000003,0.055074692994627375
0.4010000000000003,0.05507469432578229
0.4020000000000003,0.055074695640642386
0.4030000000000003,0.05507469693939803
0.4040000000000003,0.055074698222261666
0.4050000000000003,0.05507469948942539
0.4060000000000003,0.0550747007410894
0.4070000000000003,0.05507470197744637
0.4080000000000003,0.05507470319868976
0.4090000000000003,0.05507470440500845
0.4100000000000003,0.05507470559658625
0.4110000000000003,0.05507470677360975
0.4120000000000003,0.055074707936263546
0.4130000000000003,0.05507470908472235
0.4140000000000003,0.055074710219165
0.4150000000000003,0.05507471133976664
0.4160000000000003,0.05507471244669822
0.4170000000000003,0.05507471354013154
0.4180000000000003,0.05507471462023597
0.4190000000000003,0.05507471568717263
0.4200000000000003,0.055074716741111356
0.4210000000000003,0.05507471778220947
0.4220000000000003,0.055074718810629066
0.4230000000000003,0.055074719826524655
0.4240000000000003,0.055074720830050335
0.4250000000000003,0.05507472182136355
0.4260000000000003,0.055074722800614685
0.4270000000000003,0.05507472376795179
0.4280000000000003,0.0550747247235243
0.4290000000000003,0.055074725667474594
0.4300000000000003,0.055074726599948755
0.4310000000000003,0.05507472752109033
0.43200000000000033,0.0550747284310359
0.43300000000000033,0.05507472932992515
0.43400000000000033,0.055074730217895745
0.43500000000000033,0.05507473109507993
0.43600000000000033,0.05507473196161175
0.43700000000000033,0.05507473281762494
0.43800000000000033,0.055074733663247374
0.43900000000000033,0.05507473449860379
0.44000000000000034,0.055074735323825466
0.44100000000000034,0.05507473613903418
0.44200000000000034,0.05507473694435542
0.44300000000000034,0.05507473773990797
0.44400000000000034,0.05507473852581293
0.44500000000000034,0.05507473930219227
0.44600000000000034,0.05507474006915885
0.44700000000000034,0.055074740826828596
0.44800000000000034,0.055074741575316374
0.44900000000000034,0.05507474231473645
0.45000000000000034,0.05507474304519685
0.45100000000000035,0.05507474376681032
0.45200000000000035,0.05507474447968317
0.45300000000000035,0.05507474518392598
0.45400000000000035,0.05507474587964182
0.45500000000000035,0.05507474656693276
0.45600000000000035,0.055074747245906906
0.45700000000000035,0.05507474791666264
0.45800000000000035,0.055074748579301336
0.45900000000000035,0.055074749233923095
0.46000000000000035,0.05507474988062587
0.46100000000000035,0.05507475051950469
0.46200000000000035,0.05507475115065662
0.46300000000000036,0.05507475177417547
0.46400000000000036,0.05507475239015541
0.46500000000000036,0.05507475299868651
0.46600000000000036,0.055074753599861595
0.46700000000000036,0.05507475419377165
0.46800000000000036,0.05507475478050358
0.46900000000000036,0.05507475536014127
0.47000000000000036,0.05507475593277554
0.47100000000000036,0.05507475649849311
0.47200000000000036,0.05507475705737667
0.47300000000000036,0.05507475760950555
0.47400000000000037,0.055074758154968435
0.47500000000000037,0.05507475869384363
0.47600000000000037,0.05507475922620925
0.47700000000000037,0.055074759752147734
0.47800000000000037,0.05507476027173568
0.47900000000000037,0.055074760785050796
0.48000000000000037,0.05507476129217247
0.48100000000000037,0.055074761793169724
0.4820000000000004,0.055074762288121235
0.4830000000000004,0.05507476277710018
0.4840000000000004,0.055074763260176254
0.4850000000000004,0.05507476373742427
0.4860000000000004,0.0550747642089145
0.4870000000000004,0.05507476467471533
0.4880000000000004,0.05507476513489925
0.4890000000000004,0.05507476558953091
0.4900000000000004,0.055074766038679335
0.4910000000000004,0.05507476648240863
0.4920000000000004,0.05507476692078998
0.4930000000000004,0.05507476735388212
0.4940000000000004,0.05507476778175337
0.4950000000000004,0.05507476820446798
0.4960000000000004,0.05507476862208413
0.4970000000000004,0.055074769034666286
0.4980000000000004,0.05507476944227437
0.4990000000000004,0.05507476984497062
0.5000000000000003,0.05507477024281182
0.5010000000000003,0.0550747706358589
0.5020000000000003,0.05507477102416821
0.5030000000000003,0.055074771407800045
0.5040000000000003,0.055074771786808266
0.5050000000000003,0.05507477216124902
0.5060000000000003,0.05507477253117905
0.5070000000000003,0.05507477289665325
0.5080000000000003,0.055074773257723274
0.5090000000000003,0.05507477361444392
0.5100000000000003,0.05507477396686719
0.5110000000000003,0.055074774315047335
0.5120000000000003,0.05507477465903179
0.5130000000000003,0.05507477499887483
0.5140000000000003,0.055074775334625105
0.5150000000000003,0.0550747756663321
0.5160000000000003,0.055074775994044346
0.5170000000000003,0.05507477631781164
0.5180000000000003,0.055074776637679686
0.5190000000000003,0.05507477695369587
0.5200000000000004,0.05507477726590688
0.5210000000000004,0.0550747775743603
0.5220000000000004,0.05507477787909943
0.5230000000000004,0.055074778180171806
0.5240000000000004,0.05507477847761936
0.5250000000000004,0.05507477877148674
0.5260000000000004,0.055074779061816286
0.5270000000000004,0.05507477934865224
0.5280000000000004,0.055074779632034665
0.5290000000000004,0.05507477991200861
0.5300000000000004,0.05507478018861092
0.5310000000000004,0.055074780461886894
0.5320000000000004,0.05507478073187417
0.5330000000000004,0.05507478099861155
0.5340000000000004,0.055074781262139695
0.5350000000000004,0.05507478152249858
0.5360000000000004,0.05507478177972198
0.5370000000000004,0.05507478203385332
0.5380000000000004,0.05507478228492654
0.5390000000000004,0.05507478253297886
0.5400000000000004,0.055074782778046644
0.5410000000000004,0.055074783020168196
0.5420000000000004,0.05507478325937558
0.5430000000000004,0.05507478349570622
0.5440000000000004,0.05507478372919287
0.5450000000000004,0.05507478395987236
0.5460000000000004,0.055074784187776754
0.5470000000000004,0.05507478441294127
0.5480000000000004,0.05507478463539571
0.5490000000000004,0.055074784855175446
0.5500000000000004,0.05507478507231335
0.5510000000000004,0.05507478528683807
0.5520000000000004,0.0550747854987842
0.5530000000000004,0.05507478570818007
0.5540000000000004,0.055074785915059626
0.5550000000000004,0.055074786119450346
0.5560000000000004,0.05507478632138432
0.5570000000000004,0.055074786520889825
0.5580000000000004,0.055074786717995636
0.5590000000000004,0.05507478691273249
0.5600000000000004,0.05507478710512922
0.5610000000000004,0.055074787295210204
0.5620000000000004,0.0550747874830062
0.5630000000000004,0.055074787668545566
0.5640000000000004,0.0550747878518542
0.5650000000000004,0.05507478803295801
0.5660000000000004,0.055074788211886626
0.5670000000000004,0.05507478838866253
0.5680000000000004,0.05507478856331284
0.5690000000000004,0.05507478873586579
0.5700000000000004,0.05507478890634284
0.5710000000000004,0.05507478907477121
0.5720000000000004,0.05507478924117543
0.5730000000000004,0.05507478940557883
0.5740000000000004,0.05507478956800666
0.5750000000000004,0.05507478972848182
0.5760000000000004,0.0550747898870273
0.5770000000000004,0.05507479004366874
0.5780000000000004,0.05507479019842708
0.5790000000000004,0.055074790351324995
0.5800000000000004,0.05507479050238493
0.5810000000000004,0.05507479065162964
0.5820000000000004,0.05507479079908081
0.5830000000000004,0.0550747909447597
0.5840000000000004,0.05507479108868791
0.5850000000000004,0.05507479123088603
0.5860000000000004,0.05507479137137618
0.5870000000000004,0.05507479151017707
0.5880000000000004,0.05507479164731072
0.5890000000000004,0.055074791782795916
0.5900000000000004,0.055074791916654244
0.5910000000000004,0.05507479204890305
0.5920000000000004,0.05507479217956231
0.5930000000000004,0.05507479230865112
0.5940000000000004,0.05507479243618975
0.5950000000000004,0.05507479256219622
0.5960000000000004,0.05507479268668639
0.5970000000000004,0.05507479280968382
0.5980000000000004,0.05507479293120177
0.5990000000000004,0.05507479305125981
0.6000000000000004,0.055074793169874306
0.6010000000000004,0.055074793287064806
0.6020000000000004,0.05507479340284736
0.6030000000000004,0.055074793517237285
0.6040000000000004,0.05507479363025486
0.6050000000000004,0.05507479374191369
0.6060000000000004,0.05507479385223004
0.6070000000000004,0.055074793961222376
0.6080000000000004,0.05507479406890342
0.6090000000000004,0.05507479417529321
0.6100000000000004,0.05507479428040426
0.6110000000000004,0.05507479438425008
0.6120000000000004,0.05507479448685021
0.6130000000000004,0.05507479458821815
0.6140000000000004,0.05507479468836751
0.6150000000000004,0.0550747947873136
0.6160000000000004,0.05507479488507121
0.6170000000000004,0.05507479498165537
0.6180000000000004,0.0550747950770775
0.6190000000000004,0.05507479517135517
0.6200000000000004,0.05507479526449842
0.6210000000000004,0.05507479535652385
0.6220000000000004,0.055074795447444355
0.6230000000000004,0.05507479553727165
0.6240000000000004,0.055074795626019864
0.6250000000000004,0.0550747957137018
0.6260000000000004,0.055074795800330374
0.6270000000000004,0.05507479588591904
0.6280000000000004,0.05507479597047894
0.6290000000000004,0.055074796054023975
0.6300000000000004,0.05507479613656468
0.6310000000000004,0.05507479621811462
0.6320000000000005,0.055074796298684225
0.6330000000000005,0.05507479637828531
0.6340000000000005,0.05507479645693191
0.6350000000000005,0.0550747965346331
0.6360000000000005,0.05507479661140003
0.6370000000000005,0.0550747966872462
0.6380000000000005,0.055074796762180515
0.6390000000000005,0.05507479683621489
0.6400000000000005,0.05507479690936043
0.6410000000000005,0.055074796981626525
0.6420000000000005,0.05507479705302509
0.6430000000000005,0.05507479712356667
0.6440000000000005,0.05507479719326098
0.6450000000000005,0.05507479726211695
0.6460000000000005,0.05507479733014648
0.6470000000000005,0.05507479739735942
0.6480000000000005,0.05507479746376376
0.6490000000000005,0.05507479752937086
0.6500000000000005,0.05507479759419156
0.6510000000000005,0.055074797658231776
0.6520000000000005,0.055074797721504885
0.6530000000000005,0.05507479778401517
0.6540000000000005,0.055074797845776256
0.6550000000000005,0.055074797906796175
0.6560000000000005,0.055074797967081895
0.6570000000000005,0.055074798026644105
0.6580000000000005,0.05507479808549101
0.6590000000000005,0.055074798143631754
0.6600000000000005,0.055074798201073825
0.6610000000000005,0.05507479825782551
0.6620000000000005,0.05507479831389564
0.6630000000000005,0.055074798369291966
0.6640000000000005,0.055074798424023554
0.6650000000000005,0.05507479847809886
0.6660000000000005,0.05507479853152329
0.6670000000000005,0.05507479858430616
0.6680000000000005,0.055074798636455
0.6690000000000005,0.055074798687977745
0.6700000000000005,0.05507479873888245
0.6710000000000005,0.055074798789174186
0.6720000000000005,0.055074798838863674
0.6730000000000005,0.05507479888795477
0.6740000000000005,0.055074798936458044
0.6750000000000005,0.05507479898437704
0.6760000000000005,0.055074799031721265
0.6770000000000005,0.055074799078497064
0.6780000000000005,0.05507479912471153
0.6790000000000005,0.05507479917037032
0.6800000000000005,0.055074799215480204
0.6810000000000005,0.055074799260049566
0.6820000000000005,0.055074799304082295
0.6830000000000005,0.05507479934758736
0.6840000000000005,0.05507479939057031
0.6850000000000005,0.05507479943303604
0.6860000000000005,0.055074799474992
0.6870000000000005,0.05507479951644336
0.6880000000000005,0.055074799557397795
0.6890000000000005,0.055074799597860345
0.6900000000000005,0.0550747996378367
0.6910000000000005,0.05507479967733378
0.6920000000000005,0.055074799716354934
0.6930000000000005,0.05507479975490923
0.6940000000000005,0.05507479979299914
0.6950000000000005,0.05507479983063171
0.6960000000000005,0.055074799867812226
0.6970000000000005,0.05507479990454819
0.6980000000000005,0.055074799940841336
0.6990000000000005,0.05507479997669803
0.7000000000000005,0.055074800012126536
0.7010000000000005,0.05507480004712752
0.7020000000000005,0.055074800081707904
0.7030000000000005,0.05507480011587323
0.7040000000000005,0.055074800149629254
0.7050000000000005,0.055074800182978875
0.7060000000000005,0.05507480021592864
0.7070000000000005,0.055074800248482846
0.7080000000000005,0.05507480028064555
0.7090000000000005,0.05507480031242202
0.7100000000000005,0.05507480034381735
0.7110000000000005,0.05507480037483553
0.7120000000000005,0.05507480040548079
0.7130000000000005,0.055074800435758034
0.7140000000000005,0.05507480046567203
0.7150000000000005,0.05507480049522671
0.7160000000000005,0.05507480052442622
0.7170000000000005,0.05507480055327594
0.7180000000000005,0.055074800581778625
0.7190000000000005,0.055074800609938725
0.7200000000000005,0.055074800637760386
0.7210000000000005,0.05507480066524805
0.7220000000000005,0.05507480069240621
0.7230000000000005,0.05507480071923871
0.7240000000000005,0.05507480074574855
0.7250000000000005,0.05507480077193923
0.7260000000000005,0.05507480079781599
0.7270000000000005,0.0550748008233812
0.7280000000000005,0.055074800848640894
0.7290000000000005,0.055074800873596286
0.7300000000000005,0.055074800898252195
0.7310000000000005,0.055074800922612015
0.7320000000000005,0.0550748009466793
0.7330000000000005,0.055074800970456826
0.7340000000000005,0.05507480099395033
0.7350000000000005,0.05507480101716086
0.7360000000000005,0.05507480104009255
0.7370000000000005,0.05507480106274872
0.7380000000000005,0.05507480108513295
0.7390000000000005,0.055074801107249306
0.7400000000000005,0.05507480112909848
0.7410000000000005,0.05507480115068612
0.7420000000000005,0.05507480117201501
0.7430000000000005,0.055074801193086664
0.7440000000000005,0.055074801213906094
0.7450000000000006,0.05507480123447479
0.7460000000000006,0.055074801254796996
0.7470000000000006,0.05507480127487527
0.7480000000000006,0.055074801294712296
0.7490000000000006,0.05507480131431062
0.7500000000000006,0.055074801333674615
0.7510000000000006,0.055074801352805805
0.7520000000000006,0.05507480137170662
0.7530000000000006,0.05507480139038023
0.7540000000000006,0.05507480140883111
0.7550000000000006,0.05507480142705893
0.7560000000000006,0.055074801445067954
0.7570000000000006,0.055074801462862026
0.7580000000000006,0.05507480148044136
0.7590000000000006,0.055074801497809626
0.7600000000000006,0.055074801514968894
0.7610000000000006,0.05507480153192307
0.7620000000000006,0.05507480154867354
0.7630000000000006,0.05507480156522177
0.7640000000000006,0.05507480158157292
0.7650000000000006,0.05507480159772669
0.7660000000000006,0.05507480161368596
0.7670000000000006,0.05507480162945374
0.7680000000000006,0.05507480164503333
0.7690000000000006,0.0550748016604253
0.7700000000000006,0.05507480167563212
0.7710000000000006,0.05507480169065624
0.7720000000000006,0.055074801705500505
0.7730000000000006,0.055074801720166676
0.7740000000000006,0.05507480173465563
0.7750000000000006,0.05507480174897131
0.7760000000000006,0.055074801763115654
0.7770000000000006,0.055074801777088636
0.7780000000000006,0.05507480179089446
0.7790000000000006,0.05507480180453544
0.7800000000000006,0.0550748018180119
0.7810000000000006,0.05507480183132621
0.7820000000000006,0.055074801844481366
0.7830000000000006,0.05507480185747777
0.7840000000000006,0.05507480187031872
0.7850000000000006,0.055074801883004884
0.7860000000000006,0.05507480189553942
0.7870000000000006,0.05507480190792176
0.7880000000000006,0.05507480192015668
0.7890000000000006,0.055074801932245315
0.7900000000000006,0.05507480194418778
0.7910000000000006,0.055074801955987844
0.7920000000000006,0.05507480196764506
0.7930000000000006,0.05507480197916298
0.7940000000000006,0.0550748019905421
0.7950000000000006,0.05507480200178514
0.7960000000000006,0.05507480201289287
0.7970000000000006,0.055074802023866706
0.7980000000000006,0.05507480203470959
0.7990000000000006,0.05507480204542258
0.7990000000000006,0.05507480204542258
0.7990000000000006,0.05507480204542258

==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac25_p4_N15_dt10_.csv <==
column 1, column 2
0.001,0.065799329551494
0.002,0.0632638232595539
0.003,0.06260254019837021
0.004,0.06230859572863679
0.005,0.062130528824584315
0.006,0.062006610302388895
0.007,0.06191545825375455
0.008,0.06184679333009939
0.009000000000000001,0.06179443298692991
0.010000000000000002,0.06175419867794386
0.011000000000000003,0.06172310628847841
0.012000000000000004,0.06169896616868165
0.013000000000000005,0.061680147333418506
0.014000000000000005,0.061665423124999647
0.015000000000000006,0.06165386433039811
0.016000000000000007,0.06164476286514123
0.017000000000000008,0.06163757632563085
0.01800000000000001,0.06163188724306937
0.01900000000000001,0.06162737289764684
0.02000000000000001,0.0616237828013662
0.02100000000000001,0.06162092180558795
0.022000000000000013,0.06161863735134812
0.023000000000000013,0.06161680980155218
0.024000000000000014,0.0616153450675137
0.025000000000000015,0.061614169011565384
0.026000000000000016,0.06161322291967489
0.027000000000000017,0.061612460363833735
0.028000000000000018,0.061611844466408966
0.02900000000000002,0.061611345986302274
0.03000000000000002,0.06161094163661228
0.03100000000000002,0.061610612812686365
0.03200000000000002,0.061610344657001916
0.03300000000000002,0.06161012530618471
0.03400000000000002,0.06160994526530611
0.035000000000000024,0.06160979693139069
0.036000000000000025,0.06160967420654801
0.037000000000000026,0.061609572198612204
0.03800000000000003,0.0616094869759118
0.03900000000000003,0.06160941537968425
0.04000000000000003,0.06160935486433539
0.04100000000000003,0.061609303379445965
0.04200000000000003,0.06160925927288248
0.04300000000000003,0.061609221207888476
0.04400000000000003,0.06160918810516854
0.04500000000000003,0.06160915909211065
0.046000000000000034,0.06160913345943704
0.047000000000000035,0.061609110631466624
0.048000000000000036,0.06160909014151502
0.04900000000000004,0.06160907160783267
0.05000000000000004,0.06160905471991588
0.05100000000000004,0.06160903922312362
0.05200000000000004,0.061609024908875716
0.05300000000000004,0.06160901160534202
0.05400000000000004,0.06160899917133027
0.05500000000000004,0.06160898749009146
0.05600000000000004,0.06160897646392254
0.057000000000000044,0.06160896601212162
0.058000000000000045,0.061608956067169346
0.059000000000000045,0.0616089465724955
0.060000000000000046,0.06160893747958591
0.06100000000000005,0.06160892874857707
0.06200000000000005,0.061608920344397924
0.06300000000000004,0.06160891223797629
0.06400000000000004,0.06160890440369317
0.06500000000000004,0.061608896820131584
0.06600000000000004,0.06160888946786055
0.06700000000000005,0.061608882330127956
0.06800000000000005,0.06160887539272948
0.06900000000000005,0.06160886864224756
0.07000000000000005,0.061608862068151145
0.07100000000000005,0.06160885565969078
0.07200000000000005,0.06160884940817211
0.07300000000000005,0.06160884330534552
0.07400000000000005,0.0616088373438332
0.07500000000000005,0.061608831517265296
0.07600000000000005,0.06160882581920961
0.07700000000000005,0.061608820244275
0.07800000000000006,0.061608814787639986
0.07900000000000006,0.06160880944451969
0.08000000000000006,0.0616088042109719
0.08100000000000006,0.06160879908300783
0.08200000000000006,0.06160879405633636
0.08300000000000006,0.06160878912826447
0.08400000000000006,0.06160878429542258
0.08500000000000006,0.06160877955466336
0.08600000000000006,0.06160877490344345
0.08700000000000006,0.06160877033924213
0.08800000000000006,0.06160876585963247
0.08900000000000007,0.06160876146222069
0.09000000000000007,0.06160875714505169
0.09100000000000007,0.06160875290584376
0.09200000000000007,0.06160874874302694
0.09300000000000007,0.061608744654558
0.09400000000000007,0.061608740638450274
0.09500000000000007,0.06160873669354941
0.09600000000000007,0.06160873281819628
0.09700000000000007,0.06160872901058401
0.09800000000000007,0.06160872526979183
0.09900000000000007,0.06160872159384471
0.10000000000000007,0.061608717981780366
0.10100000000000008,0.061608714432740276
0.10200000000000008,0.06160871094432188
0.10300000000000008,0.061608707516235754
0.10400000000000008,0.06160870414733547
0.10500000000000008,0.06160870083637836
0.10600000000000008,0.06160869758238164
0.10700000000000008,0.061608694384302054
0.10800000000000008,0.061608691241092486
0.10900000000000008,0.06160868815177834
0.11000000000000008,0.061608685115352335
0.11100000000000008,0.06160868213091788
0.11200000000000009,0.0616086791980098
0.11300000000000009,0.06160867631510329
0.11400000000000009,0.061608673481962015
0.11500000000000009,0.06160867069721973
0.11600000000000009,0.0616086679605342
0.11700000000000009,0.061608665270784145
0.11800000000000009,0.06160866262762213
0.11900000000000009,0.061608660029658466
0.12000000000000009,0.06160865747663722
0.1210000000000001,0.061608654967962286
0.1220000000000001,0.061608652502539496
0.1230000000000001,0.061608650079673
0.1240000000000001,0.06160864769897769
0.12500000000000008,0.06160864535994192
0.12600000000000008,0.06160864306119073
0.12700000000000009,0.06160864080249208
0.12800000000000009,0.06160863858352363
0.1290000000000001,0.06160863640299589
0.1300000000000001,0.0616086342608413
0.1310000000000001,0.061608632156201916
0.1320000000000001,0.06160863008885591
0.1330000000000001,0.06160862805769114
0.1340000000000001,0.061608626062216426
0.1350000000000001,0.06160862410229475
0.1360000000000001,0.06160862217701508
0.1370000000000001,0.06160862028577032
0.1380000000000001,0.061608618428456746
0.1390000000000001,0.061608616604029005
0.1400000000000001,0.061608614812342276
0.1410000000000001,0.06160861305245814
0.1420000000000001,0.06160861132442771
0.1430000000000001,0.061608609627238416
0.1440000000000001,0.061608607960720735
0.1450000000000001,0.06160860632438028
0.1460000000000001,0.061608604717439674
0.1470000000000001,0.06160860313946084
0.1480000000000001,0.06160860159030964
0.1490000000000001,0.06160860006928489
0.1500000000000001,0.06160859857617796
0.1510000000000001,0.06160859711022702
0.1520000000000001,0.061608595671082296
0.1530000000000001,0.06160859425837307
0.1540000000000001,0.06160859287172666
0.1550000000000001,0.061608591510457264
0.1560000000000001,0.06160859017428109
0.1570000000000001,0.06160858886317587
0.1580000000000001,0.06160858757623057
0.1590000000000001,0.0616085863133113
0.16000000000000011,0.06160858507380078
0.16100000000000012,0.061608583857639836
0.16200000000000012,0.06160858266406317
0.16300000000000012,0.06160858149287414
0.16400000000000012,0.06160858034412523
0.16500000000000012,0.06160857921682938
0.16600000000000012,0.0616085781107274
0.16700000000000012,0.06160857702562817
0.16800000000000012,0.06160857596126064
0.16900000000000012,0.061608574917010786
0.17000000000000012,0.06160857389272734
0.17100000000000012,0.06160857288801383
0.17200000000000013,0.061608571902612964
0.17300000000000013,0.06160857093599384
0.17400000000000013,0.06160856998812169
0.17500000000000013,0.06160856905865654
0.17600000000000013,0.0616085681470591
0.17700000000000013,0.06160856725325519
0.17800000000000013,0.0616085663765127
0.17900000000000013,0.06160856551709849
0.18000000000000013,0.061608564674442874
0.18100000000000013,0.061608563848401764
0.18200000000000013,0.061608563038392204
0.18300000000000013,0.061608562244441424
0.18400000000000014,0.061608561466077655
0.18500000000000014,0.06160856070335684
0.18600000000000014,0.061608559955775695
0.18700000000000014,0.06160855922287894
0.18800000000000014,0.06160855850467223
0.18900000000000014,0.06160855780091449
0.19000000000000014,0.061608557111079314
0.19100000000000014,0.061608556435294684
0.19200000000000014,0.06160855577299556
0.19300000000000014,0.0616085551241572
0.19400000000000014,0.061608554488202814
0.19500000000000015,0.061608553865517064
0.19600000000000015,0.06160855325564091
0.19700000000000015,0.06160855265805367
0.19800000000000015,0.061608552072583214
0.19900000000000015,0.06160855149933794
0.20000000000000015,0.061608550937780074
0.20100000000000015,0.06160855038802242
0.20200000000000015,0.06160854984946752
0.20300000000000015,0.061608549322162594
0.20400000000000015,0.06160854880600918
0.20500000000000015,0.061608548300502074
0.20600000000000016,0.06160854780577801
0.20700000000000016,0.06160854732133251
0.20800000000000016,0.06160854684697564
0.20900000000000016,0.06160854638294418
0.21000000000000016,0.06160854592865929
0.21100000000000016,0.061608545484116345
0.21200000000000016,0.061608545049090135
0.21300000000000016,0.06160854462347738
0.21400000000000016,0.061608544206918955
0.21500000000000016,0.06160854379932905
0.21600000000000016,0.06160854340077564
0.21700000000000016,0.06160854301051431
0.21800000000000017,0.061608542629149214
0.21900000000000017,0.06160854225598413
0.22000000000000017,0.06160854189114813
0.22100000000000017,0.06160854153442897
0.22200000000000017,0.06160854118544117
0.22300000000000017,0.06160854084454884
0.22400000000000017,0.061608540510842365
0.22500000000000017,0.061608540184795724
0.22600000000000017,0.0616085398661347
0.22700000000000017,0.061608539554620374
0.22800000000000017,0.061608539250266804
0.22900000000000018,0.06160853895284433
0.23000000000000018,0.0616085386621803
0.23100000000000018,0.061608538378153756
0.23200000000000018,0.061608538100823285
0.23300000000000018,0.06160853782973064
0.23400000000000018,0.061608537565035607
0.23500000000000018,0.06160853730667598
0.23600000000000018,0.06160853705434641
0.23700000000000018,0.06160853680787785
0.23800000000000018,0.06160853656723284
0.23900000000000018,0.061608536332256145
0.24000000000000019,0.061608536103303066
0.2410000000000002,0.061608535879549974
0.2420000000000002,0.061608535661396915
0.2430000000000002,0.06160853544831999
0.2440000000000002,0.061608535240758204
0.2450000000000002,0.06160853503795871
0.2460000000000002,0.06160853484045562
0.2470000000000002,0.061608534647813386
0.2480000000000002,0.061608534459754394
0.2490000000000002,0.061608534276748075
0.25000000000000017,0.06160853409830227
0.25100000000000017,0.061608533924218056
0.25200000000000017,0.06160853375482234
0.25300000000000017,0.061608533589588316
0.25400000000000017,0.0616085334289107
0.25500000000000017,0.0616085332721549
0.25600000000000017,0.06160853311967694
0.2570000000000002,0.061608532971069274
0.2580000000000002,0.06160853282658614
0.2590000000000002,0.061608532685996434
0.2600000000000002,0.06160853254905518
0.2610000000000002,0.06160853241602841
0.2620000000000002,0.06160853228645407
0.2630000000000002,0.06160853216056969
0.2640000000000002,0.06160853203830948
0.2650000000000002,0.06160853191941124
0.2660000000000002,0.061608531803857114
0.2670000000000002,0.06160853169159679
0.2680000000000002,0.06160853158261488
0.2690000000000002,0.06160853147694565
0.2700000000000002,0.061608531373975504
0.2710000000000002,0.06160853127436493
0.2720000000000002,0.06160853117777507
0.2730000000000002,0.06160853108390298
0.2740000000000002,0.061608530993162255
0.2750000000000002,0.06160853090497093
0.2760000000000002,0.061608530819563294
0.2770000000000002,0.06160853073693628
0.2780000000000002,0.06160853065679601
0.2790000000000002,0.06160853057943526
0.2800000000000002,0.06160853050453704
0.2810000000000002,0.06160853043208083
0.2820000000000002,0.06160853036214824
0.2830000000000002,0.061608530294330784
0.2840000000000002,0.06160853022908711
0.2850000000000002,0.06160853016588955
0.2860000000000002,0.06160853010515748
0.2870000000000002,0.061608530046496295
0.2880000000000002,0.061608529989928655
0.2890000000000002,0.061608529935547184
0.2900000000000002,0.06160852988298725
0.2910000000000002,0.06160852983251365
0.2920000000000002,0.061608529784002865
0.2930000000000002,0.06160852973745768
0.2940000000000002,0.06160852969277252
0.2950000000000002,0.061608529650027694
0.2960000000000002,0.06160852960893036
0.2970000000000002,0.0616085295696349
0.2980000000000002,0.06160852953198109
0.2990000000000002,0.06160852949609792
0.3000000000000002,0.06160852946184354
0.3010000000000002,0.06160852942898482
0.3020000000000002,0.06160852939794424
0.3030000000000002,0.061608529368317164
0.3040000000000002,0.06160852934029935
0.3050000000000002,0.06160852931371251
0.3060000000000002,0.06160852928846289
0.3070000000000002,0.06160852926465354
0.3080000000000002,0.06160852924216716
0.3090000000000002,0.06160852922123902
0.3100000000000002,0.06160852920147706
0.3110000000000002,0.06160852918304158
0.3120000000000002,0.06160852916575276
0.3130000000000002,0.06160852914971098
0.3140000000000002,0.06160852913486192
0.3150000000000002,0.061608529121106356
0.3160000000000002,0.061608529108690004
0.3170000000000002,0.061608529097101405
0.3180000000000002,0.061608529086822114
0.31900000000000023,0.06160852907753822
0.32000000000000023,0.06160852906929307
0.32100000000000023,0.06160852906207059
0.32200000000000023,0.06160852905574419
0.32300000000000023,0.06160852905043568
0.32400000000000023,0.0616085290460294
0.32500000000000023,0.06160852904265622
0.32600000000000023,0.061608529040068916
0.32700000000000023,0.061608529038182626
0.32800000000000024,0.06160852903735093
0.32900000000000024,0.06160852903722727
0.33000000000000024,0.06160852903803826
0.33100000000000024,0.061608529039560246
0.33200000000000024,0.06160852904169159
0.33300000000000024,0.06160852904491649
0.33400000000000024,0.061608529048749416
0.33500000000000024,0.06160852905308785
0.33600000000000024,0.06160852905833431
0.33700000000000024,0.061608529064013026
0.33800000000000024,0.0616085290706149
0.33900000000000025,0.0616085290776964
0.34000000000000025,0.06160852908537536
0.34100000000000025,0.06160852909369544
0.34200000000000025,0.06160852910268688
0.34300000000000025,0.06160852911210291
0.34400000000000025,0.06160852912231815
0.34500000000000025,0.061608529132705626
0.34600000000000025,0.06160852914390919
0.34700000000000025,0.06160852915554895
0.34800000000000025,0.061608529167506206
0.34900000000000025,0.06160852918001503
0.35000000000000026,0.061608529193182986
0.35100000000000026,0.06160852920668315
0.35200000000000026,0.06160852922066827
0.35300000000000026,0.06160852923501386
0.35400000000000026,0.06160852924965216
0.35500000000000026,0.06160852926500783
0.35600000000000026,0.06160852928035964
0.35700000000000026,0.06160852929645859
0.35800000000000026,0.06160852931271236
0.35900000000000026,0.061608529329325354
0.36000000000000026,0.06160852934626606
0.36100000000000027,0.061608529363578
0.36200000000000027,0.06160852938127258
0.36300000000000027,0.06160852939911738
0.36400000000000027,0.06160852941743082
0.36500000000000027,0.06160852943587653
0.36600000000000027,0.061608529454787876
0.36700000000000027,0.06160852947375271
0.36800000000000027,0.0616085294933051
0.36900000000000027,0.061608529512848335
0.3700000000000003,0.06160852953269795
0.3710000000000003,0.06160852955279055
0.3720000000000003,0.06160852957289685
0.3730000000000003,0.06160852959348398
0.3740000000000003,0.061608529614247474
0.3750000000000003,0.06160852963519558
0.3760000000000003,0.061608529656252464
0.3770000000000003,0.061608529677552815
0.3780000000000003,0.061608529698946396
0.3790000000000003,0.061608529720540185
0.3800000000000003,0.06160852974221034
0.3810000000000003,0.061608529764414915
0.3820000000000003,0.0616085297865737
0.3830000000000003,0.061608529808731556
0.3840000000000003,0.06160852983102299
0.3850000000000003,0.061608529853453844
0.3860000000000003,0.061608529876205534
0.3870000000000003,0.061608529898899325
0.3880000000000003,0.061608529921681913
0.3890000000000003,0.061608529944602974
0.3900000000000003,0.061608529967671896
0.3910000000000003,0.061608529990807286
0.3920000000000003,0.06160853001384509
0.3930000000000003,0.0616085300371441
0.3940000000000003,0.06160853006057436
0.3950000000000003,0.061608530083750286
0.3960000000000003,0.06160853010735716
0.3970000000000003,0.061608530130944965
0.3980000000000003,0.061608530154329585
0.3990000000000003,0.06160853017816311
0.4000000000000003,0.06160853020173591
0.4010000000000003,0.06160853022544833
0.4020000000000003,0.06160853024915266
0.4030000000000003,0.06160853027310065
0.4040000000000003,0.06160853029682746
0.4050000000000003,0.0616085303207592
0.4060000000000003,0.06160853034455086
0.4070000000000003,0.06160853036833099
0.4080000000000003,0.06160853039229692
0.4090000000000003,0.06160853041625381
0.4100000000000003,0.06160853044010607
0.4110000000000003,0.061608530464067
0.4120000000000003,0.061608530487915175
0.4130000000000003,0.06160853051179475
0.4140000000000003,0.06160853053551143
0.4150000000000003,0.0616085305592886
0.4160000000000003,0.06160853058323107
0.4170000000000003,0.061608530607241245
0.4180000000000003,0.06160853063081006
0.4190000000000003,0.06160853065468953
0.4200000000000003,0.06160853067833791
0.4210000000000003,0.0616085307020288
0.4220000000000003,0.061608530725817894
0.4230000000000003,0.06160853074920912
0.4240000000000003,0.06160853077296718
0.4250000000000003,0.06160853079657037
0.4260000000000003,0.0616085308200355
0.4270000000000003,0.0616085308435309
0.4280000000000003,0.061608530867021505
0.4290000000000003,0.061608530890374553
0.4300000000000003,0.06160853091362597
0.4310000000000003,0.06160853093704765
0.43200000000000033,0.061608530960144875
0.43300000000000033,0.06160853098339486
0.43400000000000033,0.0616085310064598
0.43500000000000033,0.06160853102945611
0.43600000000000033,0.06160853105237578
0.43700000000000033,0.061608531075278986
0.43800000000000033,0.06160853109825265
0.43900000000000033,0.06160853112090328
0.44000000000000034,0.06160853114367417
0.44100000000000034,0.061608531166238635
0.44200000000000034,0.06160853118874718
0.44300000000000034,0.06160853121128483
0.44400000000000034,0.061608531233611485
0.44500000000000034,0.06160853125606691
0.44600000000000034,0.06160853127829994
0.44700000000000034,0.061608531300554145
0.44800000000000034,0.06160853132260613
0.44900000000000034,0.061608531344638874
0.45000000000000034,0.061608531366512786
0.45100000000000035,0.06160853138845656
0.45200000000000035,0.061608531410111
0.45300000000000035,0.06160853143189535
0.45400000000000035,0.06160853145346399
0.45500000000000035,0.06160853147500741
0.45600000000000035,0.06160853149644695
0.45700000000000035,0.06160853151766484
0.45800000000000035,0.06160853153898434
0.45900000000000035,0.06160853156012872
0.46000000000000035,0.06160853158107922
0.46100000000000035,0.061608531602247905
0.46200000000000035,0.06160853162299699
0.46300000000000036,0.06160853164376059
0.46400000000000036,0.06160853166440357
0.46500000000000036,0.061608531684993334
0.46600000000000036,0.06160853170558479
0.46700000000000036,0.061608531725853316
0.46800000000000036,0.06160853174620745
0.46900000000000036,0.06160853176634436
0.47000000000000036,0.06160853178654375
0.47100000000000036,0.061608531806611966
0.47200000000000036,0.061608531826453435
0.47300000000000036,0.06160853184642991
0.47400000000000037,0.06160853186584713
0.47500000000000037,0.061608531885763915
0.47600000000000037,0.06160853190524544
0.47700000000000037,0.061608531924464395
0.47800000000000037,0.06160853194385629
0.47900000000000037,0.06160853196316039
0.48000000000000037,0.06160853198223251
0.48100000000000037,0.061608532001307746
0.4820000000000004,0.06160853202022846
0.4830000000000004,0.06160853203892091
0.4840000000000004,0.06160853205752201
0.4850000000000004,0.06160853207632434
0.4860000000000004,0.06160853209487678
0.4870000000000004,0.061608532113173096
0.4880000000000004,0.06160853213152935
0.4890000000000004,0.061608532149753543
0.4900000000000004,0.06160853216776781
0.4910000000000004,0.061608532186059495
0.4920000000000004,0.06160853220363079
0.4930000000000004,0.06160853222147856
0.4940000000000004,0.06160853223913233
0.4950000000000004,0.061608532256752356
0.4960000000000004,0.061608532274469205
0.4970000000000004,0.06160853229178654
0.4980000000000004,0.061608532309077445
0.4990000000000004,0.06160853232620386
0.5000000000000003,0.06160853234320816
0.5010000000000003,0.06160853236028538
0.5020000000000003,0.06160853237715495
0.5030000000000003,0.061608532393872505
0.5040000000000003,0.061608532410575345
0.5050000000000003,0.061608532427242665
0.5060000000000003,0.06160853244370535
0.5070000000000003,0.06160853245993772
0.5080000000000003,0.061608532476356774
0.5090000000000003,0.06160853249247445
0.5100000000000003,0.06160853250851618
0.5110000000000003,0.06160853252453677
0.5120000000000003,0.06160853254044067
0.5130000000000003,0.06160853255608309
0.5140000000000003,0.06160853257181855
0.5150000000000003,0.06160853258749171
0.5160000000000003,0.061608532603079504
0.5170000000000003,0.06160853261845084
0.5180000000000003,0.06160853263365538
0.5190000000000003,0.061608532648814066
0.5200000000000004,0.061608532663824156
0.5210000000000004,0.0616085326789325
0.5220000000000004,0.06160853269375191
0.5230000000000004,0.061608532708587765
0.5240000000000004,0.061608532723218846
0.5250000000000004,0.06160853273806009
0.5260000000000004,0.06160853275258905
0.5270000000000004,0.06160853276703872
0.5280000000000004,0.061608532781267725
0.5290000000000004,0.06160853279553502
0.5300000000000004,0.061608532809598125
0.5310000000000004,0.06160853282376979
0.5320000000000004,0.06160853283759851
0.5330000000000004,0.06160853285146502
0.5340000000000004,0.06160853286509176
0.5350000000000004,0.0616085328788664
0.5360000000000004,0.06160853289256591
0.5370000000000004,0.06160853290602164
0.5380000000000004,0.06160853291939972
0.5390000000000004,0.061608532932622244
0.5400000000000004,0.0616085329460448
0.5410000000000004,0.0616085329590807
0.5420000000000004,0.061608532972211055
0.5430000000000004,0.06160853298512021
0.5440000000000004,0.06160853299790344
0.5450000000000004,0.0616085330106683
0.5460000000000004,0.061608533023433075
0.5470000000000004,0.06160853303593791
0.5480000000000004,0.061608533048320833
0.5490000000000004,0.06160853306089456
0.5500000000000004,0.06160853307326004
0.5510000000000004,0.061608533085466155
0.5520000000000004,0.061608533097602496
0.5530000000000004,0.06160853310964228
0.5540000000000004,0.06160853312166043
0.5550000000000004,0.06160853313374692
0.5560000000000004,0.06160853314556447
0.5570000000000004,0.061608533157223484
0.5580000000000004,0.06160853316905315
0.5590000000000004,0.061608533180538085
0.5600000000000004,0.06160853319212644
0.5610000000000004,0.06160853320342237
0.5620000000000004,0.06160853321473375
0.5630000000000004,0.06160853322584651
0.5640000000000004,0.06160853323700296
0.5650000000000004,0.06160853324824785
0.5660000000000004,0.061608533259334214
0.5670000000000004,0.06160853327020209
0.5680000000000004,0.061608533281029054
0.5690000000000004,0.06160853329175027
0.5700000000000004,0.061608533302505486
0.5710000000000004,0.06160853331318638
0.5720000000000004,0.061608533323583646
0.5730000000000004,0.06160853333413843
0.5740000000000004,0.061608533344403325
0.5750000000000004,0.061608533354800904
0.5760000000000004,0.06160853336507901
0.5770000000000004,0.061608533375169465
0.5780000000000004,0.06160853338534932
0.5790000000000004,0.061608533395435816
0.5800000000000004,0.061608533405216964
0.5810000000000004,0.06160853341494198
0.5820000000000004,0.06160853342489473
0.5830000000000004,0.0616085334346796
0.5840000000000004,0.06160853344425901
0.5850000000000004,0.06160853345395082
0.5860000000000004,0.06160853346351626
0.5870000000000004,0.061608533472773404
0.5880000000000004,0.061608533482246576
0.5890000000000004,0.061608533491530906
0.5900000000000004,0.06160853350079852
0.5910000000000004,0.061608533509958555
0.5920000000000004,0.06160853351899379
0.5930000000000004,0.06160853352809412
0.5940000000000004,0.06160853353707928
0.5950000000000004,0.06160853354586874
0.5960000000000004,0.06160853355478951
0.5970000000000004,0.06160853356338351
0.5980000000000004,0.06160853357220499
0.5990000000000004,0.06160853358080964
0.6000000000000004,0.061608533589119815
0.6010000000000004,0.061608533597744417
0.6020000000000004,0.06160853360625908
0.6030000000000004,0.06160853361457803
0.6040000000000004,0.061608533622876056
0.6050000000000004,0.061608533631141105
0.6060000000000004,0.06160853363943189
0.6070000000000004,0.0616085336474216
0.6080000000000004,0.061608533655546666
0.6090000000000004,0.061608533663563066
0.6100000000000004,0.0616085336714543
0.6110000000000004,0.06160853367926418
0.6120000000000004,0.06160853368712957
0.6130000000000004,0.06160853369494915
0.6140000000000004,0.06160853370268648
0.6150000000000004,0.061608533710110394
0.6160000000000004,0.0616085337177782
0.6170000000000004,0.06160853372527878
0.6180000000000004,0.0616085337326782
0.6190000000000004,0.06160853374019841
0.6200000000000004,0.06160853374744664
0.6210000000000004,0.061608533754828776
0.6220000000000004,0.061608533762045135
0.6230000000000004,0.06160853376932639
0.6240000000000004,0.061608533776394234
0.6250000000000004,0.061608533783311166
0.6260000000000004,0.06160853379037601
0.6270000000000004,0.06160853379746003
0.6280000000000004,0.06160853380424086
0.6290000000000004,0.06160853381121551
0.6300000000000004,0.06160853381790105
0.6310000000000004,0.06160853382468017
0.6320000000000005,0.06160853383131548
0.6330000000000005,0.061608533838055396
0.6340000000000005,0.061608533844450634
0.6350000000000005,0.06160853385116601
0.6360000000000005,0.06160853385761851
0.6370000000000005,0.06160853386414892
0.6380000000000005,0.061608533870435946
0.6390000000000005,0.061608533876666344
0.6400000000000005,0.061608533883065995
0.6410000000000005,0.06160853388916235
0.6420000000000005,0.0616085338954554
0.6430000000000005,0.06160853390144469
0.6440000000000005,0.06160853390760625
0.6450000000000005,0.061608533913739286
0.6460000000000005,0.06160853391959728
0.6470000000000005,0.061608533925567574
0.6480000000000005,0.06160853393145914
0.6490000000000005,0.06160853393737689
0.6500000000000005,0.06160853394307301
0.6510000000000005,0.061608533948915294
0.6520000000000005,0.0616085339547394
0.6530000000000005,0.061608533960312614
0.6540000000000005,0.06160853396593389
0.6550000000000005,0.06160853397160636
0.6560000000000005,0.061608533977025315
0.6570000000000005,0.061608533982389746
0.6580000000000005,0.06160853398796017
0.6590000000000005,0.061608533993370365
0.6600000000000005,0.06160853399883034
0.6610000000000005,0.06160853400413127
0.6620000000000005,0.06160853400933178
0.6630000000000005,0.06160853401456636
0.6640000000000005,0.061608534019770206
0.6650000000000005,0.06160853402486531
0.6660000000000005,0.06160853403007395
0.6670000000000005,0.06160853403508398
0.6680000000000005,0.06160853404006791
0.6690000000000005,0.06160853404518108
0.6700000000000005,0.0616085340501555
0.6710000000000005,0.06160853405513765
0.6720000000000005,0.061608534059975566
0.6730000000000005,0.06160853406461486
0.6740000000000005,0.061608534069505706
0.6750000000000005,0.06160853407426688
0.6760000000000005,0.06160853407905003
0.6770000000000005,0.061608534083741354
0.6780000000000005,0.06160853408840375
0.6790000000000005,0.0616085340929921
0.6800000000000005,0.061608534097514905
0.6810000000000005,0.06160853410196768
0.6820000000000005,0.06160853410658574
0.6830000000000005,0.061608534110981446
0.6840000000000005,0.061608534115404776
0.6850000000000005,0.061608534119837854
0.6860000000000005,0.06160853412412855
0.6870000000000005,0.061608534128495596
0.6880000000000005,0.061608534132854706
0.6890000000000005,0.06160853413706873
0.6900000000000005,0.06160853414121352
0.6910000000000005,0.06160853414554769
0.6920000000000005,0.06160853414959977
0.6930000000000005,0.06160853415359454
0.6940000000000005,0.06160853415775185
0.6950000000000005,0.06160853416176049
0.6960000000000005,0.06160853416572157
0.6970000000000005,0.06160853416984498
0.6980000000000005,0.061608534173722085
0.6990000000000005,0.06160853417760241
0.7000000000000005,0.06160853418150144
0.7010000000000005,0.061608534185364563
0.7020000000000005,0.061608534189253175
0.7030000000000005,0.06160853419306653
0.7040000000000005,0.06160853419679615
0.7050000000000005,0.061608534200488785
0.7060000000000005,0.06160853420415257
0.7070000000000005,0.06160853420778798
0.7080000000000005,0.06160853421138359
0.7090000000000005,0.061608534215123315
0.7100000000000005,0.061608534218797036
0.7110000000000005,0.061608534222250044
0.7120000000000005,0.061608534225769646
0.7130000000000005,0.061608534229249626
0.7140000000000005,0.06160853423278831
0.7150000000000005,0.0616085342361986
0.7160000000000005,0.06160853423962754
0.7170000000000005,0.061608534242828326
0.7180000000000005,0.06160853424631958
0.7190000000000005,0.061608534249615376
0.7200000000000005,0.06160853425301501
0.7210000000000005,0.061608534256182755
0.7220000000000005,0.06160853425938034
0.7230000000000005,0.06160853426267978
0.7240000000000005,0.0616085342658234
0.7250000000000005,0.061608534269037306
0.7260000000000005,0.06160853427220124
0.7270000000000005,0.06160853427530221
0.7280000000000005,0.06160853427835571
0.7290000000000005,0.061608534281388024
0.7300000000000005,0.06160853428461037
0.7310000000000005,0.061608534287479796
0.7320000000000005,0.06160853429040888
0.7330000000000005,0.06160853429352041
0.7340000000000005,0.06160853429641167
0.7350000000000005,0.06160853429937042
0.7360000000000005,0.061608534302103286
0.7370000000000005,0.061608534305149586
0.7380000000000005,0.061608534308067675
0.7390000000000005,0.06160853431083171
0.7400000000000005,0.06160853431349892
0.7410000000000005,0.061608534316152014
0.7420000000000005,0.061608534318986184
0.7430000000000005,0.06160853432180062
0.7440000000000005,0.061608534324542455
0.7450000000000006,0.06160853432727488
0.7460000000000006,0.06160853432980377
0.7470000000000006,0.06160853433247972
0.7480000000000006,0.06160853433519476
0.7490000000000006,0.061608534337757016
0.7500000000000006,0.06160853434031248
0.7510000000000006,0.06160853434294068
0.7520000000000006,0.061608534345475065
0.7530000000000006,0.06160853434799264
0.7540000000000006,0.061608534350480235
0.7550000000000006,0.06160853435299336
0.7560000000000006,0.06160853435532429
0.7570000000000006,0.061608534357764026
0.7580000000000006,0.06160853436027927
0.7590000000000006,0.06160853436263392
0.7600000000000006,0.06160853436494529
0.7610000000000006,0.06160853436727785
0.7620000000000006,0.0616085343696066
0.7630000000000006,0.061608534371964854
0.7640000000000006,0.06160853437430387
0.7650000000000006,0.06160853437663365
0.7660000000000006,0.06160853437882977
0.7670000000000006,0.061608534381056075
0.7680000000000006,0.061608534383449584
0.7690000000000006,0.06160853438537205
0.7700000000000006,0.06160853438780094
0.7710000000000006,0.061608534389890106
0.7720000000000006,0.06160853439192733
0.7730000000000006,0.06160853439407671
0.7740000000000006,0.0616085343962109
0.7750000000000006,0.06160853439832217
0.7760000000000006,0.0616085344003413
0.7770000000000006,0.061608534402455464
0.7780000000000006,0.061608534404530034
0.7790000000000006,0.06160853440637159
0.7800000000000006,0.061608534408389724
0.7810000000000006,0.06160853441050057
0.7820000000000006,0.061608534412474325
0.7830000000000006,0.06160853441453334
0.7840000000000006,0.06160853441634082
0.7850000000000006,0.06160853441829838
0.7860000000000006,0.061608534420085743
0.7870000000000006,0.06160853442213473
0.7880000000000006,0.061608534424106534
0.7890000000000006,0.06160853442591982
0.7900000000000006,0.06160853442763078
0.7910000000000006,0.06160853442950456
0.7920000000000006,0.06160853443127773
0.7930000000000006,0.061608534433268594
0.7940000000000006,0.061608534434964064
0.7950000000000006,0.06160853443687539
0.7960000000000006,0.06160853443850856
0.7970000000000006,0.061608534440263756
0.7980000000000006,0.061608534441912895
0.7990000000000006,0.06160853444366986
0.7990000000000006,0.06160853444366986
0.7990000000000006,0.06160853444366986

==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac25_p4_N25_dt10_.csv <==
column 1, column 2
0.001,0.05935987075130941
0.002,0.05689078898407404
0.003,0.05629944796311415
0.004,0.05603952680246479
0.005,0.05589020486333836
0.006,0.05579436071150285
0.007,0.055729818783575455
0.008,0.05568532621137244
0.009000000000000001,0.055654236940001
0.010000000000000002,0.055632304318912106
0.011000000000000003,0.05561670306220848
0.012000000000000004,0.055605512754539635
0.013000000000000005,0.055597412171399366
0.014000000000000005,0.055591485641873155
0.015000000000000006,0.055587095480435056
0.016000000000000007,0.05558379601878764
0.017000000000000008,0.05558127488717493
0.01800000000000001,0.055579312564620224
0.01900000000000001,0.055577754418013006
0.02000000000000001,0.05557649118048458
0.02100000000000001,0.0555754454297299
0.022000000000000013,0.05557456211924469
0.023000000000000013,0.05557380190527059
0.024000000000000014,0.05557313658333726
0.025000000000000015,0.05557254574664601
0.026000000000000016,0.05557201458262968
0.027000000000000017,0.05557153217880554
0.028000000000000018,0.05557109044390823
0.02900000000000002,0.05557068329324891
0.03000000000000002,0.05557030606552888
0.03100000000000002,0.05556995514456888
0.03200000000000002,0.05556962767933657
0.03300000000000002,0.05556932134403327
0.03400000000000002,0.055569034235674955
0.035000000000000024,0.055568764771656766
0.036000000000000025,0.055568511584171275
0.037000000000000026,0.05556827348085588
0.03800000000000003,0.055568049416111424
0.03900000000000003,0.055567838451975354
0.04000000000000003,0.05556763974417586
0.04100000000000003,0.055567452523522756
0.04200000000000003,0.05556727607367388
0.04300000000000003,0.05556710975191761
0.04400000000000003,0.05556695295205382
0.04500000000000003,0.055566805095221806
0.046000000000000034,0.055566665665267086
0.047000000000000035,0.05556653417135164
0.048000000000000036,0.05556641015237235
0.04900000000000004,0.05556629317833202
0.05000000000000004,0.055566182833889366
0.05100000000000004,0.0555660787453844
0.05200000000000004,0.055565980550989935
0.05300000000000004,0.055565887911862996
0.05400000000000004,0.05556580051087959
0.05500000000000004,0.05556571804569055
0.05600000000000004,0.05556564024138861
0.057000000000000044,0.0555655668283817
0.058000000000000045,0.05556549755261131
0.059000000000000045,0.05556543218111319
0.060000000000000046,0.05556537049487638
0.06100000000000005,0.0555653122845137
0.06200000000000005,0.05556525735153621
0.06300000000000004,0.05556520550680371
0.06400000000000004,0.05556515657849908
0.06500000000000004,0.05556511039991693
0.06600000000000004,0.055565066813805464
0.06700000000000005,0.05556502567274957
0.06800000000000005,0.055564986844115864
0.06900000000000005,0.055564950191896605
0.07000000000000005,0.05556491559577534
0.07100000000000005,0.055564882936881166
0.07200000000000005,0.05556485210469062
0.07300000000000005,0.05556482299711508
0.07400000000000005,0.05556479551837469
0.07500000000000005,0.05556476957594131
0.07600000000000005,0.05556474508114207
0.07700000000000005,0.055564721954953766
0.07800000000000006,0.055564700116849434
0.07900000000000006,0.055564679497694724
0.08000000000000006,0.055564660027587164
0.08100000000000006,0.05556464164235854
0.08200000000000006,0.055564624278511804
0.08300000000000006,0.05556460788056724
0.08400000000000006,0.05556459239489172
0.08500000000000006,0.05556457776866608
0.08600000000000006,0.05556456395405622
0.08700000000000006,0.05556455090434112
0.08800000000000006,0.05556453857745879
0.08900000000000007,0.05556452693497096
0.09000000000000007,0.0555645159361306
0.09100000000000007,0.055564505544052595
0.09200000000000007,0.055564495725584646
0.09300000000000007,0.05556448645087562
0.09400000000000007,0.0555644776859687
0.09500000000000007,0.05556446940292804
0.09600000000000007,0.05556446157685224
0.09700000000000007,0.055564454181404314
0.09800000000000007,0.05556444719070752
0.09900000000000007,0.055564440585358005
0.10000000000000007,0.055564434340589275
0.10100000000000008,0.05556442843879012
0.10200000000000008,0.055564422859185045
0.10300000000000008,0.055564417583297124
0.10400000000000008,0.05556441259632413
0.10500000000000008,0.05556440788139913
0.10600000000000008,0.05556440342236172
0.10700000000000008,0.055564399206525755
0.10800000000000008,0.05556439521750184
0.10900000000000008,0.05556439144647739
0.11000000000000008,0.055564387878315226
0.11100000000000008,0.05556438450338003
0.11200000000000009,0.05556438131055908
0.11300000000000009,0.055564378290033384
0.11400000000000009,0.055564375432011995
0.11500000000000009,0.05556437272728806
0.11600000000000009,0.055564370167661206
0.11700000000000009,0.055564367745381184
0.11800000000000009,0.05556436545183761
0.11900000000000009,0.055564363280643105
0.12000000000000009,0.055564361225440596
0.1210000000000001,0.05556435927883809
0.1220000000000001,0.05556435743557519
0.1230000000000001,0.05556435568946413
0.1240000000000001,0.05556435403561227
0.12500000000000008,0.05556435246906928
0.12600000000000008,0.055564350984519284
0.12700000000000009,0.055564349578397176
0.12800000000000009,0.05556434824543697
0.1290000000000001,0.055564346981705
0.1300000000000001,0.05556434578461068
0.1310000000000001,0.05556434464918789
0.1320000000000001,0.055564343572659707
0.1330000000000001,0.05556434255178123
0.1340000000000001,0.05556434158358563
0.1350000000000001,0.05556434066504155
0.1360000000000001,0.05556433979336915
0.1370000000000001,0.055564338966264615
0.1380000000000001,0.05556433818137858
0.1390000000000001,0.05556433743594435
0.1400000000000001,0.05556433672804198
0.1410000000000001,0.05556433605554161
0.1420000000000001,0.055564335417433795
0.1430000000000001,0.05556433481072738
0.1440000000000001,0.055564334234905456
0.1450000000000001,0.055564333687355624
0.1460000000000001,0.05556433316681688
0.1470000000000001,0.05556433267147252
0.1480000000000001,0.05556433220055351
0.1490000000000001,0.05556433175327627
0.1500000000000001,0.05556433132737487
0.1510000000000001,0.05556433092211026
0.1520000000000001,0.05556433053629255
0.1530000000000001,0.05556433016914335
0.1540000000000001,0.055564329819467385
0.1550000000000001,0.05556432948648062
0.1560000000000001,0.055564329169118
0.1570000000000001,0.055564328866939044
0.1580000000000001,0.05556432857888758
0.1590000000000001,0.05556432830391263
0.16000000000000011,0.05556432804194304
0.16100000000000012,0.055564327792107404
0.16200000000000012,0.05556432755394408
0.16300000000000012,0.055564327326213615
0.16400000000000012,0.05556432710892628
0.16500000000000012,0.055564326901592076
0.16600000000000012,0.05556432670347636
0.16700000000000012,0.05556432651417529
0.16800000000000012,0.0555643263332264
0.16900000000000012,0.0555643261603949
0.17000000000000012,0.05556432599514151
0.17100000000000012,0.055564325836832136
0.17200000000000013,0.05556432568547425
0.17300000000000013,0.05556432554062318
0.17400000000000013,0.055564325402025334
0.17500000000000013,0.05556432526954059
0.17600000000000013,0.05556432514250467
0.17700000000000013,0.05556432502063431
0.17800000000000013,0.055564324903858806
0.17900000000000013,0.05556432479197602
0.18000000000000013,0.05556432468461152
0.18100000000000013,0.055564324581849726
0.18200000000000013,0.05556432448309692
0.18300000000000013,0.05556432438830699
0.18400000000000014,0.05556432429720901
0.18500000000000014,0.055564324209842746
0.18600000000000014,0.055564324125918135
0.18700000000000014,0.05556432404524779
0.18800000000000014,0.0555643239676373
0.18900000000000014,0.0555643238929981
0.19000000000000014,0.05556432382125248
0.19100000000000014,0.05556432375238389
0.19200000000000014,0.05556432368610784
0.19300000000000014,0.05556432362219045
0.19400000000000014,0.055564323560665006
0.19500000000000015,0.055564323501332356
0.19600000000000015,0.05556432344408554
0.19700000000000015,0.05556432338908674
0.19800000000000015,0.05556432333595085
0.19900000000000015,0.05556432328481208
0.20000000000000015,0.05556432323539087
0.20100000000000015,0.05556432318770933
0.20200000000000015,0.05556432314175732
0.20300000000000015,0.05556432309728811
0.20400000000000015,0.05556432305453471
0.20500000000000015,0.055564323013140945
0.20600000000000016,0.05556432297309425
0.20700000000000016,0.05556432293449796
0.20800000000000016,0.05556432289729035
0.20900000000000016,0.05556432286117945
0.21000000000000016,0.0555643228263072
0.21100000000000016,0.0555643227925606
0.21200000000000016,0.05556432275994437
0.21300000000000016,0.05556432272844695
0.21400000000000016,0.055564322697897704
0.21500000000000016,0.055564322668454756
0.21600000000000016,0.055564322639777314
0.21700000000000016,0.05556432261204414
0.21800000000000017,0.055564322585239155
0.21900000000000017,0.05556432255914741
0.22000000000000017,0.0555643225339371
0.22100000000000017,0.055564322509479847
0.22200000000000017,0.055564322485711366
0.22300000000000017,0.05556432246278069
0.22400000000000017,0.05556432244049133
0.22500000000000017,0.05556432241886442
0.22600000000000017,0.05556432239785047
0.22700000000000017,0.05556432237750398
0.22800000000000017,0.055564322357698696
0.22900000000000018,0.055564322338523285
0.23000000000000018,0.0555643223199468
0.23100000000000018,0.0555643223018562
0.23200000000000018,0.055564322284361665
0.23300000000000018,0.055564322267329755
0.23400000000000018,0.05556432225079529
0.23500000000000018,0.055564322234764436
0.23600000000000018,0.05556432221917161
0.23700000000000018,0.05556432220397697
0.23800000000000018,0.05556432218924063
0.23900000000000018,0.05556432217488844
0.24000000000000019,0.05556432216097333
0.2410000000000002,0.05556432214744164
0.2420000000000002,0.055564322134295956
0.2430000000000002,0.05556432212159608
0.2440000000000002,0.05556432210916516
0.2450000000000002,0.05556432209710456
0.2460000000000002,0.05556432208534036
0.2470000000000002,0.05556432207397224
0.2480000000000002,0.055564322062841065
0.2490000000000002,0.05556432205206479
0.25000000000000017,0.05556432204149239
0.25100000000000017,0.05556432203128135
0.25200000000000017,0.05556432202131279
0.25300000000000017,0.055564322011604224
0.25400000000000017,0.0555643220021343
0.25500000000000017,0.05556432199300338
0.25600000000000017,0.0555643219840466
0.2570000000000002,0.05556432197536951
0.2580000000000002,0.05556432196692447
0.2590000000000002,0.05556432195866142
0.2600000000000002,0.055564321950655554
0.2610000000000002,0.05556432194286911
0.2620000000000002,0.05556432193524161
0.2630000000000002,0.05556432192785358
0.2640000000000002,0.05556432192067191
0.2650000000000002,0.05556432191367334
0.2660000000000002,0.05556432190673324
0.2670000000000002,0.055564321900070705
0.2680000000000002,0.05556432189357808
0.2690000000000002,0.05556432188728015
0.2700000000000002,0.055564321881098
0.2710000000000002,0.05556432187503286
0.2720000000000002,0.05556432186918491
0.2730000000000002,0.05556432186347643
0.2740000000000002,0.05556432185794322
0.2750000000000002,0.055564321852517924
0.2760000000000002,0.05556432184726734
0.2770000000000002,0.05556432184215812
0.2780000000000002,0.05556432183716423
0.2790000000000002,0.05556432183228779
0.2800000000000002,0.055564321827543284
0.2810000000000002,0.05556432182290019
0.2820000000000002,0.055564321818370836
0.2830000000000002,0.055564321813998806
0.2840000000000002,0.05556432180975489
0.2850000000000002,0.0555643218055758
0.2860000000000002,0.05556432180154552
0.2870000000000002,0.05556432179760097
0.2880000000000002,0.05556432179373782
0.2890000000000002,0.05556432178995271
0.2900000000000002,0.055564321786309594
0.2910000000000002,0.05556432178268884
0.2920000000000002,0.05556432177924389
0.2930000000000002,0.05556432177586612
0.2940000000000002,0.055564321772564595
0.2950000000000002,0.05556432176933378
0.2960000000000002,0.055564321766173964
0.2970000000000002,0.05556432176309094
0.2980000000000002,0.055564321760150616
0.2990000000000002,0.05556432175724061
0.3000000000000002,0.05556432175445544
0.3010000000000002,0.055564321751716744
0.3020000000000002,0.05556432174901775
0.3030000000000002,0.055564321746414735
0.3040000000000002,0.05556432174385746
0.3050000000000002,0.05556432174140227
0.3060000000000002,0.05556432173898124
0.3070000000000002,0.05556432173660404
0.3080000000000002,0.05556432173431149
0.3090000000000002,0.05556432173207511
0.3100000000000002,0.05556432172991936
0.3110000000000002,0.05556432172780492
0.3120000000000002,0.055564321725712046
0.3130000000000002,0.05556432172370845
0.3140000000000002,0.05556432172174537
0.3150000000000002,0.055564321719851255
0.3160000000000002,0.05556432171799286
0.3170000000000002,0.05556432171617541
0.3180000000000002,0.05556432171439391
0.31900000000000023,0.05556432171266747
0.32000000000000023,0.05556432171098925
0.32100000000000023,0.05556432170935292
0.32200000000000023,0.05556432170777314
0.32300000000000023,0.05556432170623611
0.32400000000000023,0.05556432170475604
0.32500000000000023,0.05556432170327944
0.32600000000000023,0.055564321701836915
0.32700000000000023,0.05556432170045405
0.32800000000000024,0.0555643216991087
0.32900000000000024,0.055564321697787945
0.33000000000000024,0.055564321696524754
0.33100000000000024,0.055564321695292095
0.33200000000000024,0.05556432169406847
0.33300000000000024,0.05556432169289129
0.33400000000000024,0.055564321691730714
0.33500000000000024,0.05556432169058938
0.33600000000000024,0.05556432168951558
0.33700000000000024,0.05556432168846214
0.33800000000000024,0.055564321687438765
0.33900000000000025,0.055564321686428546
0.34000000000000025,0.055564321685471874
0.34100000000000025,0.05556432168449933
0.34200000000000025,0.055564321683583044
0.34300000000000025,0.05556432168268019
0.34400000000000025,0.05556432168180521
0.34500000000000025,0.05556432168095112
0.34600000000000025,0.0555643216801246
0.34700000000000025,0.055564321679314306
0.34800000000000025,0.055564321678529566
0.34900000000000025,0.0555643216777647
0.35000000000000026,0.05556432167701297
0.35100000000000026,0.05556432167628938
0.35200000000000026,0.055564321675598646
0.35300000000000026,0.05556432167492291
0.35400000000000026,0.05556432167426106
0.35500000000000026,0.0555643216736044
0.35600000000000026,0.05556432167296874
0.35700000000000026,0.05556432167235137
0.35800000000000026,0.05556432167176488
0.35900000000000026,0.05556432167117898
0.36000000000000026,0.05556432167061674
0.36100000000000027,0.0555643216700701
0.36200000000000027,0.05556432166953629
0.36300000000000027,0.055564321669015725
0.36400000000000027,0.05556432166851109
0.36500000000000027,0.055564321668037264
0.36600000000000027,0.055564321667570644
0.36700000000000027,0.055564321667119186
0.36800000000000027,0.05556432166665726
0.36900000000000027,0.05556432166623236
0.3700000000000003,0.05556432166581555
0.3710000000000003,0.05556432166538983
0.3720000000000003,0.05556432166500187
0.3730000000000003,0.0555643216646092
0.3740000000000003,0.05556432166423514
0.3750000000000003,0.05556432166387029
0.3760000000000003,0.055564321663496834
0.3770000000000003,0.05556432166314419
0.3780000000000003,0.05556432166280847
0.3790000000000003,0.055564321662476435
0.3800000000000003,0.055564321662165315
0.3810000000000003,0.05556432166185965
0.3820000000000003,0.05556432166155562
0.3830000000000003,0.05556432166126942
0.3840000000000003,0.0555643216610009
0.3850000000000003,0.05556432166072572
0.3860000000000003,0.055564321660457466
0.3870000000000003,0.055564321660206174
0.3880000000000003,0.05556432165995143
0.3890000000000003,0.05556432165971145
0.3900000000000003,0.05556432165946505
0.3910000000000003,0.05556432165923856
0.3920000000000003,0.05556432165902083
0.3930000000000003,0.05556432165879901
0.3940000000000003,0.05556432165858552
0.3950000000000003,0.0555643216583717
0.3960000000000003,0.055564321658179566
0.3970000000000003,0.05556432165798665
0.3980000000000003,0.055564321657804276
0.3990000000000003,0.055564321657621894
0.4000000000000003,0.05556432165744696
0.4010000000000003,0.055564321657288605
0.4020000000000003,0.05556432165713487
0.4030000000000003,0.055564321656973774
0.4040000000000003,0.05556432165682328
0.4050000000000003,0.055564321656688634
0.4060000000000003,0.055564321656541474
0.4070000000000003,0.05556432165639514
0.4080000000000003,0.05556432165626841
0.4090000000000003,0.055564321656137484
0.4100000000000003,0.05556432165600533
0.4110000000000003,0.05556432165589719
0.4120000000000003,0.055564321655778084
0.4130000000000003,0.05556432165566337
0.4140000000000003,0.055564321655561764
0.4150000000000003,0.055564321655456765
0.4160000000000003,0.05556432165535508
0.4170000000000003,0.05556432165526022
0.4180000000000003,0.05556432165516076
0.4190000000000003,0.05556432165507005
0.4200000000000003,0.05556432165497932
0.4210000000000003,0.05556432165490176
0.4220000000000003,0.05556432165483242
0.4230000000000003,0.055564321654752565
0.4240000000000003,0.05556432165467123
0.4250000000000003,0.055564321654613065
0.4260000000000003,0.055564321654545556
0.4270000000000003,0.0555643216544796
0.4280000000000003,0.05556432165442018
0.4290000000000003,0.05556432165436047
0.4300000000000003,0.05556432165430002
0.4310000000000003,0.05556432165425034
0.43200000000000033,0.05556432165419462
0.43300000000000033,0.055564321654135176
0.43400000000000033,0.055564321654093064
0.43500000000000033,0.055564321654043916
0.43600000000000033,0.055564321654003684
0.43700000000000033,0.055564321653956715
0.43800000000000033,0.055564321653907976
0.43900000000000033,0.05556432165388016
0.44000000000000034,0.05556432165382626
0.44100000000000034,0.05556432165379819
0.44200000000000034,0.05556432165375733
0.44300000000000034,0.05556432165372752
0.44400000000000034,0.055564321653689436
0.44500000000000034,0.055564321653662534
0.44600000000000034,0.05556432165363827
0.44700000000000034,0.05556432165361111
0.44800000000000034,0.055564321653577484
0.44900000000000034,0.055564321653544906
0.45000000000000034,0.05556432165352204
0.45100000000000035,0.055564321653506915
0.45200000000000035,0.055564321653487125
0.45300000000000035,0.05556432165346964
0.45400000000000035,0.05556432165344171
0.45500000000000035,0.05556432165342628
0.45600000000000035,0.055564321653405406
0.45700000000000035,0.05556432165338865
0.45800000000000035,0.05556432165337529
0.45900000000000035,0.05556432165336327
0.46000000000000035,0.055564321653357465
0.46100000000000035,0.0555643216533366
0.46200000000000035,0.055564321653329814
0.46300000000000036,0.055564321653319614
0.46400000000000036,0.055564321653308026
0.46500000000000036,0.055564321653314305
0.46600000000000036,0.055564321653295515
0.46700000000000036,0.0555643216532921
0.46800000000000036,0.055564321653289325
0.46900000000000036,0.05556432165328711
0.47000000000000036,0.05556432165327926
0.47100000000000036,0.055564321653274844
0.47200000000000036,0.05556432165327387
0.47300000000000036,0.05556432165327844
0.47400000000000037,0.05556432165327794
0.47500000000000037,0.05556432165328675
0.47600000000000037,0.055564321653281734
0.47700000000000037,0.05556432165328482
0.47800000000000037,0.0555643216532882
0.47900000000000037,0.05556432165329384
0.48000000000000037,0.055564321653299074
0.48100000000000037,0.05556432165329405
0.4820000000000004,0.055564321653285086
0.4830000000000004,0.05556432165329461
0.4840000000000004,0.05556432165329464
0.4850000000000004,0.05556432165330517
0.4860000000000004,0.05556432165331921
0.4870000000000004,0.05556432165332039
0.4880000000000004,0.05556432165332345
0.4890000000000004,0.055564321653326525
0.4900000000000004,0.055564321653330306
0.4910000000000004,0.05556432165333093
0.4920000000000004,0.05556432165333792
0.4930000000000004,0.05556432165335466
0.4940000000000004,0.05556432165335955
0.4950000000000004,0.055564321653374674
0.4960000000000004,0.05556432165337764
0.4970000000000004,0.05556432165339449
0.4980000000000004,0.05556432165339192
0.4990000000000004,0.055564321653401694
0.5000000000000003,0.055564321653415225
0.5010000000000003,0.055564321653416945
0.5020000000000003,0.05556432165342355
0.5030000000000003,0.05556432165343398
0.5040000000000003,0.05556432165344847
0.5050000000000003,0.05556432165345977
0.5060000000000003,0.055564321653469056
0.5070000000000003,0.05556432165347897
0.5080000000000003,0.0555643216534775
0.5090000000000003,0.055564321653496805
0.5100000000000003,0.05556432165350485
0.5110000000000003,0.05556432165351833
0.5120000000000003,0.055564321653524255
0.5130000000000003,0.05556432165353853
0.5140000000000003,0.055564321653544704
0.5150000000000003,0.055564321653553655
0.5160000000000003,0.05556432165356615
0.5170000000000003,0.0555643216535814
0.5180000000000003,0.05556432165358905
0.5190000000000003,0.05556432165359519
0.5200000000000004,0.05556432165360426
0.5210000000000004,0.05556432165361685
0.5220000000000004,0.05556432165363258
0.5230000000000004,0.055564321653635285
0.5240000000000004,0.05556432165364507
0.5250000000000004,0.05556432165365757
0.5260000000000004,0.05556432165368014
0.5270000000000004,0.05556432165368687
0.5280000000000004,0.05556432165368884
0.5290000000000004,0.0555643216537111
0.5300000000000004,0.05556432165372218
0.5310000000000004,0.05556432165373013
0.5320000000000004,0.05556432165374258
0.5330000000000004,0.05556432165375184
0.5340000000000004,0.05556432165375965
0.5350000000000004,0.05556432165377
0.5360000000000004,0.055564321653791424
0.5370000000000004,0.05556432165379536
0.5380000000000004,0.05556432165380923
0.5390000000000004,0.055564321653814086
0.5400000000000004,0.05556432165382355
0.5410000000000004,0.05556432165383865
0.5420000000000004,0.05556432165384831
0.5430000000000004,0.05556432165386133
0.5440000000000004,0.05556432165387526
0.5450000000000004,0.05556432165389042
0.5460000000000004,0.05556432165389953
0.5470000000000004,0.05556432165390683
0.5480000000000004,0.05556432165391713
0.5490000000000004,0.055564321653927856
0.5500000000000004,0.05556432165393497
0.5510000000000004,0.05556432165394744
0.5520000000000004,0.055564321653958255
0.5530000000000004,0.055564321653968865
0.5540000000000004,0.05556432165398127
0.5550000000000004,0.055564321653982396
0.5560000000000004,0.05556432165399718
0.5570000000000004,0.055564321654003185
0.5580000000000004,0.055564321654007216
0.5590000000000004,0.055564321654021614
0.5600000000000004,0.05556432165403033
0.5610000000000004,0.05556432165404214
0.5620000000000004,0.05556432165405245
0.5630000000000004,0.05556432165406457
0.5640000000000004,0.05556432165406861
0.5650000000000004,0.05556432165408573
0.5660000000000004,0.055564321654090136
0.5670000000000004,0.05556432165410798
0.5680000000000004,0.055564321654111334
0.5690000000000004,0.055564321654124366
0.5700000000000004,0.055564321654136786
0.5710000000000004,0.055564321654138764
0.5720000000000004,0.05556432165415619
0.5730000000000004,0.055564321654160045
0.5740000000000004,0.05556432165417007
0.5750000000000004,0.055564321654175214
0.5760000000000004,0.05556432165419305
0.5770000000000004,0.05556432165419907
0.5780000000000004,0.0555643216542099
0.5790000000000004,0.05556432165421418
0.5800000000000004,0.05556432165422498
0.5810000000000004,0.05556432165423342
0.5820000000000004,0.0555643216542464
0.5830000000000004,0.055564321654248065
0.5840000000000004,0.05556432165426096
0.5850000000000004,0.05556432165426567
0.5860000000000004,0.05556432165427366
0.5870000000000004,0.055564321654276966
0.5880000000000004,0.05556432165429958
0.5890000000000004,0.05556432165430318
0.5900000000000004,0.055564321654307476
0.5910000000000004,0.05556432165431862
0.5920000000000004,0.055564321654319036
0.5930000000000004,0.05556432165432766
0.5940000000000004,0.055564321654335544
0.5950000000000004,0.05556432165434742
0.5960000000000004,0.05556432165435112
0.5970000000000004,0.05556432165436448
0.5980000000000004,0.05556432165437027
0.5990000000000004,0.05556432165437724
0.6000000000000004,0.05556432165438232
0.6010000000000004,0.05556432165438724
0.6020000000000004,0.05556432165439841
0.6030000000000004,0.0555643216544084
0.6040000000000004,0.05556432165442
0.6050000000000004,0.05556432165441868
0.6060000000000004,0.055564321654426124
0.6070000000000004,0.05556432165443376
0.6080000000000004,0.05556432165444701
0.6090000000000004,0.05556432165445041
0.6100000000000004,0.05556432165445997
0.6110000000000004,0.055564321654465815
0.6120000000000004,0.05556432165446898
0.6130000000000004,0.05556432165447517
0.6140000000000004,0.05556432165448346
0.6150000000000004,0.05556432165448946
0.6160000000000004,0.05556432165449487
0.6170000000000004,0.055564321654504166
0.6180000000000004,0.055564321654508954
0.6190000000000004,0.05556432165451413
0.6200000000000004,0.055564321654530666
0.6210000000000004,0.05556432165453394
0.6220000000000004,0.055564321654535904
0.6230000000000004,0.055564321654542566
0.6240000000000004,0.05556432165454948
0.6250000000000004,0.05556432165455491
0.6260000000000004,0.055564321654561086
0.6270000000000004,0.055564321654564576
0.6280000000000004,0.055564321654566796
0.6290000000000004,0.05556432165457615
0.6300000000000004,0.05556432165458196
0.6310000000000004,0.05556432165459165
0.6320000000000005,0.05556432165459349
0.6330000000000005,0.05556432165459713
0.6340000000000005,0.05556432165460621
0.6350000000000005,0.05556432165461203
0.6360000000000005,0.05556432165461046
0.6370000000000005,0.05556432165462207
0.6380000000000005,0.05556432165462501
0.6390000000000005,0.05556432165463452
0.6400000000000005,0.0555643216546336
0.6410000000000005,0.05556432165463949
0.6420000000000005,0.05556432165464613
0.6430000000000005,0.0555643216546433
0.6440000000000005,0.055564321654656544
0.6450000000000005,0.05556432165466589
0.6460000000000005,0.05556432165466809
0.6470000000000005,0.055564321654672615
0.6480000000000005,0.05556432165467828
0.6490000000000005,0.05556432165468157
0.6500000000000005,0.05556432165468559
0.6510000000000005,0.05556432165468719
0.6520000000000005,0.05556432165469718
0.6530000000000005,0.05556432165469728
0.6540000000000005,0.05556432165469826
0.6550000000000005,0.05556432165470481
0.6560000000000005,0.05556432165470612
0.6570000000000005,0.05556432165471565
0.6580000000000005,0.05556432165471925
0.6590000000000005,0.05556432165471845
0.6600000000000005,0.05556432165472036
0.6610000000000005,0.05556432165473303
0.6620000000000005,0.05556432165473424
0.6630000000000005,0.05556432165473959
0.6640000000000005,0.05556432165474358
0.6650000000000005,0.055564321654747596
0.6660000000000005,0.05556432165474718
0.6670000000000005,0.055564321654753744
0.6680000000000005,0.055564321654759566
0.6690000000000005,0.055564321654759136
0.6700000000000005,0.05556432165475992
0.6710000000000005,0.0555643216547688
0.6720000000000005,0.05556432165476816
0.6730000000000005,0.0555643216547781
0.6740000000000005,0.055564321654781194
0.6750000000000005,0.05556432165478753
0.6760000000000005,0.05556432165478995
0.6770000000000005,0.05556432165479041
0.6780000000000005,0.05556432165479459
0.6790000000000005,0.055564321654794815
0.6800000000000005,0.05556432165480299
0.6810000000000005,0.05556432165480437
0.6820000000000005,0.055564321654806396
0.6830000000000005,0.05556432165480645
0.6840000000000005,0.05556432165480759
0.6850000000000005,0.05556432165481576
0.6860000000000005,0.05556432165481568
0.6870000000000005,0.05556432165482622
0.6880000000000005,0.05556432165482813
0.6890000000000005,0.055564321654827345
0.6900000000000005,0.05556432165483128
0.6910000000000005,0.055564321654833056
0.6920000000000005,0.05556432165483871
0.6930000000000005,0.05556432165483943
0.6940000000000005,0.055564321654839814
0.6950000000000005,0.05556432165484192
0.6960000000000005,0.05556432165484376
0.6970000000000005,0.05556432165485052
0.6980000000000005,0.05556432165485247
0.6990000000000005,0.05556432165485276
0.7000000000000005,0.05556432165485549
0.7010000000000005,0.055564321654860256
0.7020000000000005,0.055564321654857564
0.7030000000000005,0.05556432165486367
0.7040000000000005,0.0555643216548692
0.7050000000000005,0.05556432165487518
0.7060000000000005,0.05556432165486476
0.7070000000000005,0.05556432165487474
0.7080000000000005,0.05556432165487654
0.7090000000000005,0.055564321654878956
0.7100000000000005,0.05556432165487766
0.7110000000000005,0.05556432165487636
0.7120000000000005,0.05556432165488495
0.7130000000000005,0.05556432165488445
0.7140000000000005,0.05556432165489199
0.7150000000000005,0.05556432165488349
0.7160000000000005,0.055564321654889004
0.7170000000000005,0.0555643216548984
0.7180000000000005,0.05556432165489133
0.7190000000000005,0.055564321654903
0.7200000000000005,0.05556432165490314
0.7210000000000005,0.05556432165490519
0.7220000000000005,0.05556432165490522
0.7230000000000005,0.05556432165491106
0.7240000000000005,0.05556432165490912
0.7250000000000005,0.05556432165490975
0.7260000000000005,0.055564321654913165
0.7270000000000005,0.05556432165491082
0.7280000000000005,0.05556432165491558
0.7290000000000005,0.05556432165491754
0.7300000000000005,0.05556432165491734
0.7310000000000005,0.055564321654925024
0.7320000000000005,0.055564321654929014
0.7330000000000005,0.055564321654925086
0.7340000000000005,0.055564321654933205
0.7350000000000005,0.05556432165493139
0.7360000000000005,0.055564321654934266
0.7370000000000005,0.05556432165493225
0.7380000000000005,0.055564321654935044
0.7390000000000005,0.05556432165493386
0.7400000000000005,0.05556432165494563
0.7410000000000005,0.055564321654940324
0.7420000000000005,0.05556432165494349
0.7430000000000005,0.05556432165494571
0.7440000000000005,0.05556432165494397
0.7450000000000006,0.0555643216549427
0.7460000000000006,0.05556432165494733
0.7470000000000006,0.05556432165494862
0.7480000000000006,0.055564321654955146
0.7490000000000006,0.055564321654955916
0.7500000000000006,0.05556432165495968
0.7510000000000006,0.05556432165496126
0.7520000000000006,0.0555643216549557
0.7530000000000006,0.05556432165495229
0.7540000000000006,0.05556432165496338
0.7550000000000006,0.05556432165496039
0.7560000000000006,0.05556432165496553
0.7570000000000006,0.05556432165495947
0.7580000000000006,0.05556432165496559
0.7590000000000006,0.055564321654959614
0.7600000000000006,0.05556432165496336
0.7610000000000006,0.05556432165496713
0.7620000000000006,0.05556432165497043
0.7630000000000006,0.055564321654971896
0.7640000000000006,0.055564321654966595
0.7650000000000006,0.05556432165496899
0.7660000000000006,0.05556432165497262
0.7670000000000006,0.05556432165497585
0.7680000000000006,0.055564321654973256
0.7690000000000006,0.055564321654976066
0.7700000000000006,0.055564321654977426
0.7710000000000006,0.05556432165497496
0.7720000000000006,0.05556432165498281
0.7730000000000006,0.055564321654982825
0.7740000000000006,0.055564321654981076
0.7750000000000006,0.05556432165498754
0.7760000000000006,0.055564321654986745
0.7770000000000006,0.055564321654987085
0.7780000000000006,0.05556432165498745
0.7790000000000006,0.055564321654988126
0.7800000000000006,0.05556432165498931
0.7810000000000006,0.0555643216549891
0.7820000000000006,0.05556432165498958
0.7830000000000006,0.05556432165499149
0.7840000000000006,0.05556432165499513
0.7850000000000006,0.055564321654992845
0.7860000000000006,0.05556432165499563
0.7870000000000006,0.055564321654999006
0.7880000000000006,0.05556432165499196
0.7890000000000006,0.05556432165499566
0.7900000000000006,0.05556432165499668
0.7910000000000006,0.05556432165500183
0.7920000000000006,0.05556432165499392
0.7930000000000006,0.05556432165500106
0.7940000000000006,0.05556432165499929
0.7950000000000006,0.05556432165500035
0.7960000000000006,0.05556432165500488
0.7970000000000006,0.05556432165500474
0.7980000000000006,0.0555643216550024
0.7990000000000006,0.055564321655009394
0.7990000000000006,0.055564321655009394
0.7990000000000006,0.055564321655009394

==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac25_p4_N45_dt10_.csv <==
column 1, column 2
0.001,0.06058441956235278
0.002,0.057140279196059324
0.003,0.05617151339435504
0.004,0.055697132863448025
0.005,0.055408895462751837
0.006,0.05521917858876147
0.007,0.05509030231497206
0.008,0.055001494779359665
0.009000000000000001,0.05493981678761441
0.010000000000000002,0.05489674797065436
0.011000000000000003,0.054866532475589314
0.012000000000000004,0.05484523315533956
0.013000000000000005,0.05483013898440812
0.014000000000000005,0.054819375785508224
0.015000000000000006,0.05481164431638188
0.016000000000000007,0.05480604183686581
0.017000000000000008,0.054801939761544856
0.01800000000000001,0.05479889944046517
0.01900000000000001,0.054796614051391024
0.02000000000000001,0.05479486843468361
0.02100000000000001,0.05479351128540276
0.022000000000000013,0.05479243587565376
0.023000000000000013,0.05479156647869157
0.024000000000000014,0.054790849771292637
0.025000000000000015,0.05479024713327523
0.026000000000000016,0.05478973130269745
0.027000000000000017,0.054789282270085705
0.028000000000000018,0.05478888560188065
0.02900000000000002,0.05478853083782516
0.03000000000000002,0.05478821016225544
0.03100000000000002,0.054787917666827904
0.03200000000000002,0.05478764895041133
0.03300000000000002,0.05478740069688815
0.03400000000000002,0.05478717027958011
0.035000000000000024,0.05478695560012555
0.036000000000000025,0.05478675505595552
0.037000000000000026,0.054786567255227084
0.03800000000000003,0.05478639110855795
0.03900000000000003,0.05478622556639665
0.04000000000000003,0.05478606987490531
0.04100000000000003,0.054785923275994
0.04200000000000003,0.05478578515180834
0.04300000000000003,0.0547856549681698
0.04400000000000003,0.05478553220030004
0.04500000000000003,0.054785416361464646
0.046000000000000034,0.054785307031865814
0.047000000000000035,0.05478520383835827
0.048000000000000036,0.05478510641503246
0.04900000000000004,0.05478501438877626
0.05000000000000004,0.054784927519429316
0.05100000000000004,0.05478484545966709
0.05200000000000004,0.05478476794204256
0.05300000000000004,0.05478469471922983
0.05400000000000004,0.054784625545728785
0.05500000000000004,0.054784560200521665
0.05600000000000004,0.0547844984593568
0.057000000000000044,0.05478444011446512
0.058000000000000045,0.054784384972245206
0.059000000000000045,0.05478433289044611
0.060000000000000046,0.05478428366526497
0.06100000000000005,0.05478423716828504
0.06200000000000005,0.05478419319935456
0.06300000000000004,0.054784151661485765
0.06400000000000004,0.054784112405176534
0.06500000000000004,0.05478407532345891
0.06600000000000004,0.05478404026847023
0.06700000000000005,0.05478400713211562
0.06800000000000005,0.054783975835153646
0.06900000000000005,0.05478394624869683
0.07000000000000005,0.05478391828853451
0.07100000000000005,0.05478389185866142
0.07200000000000005,0.054783866864800544
0.07300000000000005,0.0547838432467039
0.07400000000000005,0.054783820933954945
0.07500000000000005,0.054783799827745304
0.07600000000000005,0.05478377987766986
0.07700000000000005,0.05478376104331982
0.07800000000000006,0.0547837432115777
0.07900000000000006,0.05478372637851474
0.08000000000000006,0.05478371046166597
0.08100000000000006,0.05478369541269337
0.08200000000000006,0.05478368119578278
0.08300000000000006,0.05478366775402859
0.08400000000000006,0.05478365503913238
0.08500000000000006,0.054783643023646855
0.08600000000000006,0.054783631666967855
0.08700000000000006,0.05478362093930877
0.08800000000000006,0.05478361079519072
0.08900000000000007,0.05478360120552196
0.09000000000000007,0.054783592137677466
0.09100000000000007,0.05478358356316199
0.09200000000000007,0.054783575463043355
0.09300000000000007,0.054783567813784066
0.09400000000000007,0.05478356055979808
0.09500000000000007,0.05478355371715155
0.09600000000000007,0.05478354724206089
0.09700000000000007,0.05478354111809648
0.09800000000000007,0.054783535334605934
0.09900000000000007,0.05478352985909133
0.10000000000000007,0.054783524687922504
0.10100000000000008,0.054783519795735085
0.10200000000000008,0.054783515171153235
0.10300000000000008,0.054783510801834114
0.10400000000000008,0.05478350667685611
0.10500000000000008,0.05478350276698074
0.10600000000000008,0.054783499077921925
0.10700000000000008,0.054783495587403294
0.10800000000000008,0.054783492281309284
0.10900000000000008,0.05478348915965198
0.11000000000000008,0.05478348620423292
0.11100000000000008,0.0547834834150168
0.11200000000000009,0.054783480774022224
0.11300000000000009,0.054783478276356705
0.11400000000000009,0.054783475917702024
0.11500000000000009,0.054783473679202783
0.11600000000000009,0.05478347156716151
0.11700000000000009,0.0547834695693275
0.11800000000000009,0.05478346768085257
0.11900000000000009,0.054783465897167746
0.12000000000000009,0.05478346420787255
0.1210000000000001,0.054783462613497064
0.1220000000000001,0.05478346110455898
0.1230000000000001,0.05478345967560863
0.1240000000000001,0.054783458327732355
0.12500000000000008,0.054783457052054875
0.12600000000000008,0.05478345584468012
0.12700000000000009,0.05478345470324216
0.12800000000000009,0.05478345362260221
0.1290000000000001,0.05478345260152349
0.1300000000000001,0.05478345163352539
0.1310000000000001,0.054783450720742984
0.1320000000000001,0.054783449857132675
0.1330000000000001,0.05478344904106165
0.1340000000000001,0.054783448265404294
0.1350000000000001,0.054783447536295944
0.1360000000000001,0.05478344684747997
0.1370000000000001,0.05478344619261592
0.1380000000000001,0.0547834455738898
0.1390000000000001,0.05478344499036529
0.1400000000000001,0.05478344443695314
0.1410000000000001,0.05478344391287528
0.1420000000000001,0.05478344341534103
0.1430000000000001,0.05478344294635309
0.1440000000000001,0.05478344250416712
0.1450000000000001,0.05478344208329187
0.1460000000000001,0.05478344168781104
0.1470000000000001,0.054783441313092845
0.1480000000000001,0.05478344095993072
0.1490000000000001,0.054783440623253556
0.1500000000000001,0.05478344030636323
0.1510000000000001,0.05478344000631707
0.1520000000000001,0.05478343972272303
0.1530000000000001,0.05478343945126838
0.1540000000000001,0.05478343919531619
0.1550000000000001,0.054783438953945184
0.1560000000000001,0.05478343872387086
0.1570000000000001,0.05478343850573932
0.1580000000000001,0.05478343830034536
0.1590000000000001,0.054783438107589316
0.16000000000000011,0.054783437923444485
0.16100000000000012,0.05478343775005509
0.16200000000000012,0.054783437585319984
0.16300000000000012,0.05478343743043262
0.16400000000000012,0.054783437283565654
0.16500000000000012,0.05478343714360737
0.16600000000000012,0.05478343701265786
0.16700000000000012,0.05478343688862252
0.16800000000000012,0.054783436770278124
0.16900000000000012,0.054783436657456566
0.17000000000000012,0.05478343655073113
0.17100000000000012,0.054783436450304465
0.17200000000000013,0.05478343635544427
0.17300000000000013,0.05478343626532308
0.17400000000000013,0.054783436180494166
0.17500000000000013,0.054783436100234964
0.17600000000000013,0.05478343602442461
0.17700000000000013,0.05478343595188934
0.17800000000000013,0.054783435882904706
0.17900000000000013,0.05478343581629062
0.18000000000000013,0.05478343575398345
0.18100000000000013,0.05478343569578137
0.18200000000000013,0.054783435641226744
0.18300000000000013,0.054783435588182175
0.18400000000000014,0.0547834355379116
0.18500000000000014,0.054783435490968244
0.18600000000000014,0.05478343544614588
0.18700000000000014,0.05478343540386024
0.18800000000000014,0.054783435363488966
0.18900000000000014,0.054783435325539434
0.19000000000000014,0.05478343529010658
0.19100000000000014,0.05478343525615955
0.19200000000000014,0.05478343522340332
0.19300000000000014,0.05478343519243239
0.19400000000000014,0.05478343516263821
0.19500000000000015,0.054783435134764975
0.19600000000000015,0.054783435108321114
0.19700000000000015,0.054783435083660584
0.19800000000000015,0.05478343505949435
0.19900000000000015,0.05478343503669748
0.20000000000000015,0.05478343501530475
0.20100000000000015,0.054783434994714865
0.20200000000000015,0.05478343497558768
0.20300000000000015,0.05478343495731703
0.20400000000000015,0.05478343493996775
0.20500000000000015,0.05478343492380325
0.20600000000000016,0.05478343490846153
0.20700000000000016,0.05478343489377563
0.20800000000000016,0.0547834348801423
0.20900000000000016,0.0547834348666563
0.21000000000000016,0.054783434854172836
0.21100000000000016,0.05478343484217206
0.21200000000000016,0.054783434830443026
0.21300000000000016,0.054783434819424645
0.21400000000000016,0.054783434808987966
0.21500000000000016,0.054783434799040055
0.21600000000000016,0.054783434789834974
0.21700000000000016,0.05478343478071522
0.21800000000000017,0.05478343477233394
0.21900000000000017,0.05478343476412288
0.22000000000000017,0.05478343475627073
0.22100000000000017,0.054783434748754675
0.22200000000000017,0.05478343474171184
0.22300000000000017,0.05478343473486509
0.22400000000000017,0.054783434728480886
0.22500000000000017,0.05478343472223773
0.22600000000000017,0.054783434716482816
0.22700000000000017,0.05478343471098801
0.22800000000000017,0.05478343470581235
0.22900000000000018,0.05478343470073559
0.23000000000000018,0.05478343469597017
0.23100000000000018,0.05478343469155193
0.23200000000000018,0.0547834346873233
0.23300000000000018,0.05478343468309978
0.23400000000000018,0.054783434679191355
0.23500000000000018,0.05478343467541584
0.23600000000000018,0.05478343467161692
0.23700000000000018,0.05478343466823887
0.23800000000000018,0.05478343466503892
0.23900000000000018,0.05478343466208606
0.24000000000000019,0.054783434659338534
0.2410000000000002,0.05478343465663902
0.2420000000000002,0.054783434653876084
0.2430000000000002,0.05478343465110009
0.2440000000000002,0.054783434648612815
0.2450000000000002,0.054783434646305716
0.2460000000000002,0.054783434643950316
0.2470000000000002,0.05478343464186677
0.2480000000000002,0.05478343464001053
0.2490000000000002,0.05478343463792484
0.25000000000000017,0.054783434636111315
0.25100000000000017,0.054783434634160584
0.25200000000000017,0.05478343463241896
0.25300000000000017,0.05478343463070833
0.25400000000000017,0.05478343462902985
0.25500000000000017,0.05478343462749906
0.25600000000000017,0.05478343462606453
0.2570000000000002,0.05478343462453621
0.2580000000000002,0.05478343462313391
0.2590000000000002,0.05478343462185428
0.2600000000000002,0.054783434620613636
0.2610000000000002,0.054783434619370755
0.2620000000000002,0.05478343461814981
0.2630000000000002,0.05478343461713456
0.2640000000000002,0.05478343461619071
0.2650000000000002,0.05478343461518969
0.2660000000000002,0.054783434614312
0.2670000000000002,0.05478343461348149
0.2680000000000002,0.05478343461257688
0.2690000000000002,0.05478343461181293
0.2700000000000002,0.05478343461105805
0.2710000000000002,0.05478343461024421
0.2720000000000002,0.054783434609445576
0.2730000000000002,0.05478343460867888
0.2740000000000002,0.054783434607888926
0.2750000000000002,0.05478343460732674
0.2760000000000002,0.05478343460666751
0.2770000000000002,0.054783434606035276
0.2780000000000002,0.05478343460542176
0.2790000000000002,0.05478343460484663
0.2800000000000002,0.054783434604221505
0.2810000000000002,0.05478343460365239
0.2820000000000002,0.05478343460315142
0.2830000000000002,0.054783434602648416
0.2840000000000002,0.054783434602160806
0.2850000000000002,0.05478343460169423
0.2860000000000002,0.054783434601157276
0.2870000000000002,0.05478343460068235
0.2880000000000002,0.05478343460027362
0.2890000000000002,0.05478343459995214
0.2900000000000002,0.054783434599524845
0.2910000000000002,0.054783434599121224
0.2920000000000002,0.05478343459872167
0.2930000000000002,0.05478343459832215
0.2940000000000002,0.05478343459802429
0.2950000000000002,0.05478343459770434
0.2960000000000002,0.05478343459732781
0.2970000000000002,0.05478343459697725
0.2980000000000002,0.054783434596597604
0.2990000000000002,0.05478343459628924
0.3000000000000002,0.05478343459594374
0.3010000000000002,0.054783434595690156
0.3020000000000002,0.054783434595433486
0.3030000000000002,0.0547834345951816
0.3040000000000002,0.05478343459495131
0.3050000000000002,0.05478343459466502
0.3060000000000002,0.05478343459440531
0.3070000000000002,0.05478343459414815
0.3080000000000002,0.05478343459391446
0.3090000000000002,0.05478343459373823
0.3100000000000002,0.05478343459351542
0.3110000000000002,0.05478343459333734
0.3120000000000002,0.05478343459320905
0.3130000000000002,0.054783434593095384
0.3140000000000002,0.054783434593012346
0.3150000000000002,0.05478343459282217
0.3160000000000002,0.05478343459260765
0.3170000000000002,0.05478343459244812
0.3180000000000002,0.05478343459226151
0.31900000000000023,0.0547834345920695
0.32000000000000023,0.054783434591919714
0.32100000000000023,0.05478343459175468
0.32200000000000023,0.05478343459158199
0.32300000000000023,0.05478343459145157
0.32400000000000023,0.054783434591308286
0.32500000000000023,0.05478343459119441
0.32600000000000023,0.05478343459111284
0.32700000000000023,0.05478343459099783
0.32800000000000024,0.0547834345908368
0.32900000000000024,0.05478343459070687
0.33000000000000024,0.05478343459060878
0.33100000000000024,0.054783434590467056
0.33200000000000024,0.05478343459040222
0.33300000000000024,0.054783434590341164
0.33400000000000024,0.054783434590233625
0.33500000000000024,0.05478343459012281
0.33600000000000024,0.05478343459007251
0.33700000000000024,0.05478343458999274
0.33800000000000024,0.05478343458992881
0.33900000000000025,0.05478343458984063
0.34000000000000025,0.054783434589811754
0.34100000000000025,0.05478343458975714
0.34200000000000025,0.05478343458965801
0.34300000000000025,0.054783434589594955
0.34400000000000025,0.05478343458948513
0.34500000000000025,0.05478343458942342
0.34600000000000025,0.054783434589390334
0.34700000000000025,0.05478343458932997
0.34800000000000025,0.05478343458927379
0.34900000000000025,0.054783434589226146
0.35000000000000026,0.054783434589192645
0.35100000000000026,0.05478343458913757
0.35200000000000026,0.0547834345891188
0.35300000000000026,0.05478343458905387
0.35400000000000026,0.054783434588999126
0.35500000000000026,0.054783434588942886
0.35600000000000026,0.05478343458890022
0.35700000000000026,0.05478343458882702
0.35800000000000026,0.05478343458875261
0.35900000000000026,0.054783434588673297
0.36000000000000026,0.05478343458862116
0.36100000000000027,0.05478343458856515
0.36200000000000027,0.0547834345885187
0.36300000000000027,0.05478343458848934
0.36400000000000027,0.054783434588479056
0.36500000000000027,0.054783434588449136
0.36600000000000027,0.054783434588423253
0.36700000000000027,0.05478343458837458
0.36800000000000027,0.054783434588334116
0.36900000000000027,0.05478343458829171
0.3700000000000003,0.05478343458826172
0.3710000000000003,0.054783434588243474
0.3720000000000003,0.05478343458821423
0.3730000000000003,0.05478343458816715
0.3740000000000003,0.05478343458813138
0.3750000000000003,0.05478343458810155
0.3760000000000003,0.05478343458807301
0.3770000000000003,0.05478343458805104
0.3780000000000003,0.05478343458802525
0.3790000000000003,0.054783434587993854
0.3800000000000003,0.05478343458795851
0.3810000000000003,0.05478343458793587
0.3820000000000003,0.05478343458792498
0.3830000000000003,0.05478343458790938
0.3840000000000003,0.05478343458786534
0.3850000000000003,0.05478343458783801
0.3860000000000003,0.05478343458778273
0.3870000000000003,0.05478343458776535
0.3880000000000003,0.05478343458775399
0.3890000000000003,0.05478343458772737
0.3900000000000003,0.05478343458771209
0.3910000000000003,0.05478343458770804
0.3920000000000003,0.05478343458766533
0.3930000000000003,0.0547834345876548
0.3940000000000003,0.05478343458763027
0.3950000000000003,0.05478343458761897
0.3960000000000003,0.05478343458760661
0.3970000000000003,0.05478343458759021
0.3980000000000003,0.05478343458758252
0.3990000000000003,0.05478343458757014
0.4000000000000003,0.0547834345875636
0.4010000000000003,0.054783434587567605
0.4020000000000003,0.054783434587523945
0.4030000000000003,0.054783434587507576
0.4040000000000003,0.05478343458749296
0.4050000000000003,0.05478343458749016
0.4060000000000003,0.05478343458746812
0.4070000000000003,0.05478343458744813
0.4080000000000003,0.05478343458744963
0.4090000000000003,0.05478343458742319
0.4100000000000003,0.05478343458739249
0.4110000000000003,0.05478343458738125
0.4120000000000003,0.054783434587373205
0.4130000000000003,0.05478343458737747
0.4140000000000003,0.054783434587373975
0.4150000000000003,0.054783434587373
0.4160000000000003,0.0547834345873551
0.4170000000000003,0.054783434587328664
0.4180000000000003,0.0547834345873317
0.4190000000000003,0.05478343458732274
0.4200000000000003,0.0547834345873288
0.4210000000000003,0.0547834345873161
0.4220000000000003,0.054783434587298015
0.4230000000000003,0.05478343458729095
0.4240000000000003,0.05478343458729035
0.4250000000000003,0.05478343458726999
0.4260000000000003,0.05478343458727064
0.4270000000000003,0.0547834345872631
0.4280000000000003,0.05478343458725823
0.4290000000000003,0.05478343458723717
0.4300000000000003,0.05478343458722264
0.4310000000000003,0.05478343458720703
0.43200000000000033,0.05478343458721736
0.43300000000000033,0.054783434587215234
0.43400000000000033,0.05478343458721345
0.43500000000000033,0.054783434587198004
0.43600000000000033,0.0547834345871912
0.43700000000000033,0.054783434587179665
0.43800000000000033,0.05478343458717862
0.43900000000000033,0.05478343458716677
0.44000000000000034,0.05478343458717585
0.44100000000000034,0.05478343458717458
0.44200000000000034,0.05478343458717455
0.44300000000000034,0.05478343458716757
0.44400000000000034,0.05478343458716082
0.44500000000000034,0.05478343458715399
0.44600000000000034,0.05478343458715184
0.44700000000000034,0.05478343458714668
0.44800000000000034,0.054783434587152756
0.44900000000000034,0.05478343458714681
0.45000000000000034,0.05478343458714754
0.45100000000000035,0.05478343458714278
0.45200000000000035,0.05478343458713264
0.45300000000000035,0.05478343458712987
0.45400000000000035,0.05478343458712869
0.45500000000000035,0.054783434587127526
0.45600000000000035,0.054783434587123675
0.45700000000000035,0.05478343458712169
0.45800000000000035,0.054783434587111116
0.45900000000000035,0.05478343458709211
0.46000000000000035,0.05478343458708844
0.46100000000000035,0.05478343458708255
0.46200000000000035,0.05478343458708103
0.46300000000000036,0.05478343458707537
0.46400000000000036,0.05478343458707223
0.46500000000000036,0.05478343458706288
0.46600000000000036,0.05478343458706458
0.46700000000000036,0.054783434587065395
0.46800000000000036,0.05478343458705637
0.46900000000000036,0.054783434587051705
0.47000000000000036,0.054783434587048756
0.47100000000000036,0.054783434587046154
0.47200000000000036,0.054783434587048534
0.47300000000000036,0.05478343458705499
0.47400000000000037,0.05478343458704965
0.47500000000000037,0.05478343458704685
0.47600000000000037,0.05478343458704117
0.47700000000000037,0.05478343458703396
0.47800000000000037,0.05478343458703586
0.47900000000000037,0.05478343458702653
0.48000000000000037,0.05478343458702254
0.48100000000000037,0.05478343458702014
0.4820000000000004,0.05478343458702617
0.4830000000000004,0.05478343458702873
0.4840000000000004,0.05478343458702981
0.4850000000000004,0.05478343458702658
0.4860000000000004,0.05478343458702439
0.4870000000000004,0.05478343458702463
0.4880000000000004,0.054783434587017
0.4890000000000004,0.054783434587015456
0.4900000000000004,0.05478343458701509
0.4910000000000004,0.05478343458701741
0.4920000000000004,0.05478343458701663
0.4930000000000004,0.05478343458701394
0.4940000000000004,0.054783434587012715
0.4950000000000004,0.054783434587007476
0.4960000000000004,0.05478343458700292
0.4970000000000004,0.05478343458700463
0.4980000000000004,0.05478343458700066
0.4990000000000004,0.054783434586998594
0.5000000000000003,0.0547834345869959
0.5010000000000003,0.05478343458699484
0.5020000000000003,0.054783434586996305
0.5030000000000003,0.05478343458699636
0.5040000000000003,0.05478343458699362
0.5050000000000003,0.054783434586986514
0.5060000000000003,0.054783434586981164
0.5070000000000003,0.0547834345869787
0.5080000000000003,0.05478343458697591
0.5090000000000003,0.054783434586977826
0.5100000000000003,0.054783434586979984
0.5110000000000003,0.054783434586981046
0.5120000000000003,0.054783434586980755
0.5130000000000003,0.05478343458698342
0.5140000000000003,0.05478343458698341
0.5150000000000003,0.05478343458697995
0.5160000000000003,0.05478343458698369
0.5170000000000003,0.0547834345869835
0.5180000000000003,0.05478343458698094
0.5190000000000003,0.05478343458697834
0.5200000000000004,0.05478343458697826
0.5210000000000004,0.05478343458697744
0.5220000000000004,0.05478343458697487
0.5230000000000004,0.05478343458697729
0.5240000000000004,0.05478343458697343
0.5250000000000004,0.054783434586971026
0.5260000000000004,0.05478343458696868
0.5270000000000004,0.05478343458696963
0.5280000000000004,0.05478343458697524
0.5290000000000004,0.054783434586973864
0.5300000000000004,0.05478343458697129
0.5310000000000004,0.054783434586971914
0.5320000000000004,0.05478343458697311
0.5330000000000004,0.05478343458697614
0.5340000000000004,0.05478343458697408
0.5350000000000004,0.05478343458697403
0.5360000000000004,0.054783434586978444
0.5370000000000004,0.05478343458697568
0.5380000000000004,0.05478343458697294
0.5390000000000004,0.054783434586976
0.5400000000000004,0.05478343458697798
0.5410000000000004,0.05478343458698082
0.5420000000000004,0.05478343458697995
0.5430000000000004,0.05478343458698074
0.5440000000000004,0.05478343458698166
0.5450000000000004,0.05478343458698311
0.5460000000000004,0.054783434586982
0.5470000000000004,0.0547834345869846
0.5480000000000004,0.05478343458698443
0.5490000000000004,0.05478343458698705
0.5500000000000004,0.054783434586983495
0.5510000000000004,0.0547834345869831
0.5520000000000004,0.05478343458698325
0.5530000000000004,0.05478343458698362
0.5540000000000004,0.05478343458698213
0.5550000000000004,0.05478343458697874
0.5560000000000004,0.054783434586979894
0.5570000000000004,0.054783434586979235
0.5580000000000004,0.05478343458697738
0.5590000000000004,0.05478343458697492
0.5600000000000004,0.05478343458697346
0.5610000000000004,0.054783434586974496
0.5620000000000004,0.05478343458697435
0.5630000000000004,0.054783434586973156
0.5640000000000004,0.05478343458697386
0.5650000000000004,0.05478343458697512
0.5660000000000004,0.05478343458697231
0.5670000000000004,0.05478343458697509
0.5680000000000004,0.054783434586975224
0.5690000000000004,0.054783434586974426
0.5700000000000004,0.054783434586975426
0.5710000000000004,0.05478343458697496
0.5720000000000004,0.05478343458697386
0.5730000000000004,0.05478343458697144
0.5740000000000004,0.05478343458697319
0.5750000000000004,0.05478343458697289
0.5760000000000004,0.054783434586973434
0.5770000000000004,0.0547834345869747
0.5780000000000004,0.05478343458697362
0.5790000000000004,0.05478343458697562
0.5800000000000004,0.05478343458697561
0.5810000000000004,0.054783434586976584
0.5820000000000004,0.05478343458697569
0.5830000000000004,0.054783434586975266
0.5840000000000004,0.05478343458697509
0.5850000000000004,0.0547834345869746
0.5860000000000004,0.0547834345869731
0.5870000000000004,0.05478343458697209
0.5880000000000004,0.054783434586972386
0.5890000000000004,0.05478343458697254
0.5900000000000004,0.05478343458697216
0.5910000000000004,0.05478343458697466
0.5920000000000004,0.054783434586974496
0.5930000000000004,0.054783434586975446
0.5940000000000004,0.054783434586974884
0.5950000000000004,0.054783434586975
0.5960000000000004,0.0547834345869748
0.5970000000000004,0.05478343458697542
0.5980000000000004,0.05478343458697736
0.5990000000000004,0.05478343458697807
0.6000000000000004,0.054783434586978534
0.6010000000000004,0.05478343458697739
0.6020000000000004,0.05478343458697719
0.6030000000000004,0.05478343458697982
0.6040000000000004,0.05478343458697871
0.6050000000000004,0.054783434586979096
0.6060000000000004,0.05478343458697895
0.6070000000000004,0.054783434586978354
0.6080000000000004,0.0547834345869781
0.6090000000000004,0.054783434586978104
0.6100000000000004,0.05478343458697907
0.6110000000000004,0.05478343458697957
0.6120000000000004,0.05478343458698055
0.6130000000000004,0.05478343458698039
0.6140000000000004,0.05478343458697989
0.6150000000000004,0.054783434586980324
0.6160000000000004,0.05478343458698055
0.6170000000000004,0.05478343458698027
0.6180000000000004,0.0547834345869818
0.6190000000000004,0.05478343458698177
0.6200000000000004,0.0547834345869802
0.6210000000000004,0.054783434586979526
0.6220000000000004,0.05478343458697879
0.6230000000000004,0.054783434586977764
0.6240000000000004,0.05478343458697799
0.6250000000000004,0.054783434586978846
0.6260000000000004,0.05478343458697925
0.6270000000000004,0.054783434586979055
0.6280000000000004,0.05478343458697949
0.6290000000000004,0.05478343458697899
0.6300000000000004,0.05478343458698012
0.6310000000000004,0.05478343458697904
0.6320000000000005,0.05478343458697936
0.6330000000000005,0.05478343458697963
0.6340000000000005,0.054783434586979984
0.6350000000000005,0.05478343458698098
0.6360000000000005,0.054783434586980546
0.6370000000000005,0.054783434586980685
0.6380000000000005,0.054783434586979735
0.6390000000000005,0.054783434586979624
0.6400000000000005,0.05478343458698051
0.6410000000000005,0.05478343458698027
0.6420000000000005,0.054783434586979506
0.6430000000000005,0.054783434586979284
0.6440000000000005,0.05478343458697992
0.6450000000000005,0.05478343458697985
0.6460000000000005,0.054783434586979284
0.6470000000000005,0.054783434586979915
0.6480000000000005,0.054783434586980644
0.6490000000000005,0.05478343458698074
0.6500000000000005,0.05478343458698074
0.6510000000000005,0.054783434586981636
0.6520000000000005,0.05478343458698072
0.6530000000000005,0.05478343458698117
0.6540000000000005,0.054783434586981775
0.6550000000000005,0.0547834345869825
0.6560000000000005,0.05478343458698189
0.6570000000000005,0.054783434586982295
0.6580000000000005,0.054783434586982406
0.6590000000000005,0.054783434586982434
0.6600000000000005,0.05478343458698315
0.6610000000000005,0.05478343458698256
0.6620000000000005,0.054783434586982344
0.6630000000000005,0.0547834345869824
0.6640000000000005,0.05478343458698207
0.6650000000000005,0.054783434586981886
0.6660000000000005,0.0547834345869814
0.6670000000000005,0.054783434586981504
0.6680000000000005,0.05478343458698146
0.6690000000000005,0.054783434586981046
0.6700000000000005,0.05478343458698049
0.6710000000000005,0.0547834345869808
0.6720000000000005,0.05478343458698117
0.6730000000000005,0.054783434586980644
0.6740000000000005,0.054783434586981324
0.6750000000000005,0.054783434586980345
0.6760000000000005,0.05478343458698162
0.6770000000000005,0.054783434586981025
0.6780000000000005,0.054783434586980616
0.6790000000000005,0.05478343458698166
0.6800000000000005,0.054783434586981136
0.6810000000000005,0.05478343458698089
0.6820000000000005,0.05478343458698075
0.6830000000000005,0.05478343458698071
0.6840000000000005,0.054783434586980526
0.6850000000000005,0.05478343458698109
0.6860000000000005,0.054783434586980075
0.6870000000000005,0.05478343458698052
0.6880000000000005,0.054783434586980886
0.6890000000000005,0.05478343458698028
0.6900000000000005,0.054783434586980324
0.6910000000000005,0.05478343458698032
0.6920000000000005,0.054783434586980664
0.6930000000000005,0.054783434586981386
0.6940000000000005,0.05478343458698015
0.6950000000000005,0.05478343458698046
0.6960000000000005,0.05478343458698012
0.6970000000000005,0.05478343458698121
0.6980000000000005,0.05478343458698046
0.6990000000000005,0.054783434586980526
0.7000000000000005,0.05478343458698097
0.7010000000000005,0.05478343458698128
0.7020000000000005,0.05478343458698172
0.7030000000000005,0.054783434586981365
0.7040000000000005,0.054783434586980796
0.7050000000000005,0.05478343458698091
0.7060000000000005,0.05478343458698136
0.7070000000000005,0.054783434586981296
0.7080000000000005,0.054783434586980956
0.7090000000000005,0.05478343458698104
0.7100000000000005,0.054783434586981435
0.7110000000000005,0.05478343458698109
0.7120000000000005,0.054783434586981435
0.7130000000000005,0.05478343458698169
0.7140000000000005,0.05478343458698148
0.7150000000000005,0.05478343458698209
0.7160000000000005,0.054783434586981705
0.7170000000000005,0.054783434586982226
0.7180000000000005,0.0547834345869821
0.7190000000000005,0.05478343458698228
0.7200000000000005,0.05478343458698195
0.7210000000000005,0.05478343458698202
0.7220000000000005,0.05478343458698193
0.7230000000000005,0.054783434586982684
0.7240000000000005,0.0547834345869815
0.7250000000000005,0.05478343458698198
0.7260000000000005,0.0547834345869819
0.7270000000000005,0.0547834345869821
0.7280000000000005,0.05478343458698196
0.7290000000000005,0.05478343458698243
0.7300000000000005,0.054783434586982524
0.7310000000000005,0.05478343458698273
0.7320000000000005,0.054783434586982815
0.7330000000000005,0.05478343458698224
0.7340000000000005,0.05478343458698302
0.7350000000000005,0.05478343458698292
0.7360000000000005,0.054783434586982364
0.7370000000000005,0.054783434586983294
0.7380000000000005,0.05478343458698353
0.7390000000000005,0.05478343458698317
0.7400000000000005,0.05478343458698377
0.7410000000000005,0.054783434586983544
0.7420000000000005,0.05478343458698385
0.7430000000000005,0.054783434586984224
0.7440000000000005,0.054783434586983336
0.7450000000000006,0.054783434586982746
0.7460000000000006,0.05478343458698414
0.7470000000000006,0.054783434586983565
0.7480000000000006,0.05478343458698357
0.7490000000000006,0.05478343458698354
0.7500000000000006,0.05478343458698318
0.7510000000000006,0.0547834345869838
0.7520000000000006,0.054783434586983246
0.7530000000000006,0.05478343458698453
0.7540000000000006,0.05478343458698379
0.7550000000000006,0.054783434586984855
0.7560000000000006,0.05478343458698391
0.7570000000000006,0.05478343458698373
0.7580000000000006,0.05478343458698418
0.7590000000000006,0.054783434586983565
0.7600000000000006,0.0547834345869841
0.7610000000000006,0.05478343458698372
0.7620000000000006,0.054783434586983364
0.7630000000000006,0.05478343458698365
0.7640000000000006,0.05478343458698411
0.7650000000000006,0.054783434586983544
0.7660000000000006,0.05478343458698431
0.7670000000000006,0.05478343458698363
0.7680000000000006,0.054783434586983475
0.7690000000000006,0.05478343458698408
0.7700000000000006,0.05478343458698399
0.7710000000000006,0.05478343458698318
0.7720000000000006,0.05478343458698364
0.7730000000000006,0.05478343458698428
0.7740000000000006,0.054783434586984224
0.7750000000000006,0.05478343458698371
0.7760000000000006,0.05478343458698403
0.7770000000000006,0.054783434586983176
0.7780000000000006,0.05478343458698406
0.7790000000000006,0.05478343458698336
0.7800000000000006,0.05478343458698376
0.7810000000000006,0.05478343458698383
0.7820000000000006,0.054783434586983405
0.7830000000000006,0.0547834345869838
0.7840000000000006,0.05478343458698427
0.7850000000000006,0.05478343458698475
0.7860000000000006,0.05478343458698371
0.7870000000000006,0.05478343458698462
0.7880000000000006,0.05478343458698432
0.7890000000000006,0.05478343458698481
0.7900000000000006,0.05478343458698433
0.7910000000000006,0.0547834345869847
0.7920000000000006,0.054783434586984134
0.7930000000000006,0.05478343458698488
0.7940000000000006,0.05478343458698512
0.7950000000000006,0.05478343458698534
0.7960000000000006,0.05478343458698439
0.7970000000000006,0.054783434586984994
0.7980000000000006,0.054783434586985376
0.7990000000000006,0.05478343458698541
0.7990000000000006,0.05478343458698541
0.7990000000000006,0.05478343458698541

==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac50_p2_N100_dt10_.csv <==
column 1, column 2
0.001,0.03329803520914316
0.002,0.03170979314530868
0.003,0.030900259704830454
0.004,0.030391415669181927
0.005,0.03004064830059607
0.006,0.029776774431072187
0.007,0.02956301977471619
0.008,0.029380674090554545
0.009000000000000001,0.029220209224033827
0.010000000000000002,0.02907660737320671
0.011000000000000003,0.02894701984803819
0.012000000000000004,0.028829635457045224
0.013000000000000005,0.028723147476921486
0.014000000000000005,0.028626507283698782
0.015000000000000006,0.028538811956692025
0.016000000000000007,0.028459253271045936
0.017000000000000008,0.028387094321208235
0.01800000000000001,0.028321658346327407
0.01900000000000001,0.02826232280401292
0.02000000000000001,0.02820851560655318
0.02100000000000001,0.028159712171748067
0.022000000000000013,0.028115432728344478
0.023000000000000013,0.02807523965878117
0.024000000000000014,0.028038734818806324
0.025000000000000015,0.028005556836939227
0.026000000000000016,0.027975378423782716
0.027000000000000017,0.027947903724536153
0.028000000000000018,0.027922865747581915
0.02900000000000002,0.02790002389729182
0.03000000000000002,0.02787916163019498
0.03100000000000002,0.027860084249968255
0.03200000000000002,0.02784261684859361
0.03300000000000002,0.02782660239798075
0.03400000000000002,0.027811899990832615
0.035000000000000024,0.027798383228281286
0.036000000000000025,0.027785938748131463
0.037000000000000026,0.0277744648868503
0.03800000000000003,0.027763870467154943
0.03900000000000003,0.027754073702525996
0.04000000000000003,0.02774500121002561
0.04100000000000003,0.027736587122308178
0.04200000000000003,0.027728772290582217
0.04300000000000003,0.027721503570194584
0.04400000000000003,0.02771473318113075
0.04500000000000003,0.027708416978740158
0.046000000000000034,0.02770251952381585
0.047000000000000035,0.027697003201904737
0.048000000000000036,0.027691836983128496
0.04900000000000004,0.027686992583996612
0.05000000000000004,0.027682444379015087
0.05100000000000004,0.02767816916424306
0.05200000000000004,0.027674145913269766
0.05300000000000004,0.02767035555689888
0.05400000000000004,0.027666780782119507
0.05500000000000004,0.027663405850114526
0.05600000000000004,0.02766021643200797
0.057000000000000044,0.027657199374103776
0.058000000000000045,0.02765434245566361
0.059000000000000045,0.027651636159676973
0.060000000000000046,0.027649068414482274
0.06100000000000005,0.02764663168299105
0.06200000000000005,0.027644317283872902
0.06300000000000004,0.027642117430361955
0.06400000000000004,0.027640025002295107
0.06500000000000004,0.027638033457805106
0.06600000000000004,0.027636136766478556
0.06700000000000005,0.027634329354134284
0.06800000000000005,0.027632606069699618
0.06900000000000005,0.0276309621384533
0.07000000000000005,0.027629393129692814
0.07100000000000005,0.027627894927797186
0.07200000000000005,0.027626463705657724
0.07300000000000005,0.0276250958968226
0.07400000000000005,0.02762378817492633
0.07500000000000005,0.027622537434726233
0.07600000000000005,0.027621340773721123
0.07700000000000005,0.0276201954751176
0.07800000000000006,0.027619098992488978
0.07900000000000006,0.027618048936905178
0.08000000000000006,0.02761704306662512
0.08100000000000006,0.027616079273943155
0.08200000000000006,0.027615155575657382
0.08300000000000006,0.02761427010282561
0.08400000000000006,0.027613421095502744
0.08500000000000006,0.02761260689216595
0.08600000000000006,0.027611825923660488
0.08700000000000006,0.02761107670736902
0.08800000000000006,0.02761035784125298
0.08900000000000007,0.02760966799904403
0.09000000000000007,0.027609005922620635
0.09100000000000007,0.027608370419869833
0.09200000000000007,0.02760776036099144
0.09300000000000007,0.027607174673109115
0.09400000000000007,0.02760661233877768
0.09500000000000007,0.027606072387495247
0.09600000000000007,0.027605553900057474
0.09700000000000007,0.027605056000531984
0.09800000000000007,0.027604577855140727
0.09900000000000007,0.027604118670280835
0.10000000000000007,0.027603677689747384
0.10100000000000008,0.027603254191436003
0.10200000000000008,0.02760284748860007
0.10300000000000008,0.027602456925222275
0.10400000000000008,0.02760208187462197
0.10500000000000008,0.02760172173887615
0.10600000000000008,0.02760137594687759
0.10700000000000008,0.027601043952022352
0.10800000000000008,0.027600725233555234
0.10900000000000008,0.027600419290929115
0.11000000000000008,0.027600125646902313
0.11100000000000008,0.027599843844993584
0.11200000000000009,0.027599573447437367
0.11300000000000009,0.027599314034840654
0.11400000000000009,0.02759906520521536
0.11500000000000009,0.027598826574528727
0.11600000000000009,0.027598597773779213
0.11700000000000009,0.027598378449407063
0.11800000000000009,0.027598168262198824
0.11900000000000009,0.02759796688631938
0.12000000000000009,0.027597774009999576
0.1210000000000001,0.02759758933329734
0.1220000000000001,0.027597412568399694
0.1230000000000001,0.027597243437885964
0.1240000000000001,0.02759708167696288
0.12500000000000008,0.027596927030019064
0.12600000000000008,0.027596779251468105
0.12700000000000009,0.027596638106197998
0.12800000000000009,0.02759650336640249
0.1290000000000001,0.027596374813823897
0.1300000000000001,0.027596252239218282
0.1310000000000001,0.027596135440401577
0.1320000000000001,0.02759602422222958
0.1330000000000001,0.02759591839791868
0.1340000000000001,0.027595817786443523
0.1350000000000001,0.02759572221492988
0.1360000000000001,0.027595631515194473
0.1370000000000001,0.027595545526841275
0.1380000000000001,0.027595464093850323
0.1390000000000001,0.027595387065982028
0.1400000000000001,0.027595314299185478
0.1410000000000001,0.027595245654118722
0.1420000000000001,0.02759518099616759
0.1430000000000001,0.02759512019575472
0.1440000000000001,0.027595063127495482
0.1450000000000001,0.027595009671102583
0.1460000000000001,0.02759495970946111
0.1470000000000001,0.027594913129710942
0.1480000000000001,0.027594869823443353
0.1490000000000001,0.027594829686274393
0.1500000000000001,0.027594792615896393
0.1510000000000001,0.027594758514501418
0.1520000000000001,0.027594727287098327
0.1530000000000001,0.027594698842692843
0.1540000000000001,0.027594673092398308
0.1550000000000001,0.027594649950347324
0.1560000000000001,0.027594629334290084
0.1570000000000001,0.02759461116367648
0.1580000000000001,0.027594595361444502
0.1590000000000001,0.027594581852666167
0.16000000000000011,0.02759457056476842
0.16100000000000012,0.02759456142746687
0.16200000000000012,0.027594554372894535
0.16300000000000012,0.027594549335751544
0.16400000000000012,0.027594546251514696
0.16500000000000012,0.027594545059844936
0.16600000000000012,0.027594545699585898
0.16700000000000012,0.027594548114383662
0.16800000000000012,0.02759455224689177
0.16900000000000012,0.02759455804362174
0.17000000000000012,0.027594565452271385
0.17100000000000012,0.02759457442173183
0.17200000000000013,0.027594584902120214
0.17300000000000013,0.027594596845652256
0.17400000000000013,0.027594610206917693
0.17500000000000013,0.0275946249400573
0.17600000000000013,0.027594641001664984
0.17700000000000013,0.02759465834955914
0.17800000000000013,0.027594676942737914
0.17900000000000013,0.027594696741606334
0.18000000000000013,0.027594717707104303
0.18100000000000013,0.027594739802223635
0.18200000000000013,0.027594762990787287
0.18300000000000013,0.02759478723671727
0.18400000000000014,0.02759481250657191
0.18500000000000014,0.02759483876714043
0.18600000000000014,0.027594865986391902
0.18700000000000014,0.02759489413252526
0.18800000000000014,0.02759492317549226
0.18900000000000014,0.02759495308590038
0.19000000000000014,0.027594983835012344
0.19100000000000014,0.02759501539498954
0.19200000000000014,0.027595047739342952
0.19300000000000014,0.027595080841388734
0.19400000000000014,0.027595114675819047
0.19500000000000015,0.027595149218123356
0.19600000000000015,0.0275951844440362
0.19700000000000015,0.027595220330842607
0.19800000000000015,0.027595256855131627
0.19900000000000015,0.027595293995317117
0.20000000000000015,0.027595331730124812
0.20100000000000015,0.027595370038443066
0.20200000000000015,0.027595408900542476
0.20300000000000015,0.027595448296372695
0.20400000000000015,0.027595488207171046
0.20500000000000015,0.02759552861424138
0.20600000000000016,0.027595569499773844
0.20700000000000016,0.027595610846272847
0.20800000000000016,0.027595652636509392
0.20900000000000016,0.027595694854196242
0.21000000000000016,0.027595737483038243
0.21100000000000016,0.027595780507958266
0.21200000000000016,0.027595823913168633
0.21300000000000016,0.027595867684124354
0.21400000000000016,0.027595911806752905
0.21500000000000016,0.027595956266805166
0.21600000000000016,0.027596001050409595
0.21700000000000016,0.02759604614496753
0.21800000000000017,0.027596091537253745
0.21900000000000017,0.027596137215135992
0.22000000000000017,0.027596183165670703
0.22100000000000017,0.027596229377870485
0.22200000000000017,0.027596275840117736
0.22300000000000017,0.027596322540848407
0.22400000000000017,0.027596369469951105
0.22500000000000017,0.027596416616577444
0.22600000000000017,0.027596463970172926
0.22700000000000017,0.027596511520910548
0.22800000000000017,0.02759655925885599
0.22900000000000018,0.02759660717503609
0.23000000000000018,0.027596655260040678
0.23100000000000018,0.027596703504792756
0.23200000000000018,0.02759675190070555
0.23300000000000018,0.027596800439384297
0.23400000000000018,0.02759684911255441
0.23500000000000018,0.027596897911947704
0.23600000000000018,0.02759694683057628
0.23700000000000018,0.027596995859942176
0.23800000000000018,0.027597044993068677
0.23900000000000018,0.027597094222917524
0.24000000000000019,0.02759714354241313
0.2410000000000002,0.02759719294472614
0.2420000000000002,0.027597242423317934
0.2430000000000002,0.027597291971799262
0.2440000000000002,0.02759734158361923
0.2450000000000002,0.027597391253213966
0.2460000000000002,0.027597440974210127
0.2470000000000002,0.02759749074086126
0.2480000000000002,0.027597540548062793
0.2490000000000002,0.02759759039002507
0.25000000000000017,0.027597640261733638
0.25100000000000017,0.027597690157634802
0.25200000000000017,0.02759774007306933
0.25300000000000017,0.02759779000303725
0.25400000000000017,0.027597839942814617
0.25500000000000017,0.027597889887811915
0.25600000000000017,0.027597939833339795
0.2570000000000002,0.027597989775472412
0.2580000000000002,0.027598039709538707
0.2590000000000002,0.027598089631549798
0.2600000000000002,0.027598139537766304
0.2610000000000002,0.027598189424175117
0.2620000000000002,0.027598239286749673
0.2630000000000002,0.027598289122230512
0.2640000000000002,0.02759833892666314
0.2650000000000002,0.027598388696566226
0.2660000000000002,0.027598438428813096
0.2670000000000002,0.02759848811988662
0.2680000000000002,0.027598537766826452
0.2690000000000002,0.027598587366324753
0.2700000000000002,0.027598636915489257
0.2710000000000002,0.027598686411248796
0.2720000000000002,0.02759873585106202
0.2730000000000002,0.02759878523156613
0.2740000000000002,0.02759883455060104
0.2750000000000002,0.02759888380545089
0.2760000000000002,0.02759893299334051
0.2770000000000002,0.027598982112066402
0.2780000000000002,0.027599031158990338
0.2790000000000002,0.027599080131976116
0.2800000000000002,0.027599129028645333
0.2810000000000002,0.02759917784679085
0.2820000000000002,0.02759922658449106
0.2830000000000002,0.027599275239578492
0.2840000000000002,0.02759932380992559
0.2850000000000002,0.02759937229372737
0.2860000000000002,0.027599420689007226
0.2870000000000002,0.02759946899390988
0.2880000000000002,0.027599517206721425
0.2890000000000002,0.02759956532560832
0.2900000000000002,0.027599613349016446
0.2910000000000002,0.027599661275246382
0.2920000000000002,0.02759970910292088
0.2930000000000002,0.027599756830137476
0.2940000000000002,0.027599804455724252
0.2950000000000002,0.027599851977999756
0.2960000000000002,0.02759989939596558
0.2970000000000002,0.027599946707838094
0.2980000000000002,0.027599993912640185
0.2990000000000002,0.027600041009150363
0.3000000000000002,0.02760008799562184
0.3010000000000002,0.0276001348712609
0.3020000000000002,0.027600181635192494
0.3030000000000002,0.027600228285678104
0.3040000000000002,0.027600274822037838
0.3050000000000002,0.027600321243269194
0.3060000000000002,0.027600367548117
0.3070000000000002,0.027600413735836708
0.3080000000000002,0.02760045980539685
0.3090000000000002,0.027600505756003306
0.3100000000000002,0.027600551586740147
0.3110000000000002,0.027600597296818043
0.3120000000000002,0.02760064288539373
0.3130000000000002,0.027600688351511613
0.3140000000000002,0.027600733694557452
0.3150000000000002,0.027600778913897995
0.3160000000000002,0.027600824008626318
0.3170000000000002,0.02760086897827591
0.3180000000000002,0.02760091382210778
0.31900000000000023,0.02760095853967966
0.32000000000000023,0.027601003130204936
0.32100000000000023,0.027601047593044704
0.32200000000000023,0.027601091927953004
0.32300000000000023,0.027601136134074417
0.32400000000000023,0.027601180211252924
0.32500000000000023,0.027601224158664468
0.32600000000000023,0.027601267976028382
0.32700000000000023,0.027601311663069693
0.32800000000000024,0.027601355218802717
0.32900000000000024,0.0276013986434256
0.33000000000000024,0.02760144193630412
0.33100000000000024,0.027601485097173646
0.33200000000000024,0.027601528125582833
0.33300000000000024,0.02760157102122174
0.33400000000000024,0.027601613783908723
0.33500000000000024,0.027601656413226535
0.33600000000000024,0.027601698909020395
0.33700000000000024,0.027601741271172646
0.33800000000000024,0.02760178349890571
0.33900000000000025,0.02760182559248468
0.34000000000000025,0.027601867551484215
0.34100000000000025,0.027601909375797637
0.34200000000000025,0.02760195106511388
0.34300000000000025,0.02760199261952384
0.34400000000000025,0.027602034038660125
0.34500000000000025,0.027602075322557085
0.34600000000000025,0.027602116470995856
0.34700000000000025,0.02760215748381488
0.34800000000000025,0.027602198360919702
0.34900000000000025,0.027602239102257422
0.35000000000000026,0.027602279707722246
0.35100000000000026,0.027602320177285256
0.35200000000000026,0.027602360510929312
0.35300000000000026,0.02760240070857146
0.35400000000000026,0.027602440770032755
0.35500000000000026,0.027602480695516785
0.35600000000000026,0.027602520484883934
0.35700000000000026,0.027602560138171913
0.35800000000000026,0.027602599655470964
0.35900000000000026,0.027602639036768104
0.36000000000000026,0.027602678281972885
0.36100000000000027,0.02760271739111703
0.36200000000000027,0.02760275636445002
0.36300000000000027,0.027602795201710117
0.36400000000000027,0.027602833903201975
0.36500000000000027,0.027602872469124715
0.36600000000000027,0.027602910899373362
0.36700000000000027,0.027602949193895197
0.36800000000000027,0.027602987352853808
0.36900000000000027,0.027603025376515558
0.3700000000000003,0.027603063264855135
0.3710000000000003,0.027603101017941348
0.3720000000000003,0.027603138636093393
0.3730000000000003,0.027603176119248143
0.3740000000000003,0.027603213467662233
0.3750000000000003,0.027603250681426297
0.3760000000000003,0.027603287760517153
0.3770000000000003,0.02760332470531615
0.3780000000000003,0.02760336151609152
0.3790000000000003,0.02760339819285513
0.3800000000000003,0.02760343473568652
0.3810000000000003,0.027603471144900037
0.3820000000000003,0.02760350742064122
0.3830000000000003,0.02760354356292364
0.3840000000000003,0.027603579572127675
0.3850000000000003,0.02760361544840183
0.3860000000000003,0.027603651192097664
0.3870000000000003,0.0276036868031609
0.3880000000000003,0.027603722282022795
0.3890000000000003,0.027603757628655745
0.3900000000000003,0.027603792843556324
0.3910000000000003,0.027603827926784258
0.3920000000000003,0.027603862878606084
0.3930000000000003,0.02760389769918327
0.3940000000000003,0.02760393238905176
0.3950000000000003,0.02760396694810969
0.3960000000000003,0.027604001376743768
0.3970000000000003,0.027604035675185993
0.3980000000000003,0.027604069843707772
0.3990000000000003,0.02760410388246012
0.4000000000000003,0.027604137791901868
0.4010000000000003,0.027604171572086677
0.4020000000000003,0.027604205223421312
0.4030000000000003,0.02760423874615237
0.4040000000000003,0.027604272140542865
0.4050000000000003,0.027604305406842975
0.4060000000000003,0.027604338545193407
0.4070000000000003,0.02760437155617585
0.4080000000000003,0.027604404439757913
0.4090000000000003,0.027604437196443378
0.4100000000000003,0.027604469826420827
0.4110000000000003,0.027604502330064357
0.4120000000000003,0.027604534707574922
0.4130000000000003,0.027604566959302728
0.4140000000000003,0.02760459908551751
0.4150000000000003,0.027604631086707736
0.4160000000000003,0.027604662962793323
0.4170000000000003,0.027604694714384953
0.4180000000000003,0.027604726341692757
0.4190000000000003,0.027604757844980822
0.4200000000000003,0.027604789224495933
0.4210000000000003,0.0276048204808399
0.4220000000000003,0.02760485161396264
0.4230000000000003,0.027604882624500948
0.4240000000000003,0.02760491351265569
0.4250000000000003,0.02760494427862778
0.4260000000000003,0.027604974922819353
0.4270000000000003,0.027605005445635426
0.4280000000000003,0.02760503584727575
0.4290000000000003,0.027605066128041138
0.4300000000000003,0.027605096288462597
0.4310000000000003,0.02760512632875075
0.43200000000000033,0.02760515624910295
0.43300000000000033,0.02760518604998374
0.43400000000000033,0.027605215731793212
0.43500000000000033,0.027605245294611738
0.43600000000000033,0.027605274739077788
0.43700000000000033,0.0276053040653418
0.43800000000000033,0.02760533327378861
0.43900000000000033,0.02760536236466029
0.44000000000000034,0.027605391338498805
0.44100000000000034,0.027605420195417854
0.44200000000000034,0.027605448936002037
0.44300000000000034,0.027605477560205937
0.44400000000000034,0.02760550606871008
0.44500000000000034,0.027605534461810174
0.44600000000000034,0.027605562739670787
0.44700000000000034,0.02760559090286262
0.44800000000000034,0.027605618951599506
0.44900000000000034,0.027605646886149342
0.45000000000000034,0.027605674706941127
0.45100000000000035,0.027605702414529452
0.45200000000000035,0.02760573000895591
0.45300000000000035,0.027605757490671737
0.45400000000000035,0.027605784860012087
0.45500000000000035,0.027605812117266156
0.45600000000000035,0.027605839262988003
0.45700000000000035,0.027605866297323492
0.45800000000000035,0.027605893220670367
0.45900000000000035,0.027605920033408952
0.46000000000000035,0.02760594673580412
0.46100000000000035,0.027605973328415856
0.46200000000000035,0.02760599981140776
0.46300000000000036,0.027606026185063533
0.46400000000000036,0.027606052449935154
0.46500000000000036,0.027606078606281708
0.46600000000000036,0.027606104654363632
0.46700000000000036,0.02760613059462378
0.46800000000000036,0.02760615642741364
0.46900000000000036,0.027606182153082755
0.47000000000000036,0.02760620777198619
0.47100000000000036,0.0276062332843822
0.47200000000000036,0.02760625869068442
0.47300000000000036,0.027606283991273965
0.47400000000000037,0.02760630918653679
0.47500000000000037,0.027606334276705224
0.47600000000000037,0.027606359262222553
0.47700000000000037,0.027606384143375337
0.47800000000000037,0.027606408920585017
0.47900000000000037,0.027606433594117276
0.48000000000000037,0.02760645816438809
0.48100000000000037,0.027606482631696586
0.4820000000000004,0.027606506996395563
0.4830000000000004,0.027606531258881406
0.4840000000000004,0.027606555419454674
0.4850000000000004,0.02760657947852366
0.4860000000000004,0.027606603436369392
0.4870000000000004,0.027606627293388215
0.4880000000000004,0.027606651049899757
0.4890000000000004,0.027606674706265853
0.4900000000000004,0.027606698262870648
0.4910000000000004,0.02760672171995596
0.4920000000000004,0.027606745077903897
0.4930000000000004,0.027606768337084822
0.4940000000000004,0.027606791497931986
0.4950000000000004,0.027606814560699
0.4960000000000004,0.027606837525713433
0.4970000000000004,0.027606860393329557
0.4980000000000004,0.027606883163908264
0.4990000000000004,0.027606905837793138
0.5000000000000003,0.027606928415259007
0.5010000000000003,0.027606950896774406
0.5020000000000003,0.027606973282618498
0.5030000000000003,0.02760699557311114
0.5040000000000003,0.027607017768624884
0.5050000000000003,0.02760703986949139
0.5060000000000003,0.027607061876075076
0.5070000000000003,0.027607083788661585
0.5080000000000003,0.027607105607642138
0.5090000000000003,0.027607127333383635
0.5100000000000003,0.02760714896621854
0.5110000000000003,0.02760717050635776
0.5120000000000003,0.027607191954258006
0.5130000000000003,0.02760721331021632
0.5140000000000003,0.02760723457453866
0.5150000000000003,0.02760725574763971
0.5160000000000003,0.027607276829938864
0.5170000000000003,0.027607297821472837
0.5180000000000003,0.027607318722804565
0.5190000000000003,0.0276073395342064
0.5200000000000004,0.027607360256016723
0.5210000000000004,0.027607380888619543
0.5220000000000004,0.027607401432243907
0.5230000000000004,0.02760742188726012
0.5240000000000004,0.0276074422540389
0.5250000000000004,0.027607462532926837
0.5260000000000004,0.027607482724146298
0.5270000000000004,0.027607502828108994
0.5280000000000004,0.027607522845139097
0.5290000000000004,0.02760754277546359
0.5300000000000004,0.027607562619550625
0.5310000000000004,0.02760758237770685
0.5320000000000004,0.027607602050184605
0.5330000000000004,0.027607621637306647
0.5340000000000004,0.027607641139441624
0.5350000000000004,0.027607660556925616
0.5360000000000004,0.02760767989007741
0.5370000000000004,0.027607699139159267
0.5380000000000004,0.02760771830452428
0.5390000000000004,0.027607737386504832
0.5400000000000004,0.02760775638542769
0.5410000000000004,0.02760777530155676
0.5420000000000004,0.027607794135232937
0.5430000000000004,0.027607812886793398
0.5440000000000004,0.02760783155653052
0.5450000000000004,0.027607850144753567
0.5460000000000004,0.027607868651849422
0.5470000000000004,0.027607887078006925
0.5480000000000004,0.027607905423639317
0.5490000000000004,0.027607923689084244
0.5500000000000004,0.027607941874565514
0.5510000000000004,0.027607959980461432
0.5520000000000004,0.027607978007095253
0.5530000000000004,0.027607995954676105
0.5540000000000004,0.027608013823555242
0.5550000000000004,0.027608031614110535
0.5560000000000004,0.02760804932658496
0.5570000000000004,0.02760806696125451
0.5580000000000004,0.027608084518444594
0.5590000000000004,0.027608101998473644
0.5600000000000004,0.027608119401698557
0.5610000000000004,0.027608136728321755
0.5620000000000004,0.02760815397873459
0.5630000000000004,0.027608171153204155
0.5640000000000004,0.027608188252059213
0.5650000000000004,0.027608205275467982
0.5660000000000004,0.027608222223861636
0.5670000000000004,0.027608239097486637
0.5680000000000004,0.027608255896681512
0.5690000000000004,0.027608272621730167
0.5700000000000004,0.027608289272914335
0.5710000000000004,0.02760830585052173
0.5720000000000004,0.02760832235484179
0.5730000000000004,0.02760833878622818
0.5740000000000004,0.027608355144863875
0.5750000000000004,0.027608371431144377
0.5760000000000004,0.027608387645288106
0.5770000000000004,0.02760840378759777
0.5780000000000004,0.02760841985840082
0.5790000000000004,0.027608435857962375
0.5800000000000004,0.027608451786535048
0.5810000000000004,0.027608467644475828
0.5820000000000004,0.02760848343200259
0.5830000000000004,0.027608499149434106
0.5840000000000004,0.027608514797060984
0.5850000000000004,0.02760853037517178
0.5860000000000004,0.02760854588397962
0.5870000000000004,0.027608561323818025
0.5880000000000004,0.02760857669496947
0.5890000000000004,0.027608591997725425
0.5900000000000004,0.027608607232333507
0.5910000000000004,0.02760862239911971
0.5920000000000004,0.027608637498275142
0.5930000000000004,0.027608652530146247
0.5940000000000004,0.027608667494923307
0.5950000000000004,0.027608682392999066
0.5960000000000004,0.027608697224583728
0.5970000000000004,0.02760871198996737
0.5980000000000004,0.027608726689408385
0.5990000000000004,0.02760874132313809
0.6000000000000004,0.02760875589147526
0.6010000000000004,0.027608770394697255
0.6020000000000004,0.02760878483306547
0.6030000000000004,0.027608799206798682
0.6040000000000004,0.027608813516265724
0.6050000000000004,0.027608827761597062
0.6060000000000004,0.027608841943126742
0.6070000000000004,0.027608856061206694
0.6080000000000004,0.027608870115955544
0.6090000000000004,0.027608884107703378
0.6100000000000004,0.02760889803671822
0.6110000000000004,0.02760891190321235
0.6120000000000004,0.02760892570751949
0.6130000000000004,0.02760893944984274
0.6140000000000004,0.027608953130469464
0.6150000000000004,0.027608966749576913
0.6160000000000004,0.027608980307538947
0.6170000000000004,0.02760899380451518
0.6180000000000004,0.027609007240797626
0.6190000000000004,0.027609020616668898
0.6200000000000004,0.027609033932313735
0.6210000000000004,0.0276090471880327
0.6220000000000004,0.027609060384093023
0.6230000000000004,0.02760907352069303
0.6240000000000004,0.027609086598142523
0.6250000000000004,0.027609099616646954
0.6260000000000004,0.02760911257643302
0.6270000000000004,0.027609125477815664
0.6280000000000004,0.02760913832096396
0.6290000000000004,0.02760915110617628
0.6300000000000004,0.02760916383365555
0.6310000000000004,0.02760917650370511
0.6320000000000005,0.02760918911651324
0.6330000000000005,0.027609201672367394
0.6340000000000005,0.02760921417141739
0.6350000000000005,0.027609226614001486
0.6360000000000005,0.02760923900033632
0.6370000000000005,0.027609251330611873
0.6380000000000005,0.02760926360515753
0.6390000000000005,0.02760927582410763
0.6400000000000005,0.02760928798776221
0.6410000000000005,0.02760930009633857
0.6420000000000005,0.02760931215008638
0.6430000000000005,0.027609324149148465
0.6440000000000005,0.027609336093871825
0.6450000000000005,0.027609347984429856
0.6460000000000005,0.027609359821102124
0.6470000000000005,0.0276093716040199
0.6480000000000005,0.027609383333523578
0.6490000000000005,0.027609395009831096
0.6500000000000005,0.027609406633069107
0.6510000000000005,0.02760941820359054
0.6520000000000005,0.027609429721477945
0.6530000000000005,0.027609441187067672
0.6540000000000005,0.027609452600579402
0.6550000000000005,0.02760946396220548
0.6560000000000005,0.027609475272123252
0.6570000000000005,0.027609486530646748
0.6580000000000005,0.027609497737927174
0.6590000000000005,0.027609508894217122
0.6600000000000005,0.02760951999976274
0.6610000000000005,0.02760953105471977
0.6620000000000005,0.027609542059340565
0.6630000000000005,0.027609553013818736
0.6640000000000005,0.027609563918392532
0.6650000000000005,0.02760957477328456
0.6660000000000005,0.027609585578680318
0.6670000000000005,0.027609596334853412
0.6680000000000005,0.027609607041948585
0.6690000000000005,0.027609617700171417
0.6700000000000005,0.02760962830979033
0.6710000000000005,0.027609638870957062
0.6720000000000005,0.027609649383916017
0.6730000000000005,0.027609659848884218
0.6740000000000005,0.027609670266055434
0.6750000000000005,0.027609680635609507
0.6760000000000005,0.027609690957807145
0.6770000000000005,0.02760970123282865
0.6780000000000005,0.027609711460870934
0.6790000000000005,0.027609721642124996
0.6800000000000005,0.027609731776869848
0.6810000000000005,0.02760974186520945
0.6820000000000005,0.02760975190738567
0.6830000000000005,0.027609761903596312
0.6840000000000005,0.02760977185405844
0.6850000000000005,0.027609781758947217
0.6860000000000005,0.027609791618485098
0.6870000000000005,0.027609801432891587
0.6880000000000005,0.02760981120229519
0.6890000000000005,0.027609820926940348
0.6900000000000005,0.027609830607001434
0.6910000000000005,0.02760984024267286
0.6920000000000005,0.02760984983417266
0.6930000000000005,0.027609859381681496
0.6940000000000005,0.027609868885386323
0.6950000000000005,0.027609878345486123
0.6960000000000005,0.027609887762139036
0.6970000000000005,0.027609897135590287
0.6980000000000005,0.027609906465996852
0.6990000000000005,0.02760991575356706
0.7000000000000005,0.02760992499844792
0.7010000000000005,0.027609934200839605
0.7020000000000005,0.027609943360972417
0.7030000000000005,0.027609952478983624
0.7040000000000005,0.02760996155509717
0.7050000000000005,0.02760997058945186
0.7060000000000005,0.02760997958226636
0.7070000000000005,0.02760998853372434
0.7080000000000005,0.027609997444008733
0.7090000000000005,0.027610006313264226
0.7100000000000005,0.027610015141703217
0.7110000000000005,0.027610023929488886
0.7120000000000005,0.02761003267681755
0.7130000000000005,0.027610041383874323
0.7140000000000005,0.027610050050833404
0.7150000000000005,0.027610058677830465
0.7160000000000005,0.027610067265097397
0.7170000000000005,0.02761007581280163
0.7180000000000005,0.027610084321078494
0.7190000000000005,0.02761009279014742
0.7200000000000005,0.0276101012201629
0.7210000000000005,0.02761010961126683
0.7220000000000005,0.02761011796368707
0.7230000000000005,0.027610126277547845
0.7240000000000005,0.0276101345530486
0.7250000000000005,0.027610142790352107
0.7260000000000005,0.02761015098963981
0.7270000000000005,0.02761015915105254
0.7280000000000005,0.02761016727480608
0.7290000000000005,0.027610175361007027
0.7300000000000005,0.027610183409869014
0.7310000000000005,0.02761019142154406
0.7320000000000005,0.02761019939619028
0.7330000000000005,0.02761020733395827
0.7340000000000005,0.027610215235030097
0.7350000000000005,0.027610223099585017
0.7360000000000005,0.027610230927775405
0.7370000000000005,0.02761023871975048
0.7380000000000005,0.027610246475690648
0.7390000000000005,0.027610254195733777
0.7400000000000005,0.027610261880054547
0.7410000000000005,0.027610269528820296
0.7420000000000005,0.027610277142169595
0.7430000000000005,0.027610284720279342
0.7440000000000005,0.027610292263288833
0.7450000000000006,0.027610299771361264
0.7460000000000006,0.027610307244659835
0.7470000000000006,0.027610314683325154
0.7480000000000006,0.0276103220875505
0.7490000000000006,0.02761032945745523
0.7500000000000006,0.027610336793197594
0.7510000000000006,0.02761034409493339
0.7520000000000006,0.027610351362826652
0.7530000000000006,0.02761035859700664
0.7540000000000006,0.027610365797629932
0.7550000000000006,0.02761037296485887
0.7560000000000006,0.02761038009885817
0.7570000000000006,0.027610387199733202
0.7580000000000006,0.027610394267656744
0.7590000000000006,0.02761040130275161
0.7600000000000006,0.027610408305192936
0.7610000000000006,0.02761041527514461
0.7620000000000006,0.02761042221271752
0.7630000000000006,0.027610429118099022
0.7640000000000006,0.027610435991370995
0.7650000000000006,0.027610442832730002
0.7660000000000006,0.027610449642311654
0.7670000000000006,0.02761045642023483
0.7680000000000006,0.0276104631666538
0.7690000000000006,0.027610469881733372
0.7700000000000006,0.02761047656559072
0.7710000000000006,0.027610483218365213
0.7720000000000006,0.02761048984020223
0.7730000000000006,0.02761049643123365
0.7740000000000006,0.027610502991618647
0.7750000000000006,0.02761050952148209
0.7760000000000006,0.027610516020971563
0.7770000000000006,0.027610522490210534
0.7780000000000006,0.02761052892933207
0.7790000000000006,0.027610535338500292
0.7800000000000006,0.02761054171783018
0.7810000000000006,0.02761054806744167
0.7820000000000006,0.027610554387499417
0.7830000000000006,0.02761056067813031
0.7840000000000006,0.027610566939427646
0.7850000000000006,0.0276105731716055
0.7860000000000006,0.0276105793747122
0.7870000000000006,0.027610585548932077
0.7880000000000006,0.02761059169437325
0.7890000000000006,0.027610597811174555
0.7900000000000006,0.027610603899467685
0.7910000000000006,0.027610609959368586
0.7920000000000006,0.027610615991029038
0.7930000000000006,0.027610621994560793
0.7940000000000006,0.02761062797007644
0.7950000000000006,0.027610633917729683
0.7960000000000006,0.02761063983764577
0.7970000000000006,0.02761064572994247
0.7980000000000006,0.027610651594743508
0.7990000000000006,0.027610657432162185
0.7990000000000006,0.027610657432162185
0.7990000000000006,0.027610657432162185

==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac50_p2_N50_dt10_.csv <==
column 1, column 2
0.001,0.0331512627399893
0.002,0.03203303985736634
0.003,0.0313731943525916
0.004,0.030917613303857436
0.005,0.03059129123385769
0.006,0.030345347126200635
0.007,0.030149180995767286
0.008,0.029984783146783107
0.009000000000000001,0.029841905815294594
0.010000000000000002,0.029714758743462688
0.011000000000000003,0.029599993457242187
0.012000000000000004,0.029495560245044836
0.013000000000000005,0.029400091312333714
0.014000000000000005,0.029312581197769288
0.015000000000000006,0.029232227022118917
0.016000000000000007,0.029158350725625653
0.017000000000000008,0.029090361325786723
0.01800000000000001,0.02902773566821147
0.01900000000000001,0.028970007272956316
0.02000000000000001,0.028916758593446397
0.02100000000000001,0.02886761477902499
0.022000000000000013,0.028822238259136695
0.023000000000000013,0.028780323961506454
0.024000000000000014,0.02874159512810031
0.025000000000000015,0.02870579971777795
0.026000000000000016,0.028672707366058224
0.027000000000000017,0.02864210684929072
0.028000000000000018,0.028613803985893776
0.02900000000000002,0.02858761990322772
0.03000000000000002,0.028563389599811077
0.03100000000000002,0.02854096073977502
0.03200000000000002,0.028520192627470024
0.03300000000000002,0.028500955318375522
0.03400000000000002,0.028483128833168427
0.035000000000000024,0.02846660244978936
0.036000000000000025,0.028451274055507153
0.037000000000000026,0.028437049546186872
0.03800000000000003,0.028423842264187364
0.03900000000000003,0.028411572469271285
0.04000000000000003,0.028400166839358313
0.04100000000000003,0.028389557998691098
0.04200000000000003,0.02837968407219489
0.04300000000000003,0.028370488265571574
0.04400000000000003,0.028361918470238067
0.04500000000000003,0.028353926892734874
0.046000000000000034,0.02834646970815883
0.047000000000000035,0.028339506736904274
0.048000000000000036,0.028333001143876227
0.04900000000000004,0.028326919159687436
0.05000000000000004,0.028321229822386444
0.05100000000000004,0.02831590473926488
0.05200000000000004,0.02831091786713048
0.05300000000000004,0.02830624531049002
0.05400000000000004,0.02830186513606884
0.05500000000000004,0.02829775720285789
0.05600000000000004,0.02829390300650835
0.057000000000000044,0.028290285537030734
0.058000000000000045,0.028286889148796793
0.059000000000000045,0.028283699441895835
0.060000000000000046,0.02828070315386891
0.06100000000000005,0.02827788806109237
0.06200000000000005,0.028275242888876295
0.06300000000000004,0.028272757229614833
0.06400000000000004,0.02827042146827419
0.06500000000000004,0.028268226714528954
0.06600000000000004,0.028266164741026632
0.06700000000000005,0.028264227927220394
0.06800000000000005,0.028262409208201424
0.06900000000000005,0.028260702028187423
0.07000000000000005,0.02825910029813605
0.07100000000000005,0.028257598357190706
0.07200000000000005,0.02825619093754016
0.07300000000000005,0.02825487313244627
0.07400000000000005,0.028253640367083582
0.07500000000000005,0.028252488371960652
0.07600000000000005,0.028251413158692708
0.07700000000000005,0.028250410997901463
0.07800000000000006,0.028249478399027257
0.07900000000000006,0.02824861209190766
0.08000000000000006,0.02824780900994644
0.08100000000000006,0.02824706627471448
0.08200000000000006,0.028246381181885622
0.08300000000000006,0.028245751188327273
0.08400000000000006,0.028245173900317905
0.08500000000000006,0.02824464706270814
0.08600000000000006,0.02824416854902362
0.08700000000000006,0.02824373635234149
0.08800000000000006,0.028243348576935855
0.08900000000000007,0.028243003430580522
0.09000000000000007,0.02824269716396138
0.09100000000000007,0.028242433585100583
0.09200000000000007,0.02824220703949306
0.09300000000000007,0.028242016589278687
0.09400000000000007,0.02824186102123969
0.09500000000000007,0.028241739090054976
0.09600000000000007,0.02824164958175286
0.09700000000000007,0.02824159133147839
0.09800000000000007,0.028241563223980994
0.09900000000000007,0.028241564194759212
0.10000000000000007,0.028241593228612766
0.10100000000000008,0.028241649356204594
0.10200000000000008,0.02824173165152067
0.10300000000000008,0.028241839229239372
0.10400000000000008,0.02824197124448542
0.10500000000000008,0.028242126888629444
0.10600000000000008,0.028242305385967618
0.10700000000000008,0.02824250599599475
0.10800000000000008,0.02824272800958977
0.10900000000000008,0.028242970743790213
0.11000000000000008,0.028243233547252382
0.11100000000000008,0.028243515792679492
0.11200000000000009,0.028243816877010223
0.11300000000000009,0.028244136224903828
0.11400000000000009,0.028244473279100294
0.11500000000000009,0.02824482750515877
0.11600000000000009,0.028245198389399838
0.11700000000000009,0.02824558543838535
0.11800000000000009,0.02824598817434557
0.11900000000000009,0.028246406139670346
0.12000000000000009,0.028246838890480314
0.1210000000000001,0.028247286001787345
0.1220000000000001,0.028247747062898888
0.1230000000000001,0.02824822167428421
0.1240000000000001,0.02824870945617062
0.12500000000000008,0.028249210035855742
0.12600000000000008,0.028249723057163507
0.12700000000000009,0.02825024817421911
0.12800000000000009,0.028250785053233796
0.1290000000000001,0.028251333370708454
0.1300000000000001,0.02825189281312333
0.1310000000000001,0.028252463078978284
0.1320000000000001,0.0282530438753408
0.1330000000000001,0.028253634917866203
0.1340000000000001,0.028254235931783486
0.1350000000000001,0.02825484664968801
0.1360000000000001,0.028255466813793043
0.1370000000000001,0.02825609617314105
0.1380000000000001,0.028256734484031185
0.1390000000000001,0.02825738151159579
0.1400000000000001,0.028258037025065682
0.1410000000000001,0.028258700803304174
0.1420000000000001,0.028259372628643253
0.1430000000000001,0.028260052292327885
0.1440000000000001,0.028260739589246964
0.1450000000000001,0.028261434321620725
0.1460000000000001,0.028262136295973378
0.1470000000000001,0.028262845323984237
0.1480000000000001,0.028263561223016084
0.1490000000000001,0.028264283815489132
0.1500000000000001,0.028265012928833617
0.1510000000000001,0.02826574839291647
0.1520000000000001,0.028266490045059444
0.1530000000000001,0.028267237724612114
0.1540000000000001,0.028267991275294287
0.1550000000000001,0.02826875054427245
0.1560000000000001,0.028269515385351014
0.1570000000000001,0.0282702856534111
0.1580000000000001,0.028271061206663752
0.1590000000000001,0.028271841907499356
0.16000000000000011,0.028272627623219557
0.16100000000000012,0.028273418221474923
0.16200000000000012,0.028274213573976487
0.16300000000000012,0.02827501355726558
0.16400000000000012,0.028275818048658842
0.16500000000000012,0.028276626930277576
0.16600000000000012,0.028277440083004885
0.16700000000000012,0.028278257395185247
0.16800000000000012,0.02827907875550172
0.16900000000000012,0.028279903595032373
0.17000000000000012,0.02828073176511198
0.17100000000000012,0.028281564214691583
0.17200000000000013,0.02828240048522453
0.17300000000000013,0.028283240368600283
0.17400000000000013,0.02828408372738759
0.17500000000000013,0.028284930448252282
0.17600000000000013,0.02828578042958937
0.17700000000000013,0.028286633573230843
0.17800000000000013,0.028287489787780055
0.17900000000000013,0.02828834898408274
0.18000000000000013,0.028289211073938062
0.18100000000000013,0.028290075973509406
0.18200000000000013,0.02829094359953639
0.18300000000000013,0.028291813871104146
0.18400000000000014,0.02829268670846965
0.18500000000000014,0.028293562034708526
0.18600000000000014,0.028294439774176273
0.18700000000000014,0.028295319850882353
0.18800000000000014,0.028296202193746005
0.18900000000000014,0.02829708672970511
0.19000000000000014,0.028297973390318087
0.19100000000000014,0.02829886210553778
0.19200000000000014,0.02829975280885473
0.19300000000000014,0.028300645434063593
0.19400000000000014,0.028301539915535225
0.19500000000000015,0.028302436191736093
0.19600000000000015,0.028303334198267194
0.19700000000000015,0.028304233875458506
0.19800000000000015,0.028305135163207366
0.19900000000000015,0.028306038001794726
0.20000000000000015,0.02830694233416223
0.20100000000000015,0.028307848101970897
0.20200000000000015,0.02830875525226699
0.20300000000000015,0.02830966372899664
0.20400000000000015,0.028310573477817465
0.20500000000000015,0.028311484447157507
0.20600000000000016,0.028312396584475145
0.20700000000000016,0.028313309839253824
0.20800000000000016,0.02831422416091114
0.20900000000000016,0.02831513950130723
0.21000000000000016,0.0283160558126994
0.21100000000000016,0.028316973046331895
0.21200000000000016,0.02831789115605985
0.21300000000000016,0.028318810612478883
0.21400000000000016,0.02831972929513506
0.21500000000000016,0.02832064937861612
0.21600000000000016,0.02832157037748828
0.21700000000000016,0.028322492119432156
0.21800000000000017,0.02832341451509051
0.21900000000000017,0.028324337504140103
0.22000000000000017,0.028325261037418406
0.22100000000000017,0.028326185069690046
0.22200000000000017,0.02832710956144284
0.22300000000000017,0.02832803446924642
0.22400000000000017,0.028328959756547305
0.22500000000000017,0.0283298853850328
0.22600000000000017,0.028330811318542492
0.22700000000000017,0.028331737519465848
0.22800000000000017,0.028332663952204032
0.22900000000000018,0.028333590583141166
0.23000000000000018,0.028334517377835957
0.23100000000000018,0.028335444300941717
0.23200000000000018,0.02833637132121827
0.23300000000000018,0.028337298405022904
0.23400000000000018,0.028338225520153262
0.23500000000000018,0.02833915263486793
0.23600000000000018,0.02834007972051018
0.23700000000000018,0.028341006744123633
0.23800000000000018,0.028341933676112985
0.23900000000000018,0.028342860486710003
0.24000000000000019,0.028343787148614824
0.2410000000000002,0.028344713631321176
0.2420000000000002,0.028345639907877633
0.2430000000000002,0.02834656595031516
0.2440000000000002,0.028347491730587458
0.2450000000000002,0.028348417224155015
0.2460000000000002,0.028349342402839445
0.2470000000000002,0.028350267241774398
0.2480000000000002,0.028351191713764504
0.2490000000000002,0.02835211579616456
0.25000000000000017,0.02835303946227387
0.25100000000000017,0.02835396268937726
0.25200000000000017,0.028354885452101037
0.25300000000000017,0.028355807727525363
0.25400000000000017,0.028356729492705686
0.25500000000000017,0.028357650723913733
0.25600000000000017,0.028358571400510773
0.2570000000000002,0.02835949149900547
0.2580000000000002,0.028360410997200963
0.2590000000000002,0.02836132987472326
0.2600000000000002,0.02836224811168957
0.2610000000000002,0.028363165684425474
0.2620000000000002,0.028364082575293912
0.2630000000000002,0.028364998762363595
0.2640000000000002,0.028365914225932695
0.2650000000000002,0.028366828948505462
0.2660000000000002,0.028367742909699335
0.2670000000000002,0.028368656089656157
0.2680000000000002,0.028369568470278075
0.2690000000000002,0.028370480034528037
0.2700000000000002,0.028371390763878387
0.2710000000000002,0.028372300640248146
0.2720000000000002,0.028373209646271064
0.2730000000000002,0.028374117765458506
0.2740000000000002,0.028375024979847282
0.2750000000000002,0.028375931273699896
0.2760000000000002,0.028376836630400488
0.2770000000000002,0.028377741033692182
0.2780000000000002,0.02837864446737021
0.2790000000000002,0.02837954691730812
0.2800000000000002,0.02838044836745713
0.2810000000000002,0.028381348801637132
0.2820000000000002,0.02838224820554935
0.2830000000000002,0.028383146565432296
0.2840000000000002,0.02838404386580627
0.2850000000000002,0.02838494009373757
0.2860000000000002,0.02838583523452559
0.2870000000000002,0.028386729274048506
0.2880000000000002,0.028387622199615194
0.2890000000000002,0.028388513997668337
0.2900000000000002,0.028389404654125344
0.2910000000000002,0.028390294158029704
0.2920000000000002,0.02839118249578722
0.2930000000000002,0.02839206965491268
0.2940000000000002,0.02839295562309495
0.2950000000000002,0.02839384038789617
0.2960000000000002,0.02839472393854228
0.2970000000000002,0.02839560626308417
0.2980000000000002,0.028396487348940295
0.2990000000000002,0.02839736718597498
0.3000000000000002,0.028398245762340665
0.3010000000000002,0.028399123068093224
0.3020000000000002,0.02839999909109201
0.3030000000000002,0.02840087382195218
0.3040000000000002,0.02840174725011465
0.3050000000000002,0.028402619365137688
0.3060000000000002,0.028403490157095798
0.3070000000000002,0.028404359615977415
0.3080000000000002,0.02840522773248933
0.3090000000000002,0.02840609449612455
0.3100000000000002,0.028406959898912253
0.3110000000000002,0.028407823929880886
0.3120000000000002,0.02840868658069612
0.3130000000000002,0.028409547842765438
0.3140000000000002,0.028410407707971496
0.3150000000000002,0.028411266166720555
0.3160000000000002,0.028412123210408896
0.3170000000000002,0.028412978831385167
0.3180000000000002,0.028413833021094227
0.31900000000000023,0.028414685771611922
0.32000000000000023,0.028415537074573147
0.32100000000000023,0.02841638692410124
0.32200000000000023,0.02841723531004298
0.32300000000000023,0.028418082225983167
0.32400000000000023,0.028418927665157485
0.32500000000000023,0.028419771620088165
0.32600000000000023,0.028420614083985222
0.32700000000000023,0.02842145504858392
0.32800000000000024,0.02842229450834155
0.32900000000000024,0.028423132456100973
0.33000000000000024,0.028423968885912542
0.33100000000000024,0.028424803790642102
0.33200000000000024,0.02842563716420258
0.33300000000000024,0.028426469000318692
0.33400000000000024,0.02842729929331732
0.33500000000000024,0.028428128036821806
0.33600000000000024,0.02842895522526741
0.33700000000000024,0.02842978085259265
0.33800000000000024,0.028430604913525354
0.33900000000000025,0.028431427402717622
0.34000000000000025,0.028432248314376227
0.34100000000000025,0.028433067643276317
0.34200000000000025,0.028433885384386244
0.34300000000000025,0.028434701532937052
0.34400000000000025,0.02843551608393169
0.34500000000000025,0.028436329031951757
0.34600000000000025,0.02843714037294949
0.34700000000000025,0.028437950101585212
0.34800000000000025,0.02843875821417156
0.34900000000000025,0.02843956470570173
0.35000000000000026,0.02844036957184236
0.35100000000000026,0.028441172808269247
0.35200000000000026,0.02844197441115717
0.35300000000000026,0.028442774376411215
0.35400000000000026,0.02844357270060512
0.35500000000000026,0.028444369378637632
0.35600000000000026,0.028445164407568033
0.35700000000000026,0.02844595778401972
0.35800000000000026,0.028446749504096955
0.35900000000000026,0.028447539563684794
0.36000000000000026,0.028448327960006924
0.36100000000000027,0.028449114689579492
0.36200000000000027,0.028449899749557254
0.36300000000000027,0.02845068313648289
0.36400000000000027,0.028451464847684217
0.36500000000000027,0.028452244879395454
0.36600000000000027,0.028453023229089866
0.36700000000000027,0.028453799894131403
0.36800000000000027,0.0284545748714548
0.36900000000000027,0.02845534815888577
0.3700000000000003,0.028456119753928477
0.3710000000000003,0.028456889653155126
0.3720000000000003,0.028457657855306847
0.3730000000000003,0.028458424357035418
0.3740000000000003,0.02845918915619676
0.3750000000000003,0.02845995225159363
0.3760000000000003,0.02846071364077317
0.3770000000000003,0.028461473320887495
0.3780000000000003,0.028462231290262884
0.3790000000000003,0.028462987547624274
0.3800000000000003,0.02846374209060373
0.3810000000000003,0.028464494917246723
0.3820000000000003,0.028465246027034173
0.3830000000000003,0.02846599541722902
0.3840000000000003,0.028466743085581826
0.3850000000000003,0.028467489032757583
0.3860000000000003,0.028468233255874595
0.3870000000000003,0.028468975754205886
0.3880000000000003,0.028469716525280193
0.3890000000000003,0.028470455569099076
0.3900000000000003,0.028471192883730193
0.3910000000000003,0.028471928468625816
0.3920000000000003,0.028472662322893312
0.3930000000000003,0.02847339444517476
0.3940000000000003,0.028474124834472016
0.3950000000000003,0.028474853490011137
0.3960000000000003,0.028475580411318643
0.3970000000000003,0.02847630559731286
0.3980000000000003,0.028477029047363104
0.3990000000000003,0.028477750760541938
0.4000000000000003,0.02847847073673024
0.4010000000000003,0.028479188975041966
0.4020000000000003,0.028479905475977348
0.4030000000000003,0.028480620237569126
0.4040000000000003,0.028481333260673442
0.4050000000000003,0.02848204454410937
0.4060000000000003,0.02848275408863245
0.4070000000000003,0.02848346189345014
0.4080000000000003,0.02848416795871025
0.4090000000000003,0.028484872283819046
0.4100000000000003,0.02848557486938373
0.4110000000000003,0.02848627571499809
0.4120000000000003,0.028486974820721073
0.4130000000000003,0.028487672186412995
0.4140000000000003,0.028488367813296618
0.4150000000000003,0.028489061700578713
0.4160000000000003,0.028489753848362418
0.4170000000000003,0.02849044425782114
0.4180000000000003,0.028491132928908165
0.4190000000000003,0.02849181986137652
0.4200000000000003,0.028492505056273685
0.4210000000000003,0.028493188514060536
0.4220000000000003,0.02849387023550861
0.4230000000000003,0.02849455022023157
0.4240000000000003,0.028495228470048258
0.4250000000000003,0.028495904984620596
0.4260000000000003,0.028496579764947697
0.4270000000000003,0.028497252812137337
0.4280000000000003,0.02849792412666638
0.4290000000000003,0.028498593709287465
0.4300000000000003,0.028499261560942183
0.4310000000000003,0.028499927682491898
0.43200000000000033,0.02850059207464179
0.43300000000000033,0.028501254738830594
0.43400000000000033,0.028501915675905626
0.43500000000000033,0.02850257488675871
0.43600000000000033,0.02850323237262707
0.43700000000000033,0.028503888134159792
0.43800000000000033,0.028504542173490435
0.43900000000000033,0.028505194490499163
0.44000000000000034,0.02850584508755618
0.44100000000000034,0.028506493964996115
0.44200000000000034,0.028507141124960854
0.44300000000000034,0.028507786568454364
0.44400000000000034,0.02850843029666038
0.44500000000000034,0.028509072310939514
0.44600000000000034,0.02850971261286324
0.44700000000000034,0.02851035120423297
0.44800000000000034,0.028510988085777785
0.44900000000000034,0.028511623259249715
0.45000000000000034,0.02851225672684548
0.45100000000000035,0.028512888489439697
0.45200000000000035,0.028513518548576155
0.45300000000000035,0.02851414690664146
0.45400000000000035,0.028514773564893788
0.45500000000000035,0.028515398524716972
0.45600000000000035,0.028516021788676828
0.45700000000000035,0.02851664335747402
0.45800000000000035,0.02851726323356257
0.45900000000000035,0.028517881418479336
0.46000000000000035,0.02851849791444212
0.46100000000000035,0.028519112722914366
0.46200000000000035,0.028519725845411046
0.46300000000000036,0.02852033728511203
0.46400000000000036,0.028520947043007443
0.46500000000000036,0.02852155512140045
0.46600000000000036,0.02852216152191098
0.46700000000000036,0.028522766246823865
0.46800000000000036,0.0285233692979953
0.46900000000000036,0.028523970677665884
0.47000000000000036,0.0285245703884292
0.47100000000000036,0.02852516843187886
0.47200000000000036,0.028525764809973746
0.47300000000000036,0.02852635952485801
0.47400000000000037,0.02852695257901633
0.47500000000000037,0.028527543974888124
0.47600000000000037,0.02852813371362312
0.47700000000000037,0.028528721798837108
0.47800000000000037,0.028529308231677184
0.47900000000000037,0.0285298930153841
0.48000000000000037,0.02853047615195493
0.48100000000000037,0.028531057643425256
0.4820000000000004,0.02853163749253474
0.4830000000000004,0.0285322157012198
0.4840000000000004,0.028532792272138636
0.4850000000000004,0.02853336720789416
0.4860000000000004,0.028533940510645953
0.4870000000000004,0.028534512182623362
0.4880000000000004,0.02853508222673038
0.4890000000000004,0.02853565064504822
0.4900000000000004,0.028536217440821063
0.4910000000000004,0.028536782615481964
0.4920000000000004,0.028537346172489358
0.4930000000000004,0.028537908114217657
0.4940000000000004,0.028538468442514304
0.4950000000000004,0.028539027161243312
0.4960000000000004,0.028539584271674395
0.4970000000000004,0.02854013977713569
0.4980000000000004,0.028540693680243808
0.4990000000000004,0.02854124598354137
0.5000000000000003,0.02854179668950242
0.5010000000000003,0.028542345801414674
0.5020000000000003,0.028542893321704958
0.5030000000000003,0.028543439252536818
0.5040000000000003,0.028543983597050102
0.5050000000000003,0.02854452635819174
0.5060000000000003,0.028545067538546753
0.5070000000000003,0.028545607140517303
0.5080000000000003,0.028546145167737937
0.5090000000000003,0.028546681622287646
0.5100000000000003,0.028547216506753917
0.5110000000000003,0.028547749824468786
0.5120000000000003,0.02854828157832721
0.5130000000000003,0.028548811770816362
0.5140000000000003,0.028549340404861807
0.5150000000000003,0.028549867483468737
0.5160000000000003,0.028550393009619573
0.5170000000000003,0.02855091698599609
0.5180000000000003,0.028551439415177984
0.5190000000000003,0.028551960300351904
0.5200000000000004,0.02855247964486991
0.5210000000000004,0.028552997451269557
0.5220000000000004,0.028553513722622503
0.5230000000000004,0.028554028461419613
0.5240000000000004,0.028554541670906278
0.5250000000000004,0.028555053354166277
0.5260000000000004,0.02855556351432464
0.5270000000000004,0.028556072153933354
0.5280000000000004,0.028556579276138166
0.5290000000000004,0.028557084884236573
0.5300000000000004,0.028557588981173984
0.5310000000000004,0.028558091569359716
0.5320000000000004,0.02855859265263489
0.5330000000000004,0.028559092233172212
0.5340000000000004,0.028559590314800494
0.5350000000000004,0.0285600869001823
0.5360000000000004,0.02856058199271904
0.5370000000000004,0.02856107559519358
0.5380000000000004,0.028561567710754347
0.5390000000000004,0.028562058342375705
0.5400000000000004,0.028562547493250587
0.5410000000000004,0.02856303516649069
0.5420000000000004,0.028563521365263026
0.5430000000000004,0.028564006092260154
0.5440000000000004,0.02856448935115009
0.5450000000000004,0.028564971144708108
0.5460000000000004,0.028565451476033784
0.5470000000000004,0.028565930348486656
0.5480000000000004,0.028566407765176494
0.5490000000000004,0.028566883728669508
0.5500000000000004,0.028567358243042875
0.5510000000000004,0.028567831311015864
0.5520000000000004,0.028568302935774604
0.5530000000000004,0.028568773120271958
0.5540000000000004,0.02856924186799522
0.5550000000000004,0.028569709181955616
0.5560000000000004,0.0285701750653123
0.5570000000000004,0.028570639521257084
0.5580000000000004,0.02857110255316528
0.5590000000000004,0.028571564163784192
0.5600000000000004,0.028572024356848587
0.5610000000000004,0.02857248313529356
0.5620000000000004,0.02857294050192279
0.5630000000000004,0.028573396460807563
0.5640000000000004,0.028573851014165083
0.5650000000000004,0.02857430416594795
0.5660000000000004,0.028574755919214413
0.5670000000000004,0.028575206276953473
0.5680000000000004,0.028575655242566233
0.5690000000000004,0.028576102819357962
0.5700000000000004,0.028576549010051376
0.5710000000000004,0.028576993818418998
0.5720000000000004,0.028577437247835173
0.5730000000000004,0.028577879300713142
0.5740000000000004,0.028578319981251973
0.5750000000000004,0.028578759292049685
0.5760000000000004,0.028579197236332492
0.5770000000000004,0.028579633817550743
0.5780000000000004,0.02858006903882721
0.5790000000000004,0.028580502903527993
0.5800000000000004,0.02858093541476722
0.5810000000000004,0.028581366575980306
0.5820000000000004,0.028581796390063908
0.5830000000000004,0.028582224860658933
0.5840000000000004,0.028582651991003794
0.5850000000000004,0.02858307778395007
0.5860000000000004,0.02858350224318006
0.5870000000000004,0.02858392537161974
0.5880000000000004,0.028584347172539024
0.5890000000000004,0.028584767649180665
0.5900000000000004,0.028585186805168257
0.5910000000000004,0.028585604643184354
0.5920000000000004,0.0285860211670256
0.5930000000000004,0.028586436379692156
0.5940000000000004,0.028586850284068658
0.5950000000000004,0.02858726288411489
0.5960000000000004,0.028587674182550947
0.5970000000000004,0.028588084182738786
0.5980000000000004,0.02858849288807186
0.5990000000000004,0.028588900301733958
0.6000000000000004,0.028589306426975977
0.6010000000000004,0.028589711267031054
0.6020000000000004,0.028590114824876806
0.6030000000000004,0.028590517104564294
0.6040000000000004,0.02859091810857765
0.6050000000000004,0.02859131784015752
0.6060000000000004,0.02859171630285987
0.6070000000000004,0.028592113499791367
0.6080000000000004,0.028592509434514086
0.6090000000000004,0.028592904109714355
0.6100000000000004,0.028593297529100063
0.6110000000000004,0.028593689695543628
0.6120000000000004,0.028594080612415914
0.6130000000000004,0.028594470282815983
0.6140000000000004,0.028594858710175558
0.6150000000000004,0.02859524589776225
0.6160000000000004,0.028595631848711764
0.6170000000000004,0.028596016566057373
0.6180000000000004,0.028596400053275003
0.6190000000000004,0.02859678231397434
0.6200000000000004,0.02859716335066266
0.6210000000000004,0.028597543166620838
0.6220000000000004,0.02859792176533349
0.6230000000000004,0.02859829914998095
0.6240000000000004,0.028598675323727517
0.6250000000000004,0.02859905028972038
0.6260000000000004,0.02859942405109956
0.6270000000000004,0.0285997966115182
0.6280000000000004,0.028600167973681714
0.6290000000000004,0.028600538140974033
0.6300000000000004,0.028600907116824788
0.6310000000000004,0.02860127490375806
0.6320000000000005,0.028601641505810443
0.6330000000000005,0.028602006925351784
0.6340000000000005,0.028602371165981414
0.6350000000000005,0.02860273423087169
0.6360000000000005,0.02860309612302931
0.6370000000000005,0.028603456845990877
0.6380000000000005,0.028603816402505377
0.6390000000000005,0.028604174796081263
0.6400000000000005,0.028604532029743997
0.6410000000000005,0.0286048881066873
0.6420000000000005,0.028605243029863434
0.6430000000000005,0.028605596802668432
0.6440000000000005,0.028605949428045004
0.6450000000000005,0.028606300909403536
0.6460000000000005,0.028606651249722604
0.6470000000000005,0.028607000452355657
0.6480000000000005,0.028607348520103798
0.6490000000000005,0.028607695456235677
0.6500000000000005,0.028608041263719065
0.6510000000000005,0.0286083859460063
0.6520000000000005,0.028608729506012648
0.6530000000000005,0.028609071946789154
0.6540000000000005,0.028609413271546025
0.6550000000000005,0.02860975348344598
0.6560000000000005,0.028610092585427908
0.6570000000000005,0.028610430580931497
0.6580000000000005,0.028610767472696988
0.6590000000000005,0.028611103264100414
0.6600000000000005,0.028611437957592047
0.6610000000000005,0.028611771557075224
0.6620000000000005,0.028612104065163374
0.6630000000000005,0.028612435485104896
0.6640000000000005,0.02861276581995332
0.6650000000000005,0.028613095072658152
0.6660000000000005,0.028613423246338667
0.6670000000000005,0.028613750344206434
0.6680000000000005,0.02861407636895824
0.6690000000000005,0.028614401323964738
0.6700000000000005,0.02861472521196159
0.6710000000000005,0.028615048036465914
0.6720000000000005,0.028615369800196737
0.6730000000000005,0.02861569050601408
0.6740000000000005,0.02861601015731453
0.6750000000000005,0.028616328756843397
0.6760000000000005,0.02861664630766918
0.6770000000000005,0.02861696281292508
0.6780000000000005,0.028617278275489374
0.6790000000000005,0.028617592698485825
0.6800000000000005,0.02861790608461381
0.6810000000000005,0.028618218437257977
0.6820000000000005,0.028618529759200175
0.6830000000000005,0.028618840053506317
0.6840000000000005,0.02861914932282052
0.6850000000000005,0.02861945757049105
0.6860000000000005,0.02861976479938472
0.6870000000000005,0.0286200710124757
0.6880000000000005,0.028620376212562547
0.6890000000000005,0.028620680403018375
0.6900000000000005,0.02862098358623458
0.6910000000000005,0.028621285765404625
0.6920000000000005,0.02862158694342195
0.6930000000000005,0.028621887123419346
0.6940000000000005,0.028622186307877478
0.6950000000000005,0.028622484500256767
0.6960000000000005,0.02862278170305252
0.6970000000000005,0.028623077919291515
0.6980000000000005,0.02862337315185781
0.6990000000000005,0.02862366740364841
0.7000000000000005,0.02862396067781171
0.7010000000000005,0.028624252976976607
0.7020000000000005,0.02862454430391655
0.7030000000000005,0.02862483466184738
0.7040000000000005,0.02862512405324764
0.7050000000000005,0.02862541248121478
0.7060000000000005,0.028625699948543835
0.7070000000000005,0.028625986458111263
0.7080000000000005,0.028626272012809123
0.7090000000000005,0.028626556615384876
0.7100000000000005,0.028626840268667957
0.7110000000000005,0.028627122975620835
0.7120000000000005,0.028627404738846136
0.7130000000000005,0.02862768556152938
0.7140000000000005,0.028627965446033358
0.7150000000000005,0.028628244395546128
0.7160000000000005,0.028628522412660593
0.7170000000000005,0.028628799500176126
0.7180000000000005,0.028629075660938367
0.7190000000000005,0.028629350897788168
0.7200000000000005,0.02862962521335412
0.7210000000000005,0.028629898610546836
0.7220000000000005,0.028630171091962125
0.7230000000000005,0.02863044266050657
0.7240000000000005,0.028630713318918623
0.7250000000000005,0.02863098306996363
0.7260000000000005,0.028631251916420016
0.7270000000000005,0.028631519860977846
0.7280000000000005,0.028631786906283922
0.7290000000000005,0.028632053055145462
0.7300000000000005,0.02863231831022824
0.7310000000000005,0.028632582674497278
0.7320000000000005,0.02863284615025639
0.7330000000000005,0.02863310874032744
0.7340000000000005,0.028633370447479385
0.7350000000000005,0.028633631274572125
0.7360000000000005,0.02863389122417515
0.7370000000000005,0.028634150298830256
0.7380000000000005,0.02863440850134911
0.7390000000000005,0.02863466583442705
0.7400000000000005,0.028634922300507955
0.7410000000000005,0.02863517790249459
0.7420000000000005,0.02863543264279375
0.7430000000000005,0.028635686524339805
0.7440000000000005,0.028635939549503914
0.7450000000000006,0.028636191721205448
0.7460000000000006,0.028636443041767153
0.7470000000000006,0.028636693513937828
0.7480000000000006,0.02863694314036622
0.7490000000000006,0.028637191923611947
0.7500000000000006,0.028637439866306673
0.7510000000000006,0.028637686971166403
0.7520000000000006,0.02863793324055987
0.7530000000000006,0.02863817867714771
0.7540000000000006,0.028638423283435247
0.7550000000000006,0.028638667062127744
0.7560000000000006,0.028638910015748874
0.7570000000000006,0.028639152146831392
0.7580000000000006,0.028639393458064086
0.7590000000000006,0.028639633951750985
0.7600000000000006,0.028639873630502046
0.7610000000000006,0.028640112497041865
0.7620000000000006,0.028640350553604324
0.7630000000000006,0.028640587802979327
0.7640000000000006,0.028640824247597688
0.7650000000000006,0.02864105988997457
0.7660000000000006,0.02864129473256729
0.7670000000000006,0.028641528777975482
0.7680000000000006,0.02864176202856809
0.7690000000000006,0.02864199448684695
0.7700000000000006,0.028642226155309876
0.7710000000000006,0.028642457036634116
0.7720000000000006,0.028642687133065736
0.7730000000000006,0.028642916447035673
0.7740000000000006,0.028643144981222116
0.7750000000000006,0.02864337273778981
0.7760000000000006,0.028643599719372827
0.7770000000000006,0.028643825928456882
0.7780000000000006,0.028644051367123925
0.7790000000000006,0.02864427603823392
0.7800000000000006,0.02864449994403255
0.7810000000000006,0.02864472308680101
0.7820000000000006,0.028644945469216726
0.7830000000000006,0.028645167093549445
0.7840000000000006,0.028645387962202028
0.7850000000000006,0.02864560807745919
0.7860000000000006,0.02864582744197385
0.7870000000000006,0.028646046057726082
0.7880000000000006,0.028646263927453855
0.7890000000000006,0.028646481053426077
0.7900000000000006,0.028646697437951195
0.7910000000000006,0.02864691308323644
0.7920000000000006,0.02864712799190943
0.7930000000000006,0.028647342166234692
0.7940000000000006,0.028647555608391294
0.7950000000000006,0.02864776832081847
0.7960000000000006,0.028647980305843618
0.7970000000000006,0.028648191565857257
0.7980000000000006,0.028648402103034907
0.7990000000000006,0.028648611919694804
0.7990000000000006,0.028648611919694804
0.7990000000000006,0.028648611919694804

==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac50_p4_N15_dt10_.csv <==
column 1, column 2
0.001,0.03588711655456076
0.002,0.03474000261883692
0.003,0.03403448794666256
0.004,0.03356896975521049
0.005,0.03324952232242323
0.006,0.03301987243282983
0.007,0.032846117667962256
0.008,0.03270798643244659
0.009000000000000001,0.03259336560005949
0.010000000000000002,0.032494964033666224
0.011000000000000003,0.03240832946270596
0.012000000000000004,0.032330685672842426
0.013000000000000005,0.03226025345488127
0.014000000000000005,0.03219585278826055
0.015000000000000006,0.032136668108999636
0.016000000000000007,0.03208210847996798
0.017000000000000008,0.03203172347972463
0.01800000000000001,0.03198515216681857
0.01900000000000001,0.031942091914221926
0.02000000000000001,0.031902279294417836
0.02100000000000001,0.03186547837031495
0.022000000000000013,0.03183147353183329
0.023000000000000013,0.031800065148514176
0.024000000000000014,0.031771066924563295
0.025000000000000015,0.03174430429447343
0.026000000000000016,0.03171961343032939
0.027000000000000017,0.03169684058317346
0.028000000000000018,0.03167584162314531
0.02900000000000002,0.031656481645688864
0.03000000000000002,0.03163863462934013
0.03100000000000002,0.03162218307637076
0.03200000000000002,0.03160701767261176
0.03300000000000002,0.03159303689157684
0.03400000000000002,0.03158014662976123
0.035000000000000024,0.03156825979427548
0.036000000000000025,0.031557295902151554
0.037000000000000026,0.031547180691309656
0.03800000000000003,0.031537845700221515
0.03900000000000003,0.03152922791069374
0.04000000000000003,0.031521269338362086
0.04100000000000003,0.03151391669042816
0.04200000000000003,0.03150712100559745
0.04300000000000003,0.031500837345127375
0.04400000000000003,0.031495024467847854
0.04500000000000003,0.031489644530934564
0.046000000000000034,0.03148466284198231
0.047000000000000035,0.031480047588727
0.048000000000000036,0.03147576960319479
0.04900000000000004,0.03147180214419114
0.05000000000000004,0.03146812070247288
0.05100000000000004,0.031464702804330766
0.05200000000000004,0.03146152784771242
0.05300000000000004,0.03145857693477665
0.05400000000000004,0.03145583273762721
0.05500000000000004,0.031453279358150524
0.05600000000000004,0.03145090221587687
0.057000000000000044,0.03144868791371418
0.058000000000000045,0.03144662415999235
0.059000000000000045,0.03144469967199253
0.060000000000000046,0.03144290407686692
0.06100000000000005,0.03144122783972272
0.06200000000000005,0.03143966220000289
0.06300000000000004,0.03143819908988278
0.06400000000000004,0.031436831101151703
0.06500000000000004,0.03143555139945747
0.06600000000000004,0.031434353698504065
0.06700000000000005,0.03143323220634516
0.06800000000000005,0.031432181572910535
0.06900000000000005,0.03143119688184232
0.07000000000000005,0.03143027358054236
0.07100000000000005,0.03142940748000452
0.07200000000000005,0.03142859469685946
0.07300000000000005,0.031427831652096325
0.07400000000000005,0.031427115029119206
0.07500000000000005,0.03142644177006903
0.07600000000000005,0.03142580903313552
0.07700000000000005,0.031425214191510134
0.07800000000000006,0.03142465480866374
0.07900000000000006,0.03142412862911719
0.08000000000000006,0.031423633552334726
0.08100000000000006,0.0314231676437442
0.08200000000000006,0.031422729091848234
0.08300000000000006,0.03142231621536996
0.08400000000000006,0.03142192745187713
0.08500000000000006,0.03142156135412386
0.08600000000000006,0.031421216570955146
0.08700000000000006,0.03142089183454326
0.08800000000000006,0.03142058597013668
0.08900000000000007,0.03142029788726462
0.09000000000000007,0.03142002656226037
0.09100000000000007,0.031419771036704035
0.09200000000000007,0.03141953041886534
0.09300000000000007,0.03141930387421309
0.09400000000000007,0.03141909062567306
0.09500000000000007,0.03141888993941918
0.09600000000000007,0.03141870112602149
0.09700000000000007,0.031418523549805885
0.09800000000000007,0.03141835661462993
0.09900000000000007,0.031418199743620284
0.10000000000000007,0.03141805241291585
0.10100000000000008,0.03141791412726945
0.10200000000000008,0.03141778441246926
0.10300000000000008,0.03141766283051323
0.10400000000000008,0.03141754896894332
0.10500000000000008,0.03141744243549602
0.10600000000000008,0.031417342864137145
0.10700000000000008,0.031417249908779685
0.10800000000000008,0.031417163252895744
0.10900000000000008,0.03141708250263663
0.11000000000000008,0.031417007493739074
0.11100000000000008,0.031416937915980284
0.11200000000000009,0.031416873501909894
0.11300000000000009,0.03141681400127921
0.11400000000000009,0.031416759182732755
0.11500000000000009,0.03141670882476136
0.11600000000000009,0.031416662723495775
0.11700000000000009,0.03141662067876274
0.11800000000000009,0.031416582505633006
0.11900000000000009,0.031416548030881286
0.12000000000000009,0.031416517080340926
0.1210000000000001,0.03141648950190526
0.1220000000000001,0.031416465140267545
0.1230000000000001,0.031416443850914244
0.1240000000000001,0.03141642549901905
0.12500000000000008,0.03141640996208505
0.12600000000000008,0.03141639711006213
0.12700000000000009,0.031416386830782565
0.12800000000000009,0.031416379006463074
0.1290000000000001,0.03141637353903109
0.1300000000000001,0.03141637032470936
0.1310000000000001,0.03141636926896305
0.1320000000000001,0.03141637028251592
0.1330000000000001,0.0314163732655539
0.1340000000000001,0.031416378154875524
0.1350000000000001,0.03141638485079393
0.1360000000000001,0.03141639329681313
0.1370000000000001,0.0314164034094155
0.1380000000000001,0.03141641512882156
0.1390000000000001,0.03141642837925875
0.1400000000000001,0.03141644310209987
0.1410000000000001,0.0314164592398132
0.1420000000000001,0.031416476737769726
0.1430000000000001,0.03141649553346574
0.1440000000000001,0.03141651557334775
0.1450000000000001,0.031416536818614976
0.1460000000000001,0.031416559214718705
0.1470000000000001,0.03141658271362557
0.1480000000000001,0.031416607275084225
0.1490000000000001,0.0314166328596566
0.1500000000000001,0.03141665941961413
0.1510000000000001,0.031416686924094814
0.1520000000000001,0.03141671533377393
0.1530000000000001,0.03141674460898631
0.1540000000000001,0.03141677471869843
0.1550000000000001,0.031416805632287936
0.1560000000000001,0.03141683731507399
0.1570000000000001,0.031416869739738576
0.1580000000000001,0.031416902875200936
0.1590000000000001,0.03141693669573244
0.16000000000000011,0.03141697117723362
0.16100000000000012,0.0314170062865448
0.16200000000000012,0.03141704200587267
0.16300000000000012,0.031417078308103565
0.16400000000000012,0.031417115170437986
0.16500000000000012,0.03141715257410555
0.16600000000000012,0.031417190499591297
0.16700000000000012,0.0314172289193371
0.16800000000000012,0.031417267817342935
0.16900000000000012,0.03141730717554653
0.17000000000000012,0.031417346623838174
0.17100000000000012,0.03141738671792771
0.17200000000000013,0.03141742730440431
0.17300000000000013,0.03141746830774584
0.17400000000000013,0.03141750970164509
0.17500000000000013,0.03141755146073575
0.17600000000000013,0.03141759356967016
0.17700000000000013,0.03141763601083381
0.17800000000000013,0.03141767877205098
0.17900000000000013,0.03141772184124292
0.18000000000000013,0.03141776520049751
0.18100000000000013,0.03141780884184272
0.18200000000000013,0.0314178527533528
0.18300000000000013,0.03141789692489012
0.18400000000000014,0.03141794134253112
0.18500000000000014,0.031417985993211814
0.18600000000000014,0.031418030873882535
0.18700000000000014,0.03141807596864929
0.18800000000000014,0.03141812126719328
0.18900000000000014,0.03141816676716082
0.19000000000000014,0.03141821245152035
0.19100000000000014,0.03141825831859442
0.19200000000000014,0.03141830435456987
0.19300000000000014,0.031418350554801126
0.19400000000000014,0.03141839690747469
0.19500000000000015,0.03141844340786424
0.19600000000000015,0.031418490043145786
0.19700000000000015,0.03141853681602286
0.19800000000000015,0.03141858371476815
0.19900000000000015,0.031418630730182695
0.20000000000000015,0.03141867785746457
0.20100000000000015,0.031418725085222234
0.20200000000000015,0.03141877241927339
0.20300000000000015,0.03141881984029611
0.20400000000000015,0.03141886735010204
0.20500000000000015,0.031418914939212894
0.20600000000000016,0.031418962602921076
0.20700000000000016,0.03141901033908053
0.20800000000000016,0.031419058140938746
0.20900000000000016,0.03141910600094573
0.21000000000000016,0.031419153915264016
0.21100000000000016,0.03141920187761416
0.21200000000000016,0.031419249886408325
0.21300000000000016,0.03141929793710901
0.21400000000000016,0.031419346020537954
0.21500000000000016,0.03141939413620719
0.21600000000000016,0.03141944227828681
0.21700000000000016,0.03141949044400842
0.21800000000000017,0.03141953862865804
0.21900000000000017,0.03141958682730561
0.22000000000000017,0.03141963503699474
0.22100000000000017,0.0314196832560105
0.22200000000000017,0.03141973147860353
0.22300000000000017,0.031419779697744496
0.22400000000000017,0.03141982791913657
0.22500000000000017,0.0314198761309393
0.22600000000000017,0.03141992433231094
0.22700000000000017,0.031419972516492006
0.22800000000000017,0.031420020690837845
0.22900000000000018,0.03142006884107179
0.23000000000000018,0.03142011696851727
0.23100000000000018,0.03142016507540465
0.23200000000000018,0.03142021315042516
0.23300000000000018,0.03142026119502686
0.23400000000000018,0.03142030920693214
0.23500000000000018,0.03142035718223141
0.23600000000000018,0.03142040511511815
0.23700000000000018,0.03142045300939381
0.23800000000000018,0.031420500861272745
0.23900000000000018,0.0314205486633353
0.24000000000000019,0.031420596415230824
0.2410000000000002,0.031420644115888345
0.2420000000000002,0.031420691765527836
0.2430000000000002,0.03142073935925759
0.2440000000000002,0.03142078689294033
0.2450000000000002,0.03142083437101095
0.2460000000000002,0.03142088178184715
0.2470000000000002,0.03142092913164504
0.2480000000000002,0.03142097641628641
0.2490000000000002,0.03142102363073824
0.25000000000000017,0.031421070774277346
0.25100000000000017,0.031421117847870376
0.25200000000000017,0.03142116484488296
0.25300000000000017,0.03142121177048969
0.25400000000000017,0.031421258617768205
0.25500000000000017,0.03142130538527068
0.25600000000000017,0.03142135207530805
0.2570000000000002,0.031421398679580506
0.2580000000000002,0.03142144520360244
0.2590000000000002,0.03142149164547904
0.2600000000000002,0.031421537994751635
0.2610000000000002,0.03142158425990867
0.2620000000000002,0.0314216304325245
0.2630000000000002,0.03142167651564071
0.2640000000000002,0.03142172250668044
0.2650000000000002,0.03142176840796611
0.2660000000000002,0.0314218142094413
0.2670000000000002,0.03142185991507402
0.2680000000000002,0.031421905522051534
0.2690000000000002,0.031421951032330545
0.2700000000000002,0.031421996443807755
0.2710000000000002,0.0314220417548479
0.2720000000000002,0.031422086965686
0.2730000000000002,0.03142213207150864
0.2740000000000002,0.03142217707145552
0.2750000000000002,0.03142222196739396
0.2760000000000002,0.0314222667564392
0.2770000000000002,0.031422311437717246
0.2780000000000002,0.031422356012040006
0.2790000000000002,0.03142240047720254
0.2800000000000002,0.03142244483157603
0.2810000000000002,0.031422489076080966
0.2820000000000002,0.03142253320721935
0.2830000000000002,0.031422577227325464
0.2840000000000002,0.0314226211355148
0.2850000000000002,0.03142266492276771
0.2860000000000002,0.031422708597558933
0.2870000000000002,0.03142275215500387
0.2880000000000002,0.03142279559914404
0.2890000000000002,0.0314228389236671
0.2900000000000002,0.03142288213149757
0.2910000000000002,0.031422925222986675
0.2920000000000002,0.03142296818974053
0.2930000000000002,0.03142301103695347
0.2940000000000002,0.031423053764233586
0.2950000000000002,0.031423096374075934
0.2960000000000002,0.031423138857322494
0.2970000000000002,0.031423181217786596
0.2980000000000002,0.03142322345491272
0.2990000000000002,0.031423265569969376
0.3000000000000002,0.03142330755972798
0.3010000000000002,0.03142334942437381
0.3020000000000002,0.031423391162148956
0.3030000000000002,0.03142343277751948
0.3040000000000002,0.0314234742650986
0.3050000000000002,0.03142351562442687
0.3060000000000002,0.031423556859070854
0.3070000000000002,0.0314235979631747
0.3080000000000002,0.031423638940310895
0.3090000000000002,0.031423679791793765
0.3100000000000002,0.03142372050983804
0.3110000000000002,0.031423761101075524
0.3120000000000002,0.031423801561773344
0.3130000000000002,0.031423841895831923
0.3140000000000002,0.03142388209930272
0.3150000000000002,0.03142392216615718
0.3160000000000002,0.03142396210641117
0.3170000000000002,0.031424001915700085
0.3180000000000002,0.03142404159542199
0.31900000000000023,0.03142408113984044
0.32000000000000023,0.03142412055384492
0.32100000000000023,0.031424159834884086
0.32200000000000023,0.03142419898450143
0.32300000000000023,0.03142423800272257
0.32400000000000023,0.03142427688519749
0.32500000000000023,0.03142431563648185
0.32600000000000023,0.031424354252244005
0.32700000000000023,0.03142439274037144
0.32800000000000024,0.031424431088059236
0.32900000000000024,0.03142446930711443
0.33000000000000024,0.03142450739167327
0.33100000000000024,0.03142454534007175
0.33200000000000024,0.03142458315617378
0.33300000000000024,0.03142462083908934
0.33400000000000024,0.03142465838509257
0.33500000000000024,0.031424695800274044
0.33600000000000024,0.03142473307701387
0.33700000000000024,0.031424770219006574
0.33800000000000024,0.031424807227189884
0.33900000000000025,0.03142484410427542
0.34000000000000025,0.0314248808455066
0.34100000000000025,0.03142491745066298
0.34200000000000025,0.03142495391849445
0.34300000000000025,0.03142499025659252
0.34400000000000025,0.03142502645627183
0.34500000000000025,0.03142506252216991
0.34600000000000025,0.0314250984545519
0.34700000000000025,0.03142513425354248
0.34800000000000025,0.03142516991692466
0.34900000000000025,0.03142520544288043
0.35000000000000026,0.03142524083480593
0.35100000000000026,0.03142527609475974
0.35200000000000026,0.031425311218134334
0.35300000000000026,0.03142534620747506
0.35400000000000026,0.03142538106348538
0.35500000000000026,0.03142541578669744
0.35600000000000026,0.03142545037550652
0.35700000000000026,0.03142548482659793
0.35800000000000026,0.03142551914373439
0.35900000000000026,0.03142555332620411
0.36000000000000026,0.03142558737874159
0.36100000000000027,0.03142562129639181
0.36200000000000027,0.03142565507909508
0.36300000000000027,0.0314256887296483
0.36400000000000027,0.031425722245792986
0.36500000000000027,0.031425755629296025
0.36600000000000027,0.03142578887785005
0.36700000000000027,0.031425821995086
0.36800000000000027,0.03142585498327466
0.36900000000000027,0.03142588783470245
0.3700000000000003,0.03142592055502059
0.3710000000000003,0.03142595314306444
0.3720000000000003,0.031425985597784714
0.3730000000000003,0.03142601791919582
0.3740000000000003,0.031426050109842237
0.3750000000000003,0.031426082170225585
0.3760000000000003,0.03142611410222438
0.3770000000000003,0.0314261458967255
0.3780000000000003,0.03142617756450732
0.3790000000000003,0.03142620910145729
0.3800000000000003,0.03142624050562241
0.3810000000000003,0.03142627178002985
0.3820000000000003,0.03142630292666381
0.3830000000000003,0.03142633394058448
0.3840000000000003,0.03142636482779668
0.3850000000000003,0.031426395580309574
0.3860000000000003,0.03142642620709578
0.3870000000000003,0.03142645670548335
0.3880000000000003,0.03142648707281987
0.3890000000000003,0.03142651731726492
0.3900000000000003,0.031426547427438514
0.3910000000000003,0.031426577411622525
0.3920000000000003,0.03142660727092723
0.3930000000000003,0.03142663700065006
0.3940000000000003,0.03142666660394275
0.3950000000000003,0.031426696078483786
0.3960000000000003,0.03142672542777574
0.3970000000000003,0.03142675465007612
0.3980000000000003,0.031426783746844204
0.3990000000000003,0.03142681271966469
0.4000000000000003,0.03142684156711418
0.4010000000000003,0.031426870286000615
0.4020000000000003,0.03142689888368895
0.4030000000000003,0.03142692735351947
0.4040000000000003,0.03142695569943939
0.4050000000000003,0.03142698392138132
0.4060000000000003,0.03142701202370177
0.4070000000000003,0.0314270399970705
0.4080000000000003,0.03142706785178079
0.4090000000000003,0.031427095579263896
0.4100000000000003,0.03142712318690475
0.4110000000000003,0.03142715067547466
0.4120000000000003,0.03142717803808844
0.4130000000000003,0.031427205280574515
0.4140000000000003,0.03142723240048099
0.4150000000000003,0.031427259402353414
0.4160000000000003,0.031427286282989665
0.4170000000000003,0.031427313040677106
0.4180000000000003,0.03142733968079942
0.4190000000000003,0.03142736620181618
0.4200000000000003,0.03142739260644779
0.4210000000000003,0.03142741888783242
0.4220000000000003,0.03142744505246286
0.4230000000000003,0.03142747109624131
0.4240000000000003,0.0314274970246795
0.4250000000000003,0.03142752283532236
0.4260000000000003,0.03142754853004626
0.4270000000000003,0.031427574105570934
0.4280000000000003,0.03142759956594322
0.4290000000000003,0.03142762491059794
0.4300000000000003,0.03142765013902521
0.4310000000000003,0.031427675251349506
0.43200000000000033,0.03142770024884949
0.43300000000000033,0.03142772513129439
0.43400000000000033,0.031427749902315186
0.43500000000000033,0.03142777455573445
0.43600000000000033,0.03142779909666868
0.43700000000000033,0.031427823523719506
0.43800000000000033,0.03142784783783258
0.43900000000000033,0.03142787204398865
0.44000000000000034,0.03142789613274712
0.44100000000000034,0.03142792011130443
0.44200000000000034,0.03142794397824502
0.44300000000000034,0.03142796773449308
0.44400000000000034,0.03142799137952699
0.44500000000000034,0.03142801491551811
0.44600000000000034,0.03142803833773933
0.44700000000000034,0.03142806165381188
0.44800000000000034,0.031428084860553124
0.44900000000000034,0.03142810795971044
0.45000000000000034,0.03142813094700867
0.45100000000000035,0.0314281538232701
0.45200000000000035,0.03142817659768872
0.45300000000000035,0.031428199265347
0.45400000000000035,0.031428221823641744
0.45500000000000035,0.0314282442768909
0.45600000000000035,0.03142826662083928
0.45700000000000035,0.03142828885699011
0.45800000000000035,0.03142831099246252
0.45900000000000035,0.0314283330206352
0.46000000000000035,0.0314283549460838
0.46100000000000035,0.03142837676349496
0.46200000000000035,0.03142839848032273
0.46300000000000036,0.03142842009340461
0.46400000000000036,0.031428441602564396
0.46500000000000036,0.03142846300497789
0.46600000000000036,0.03142848430661232
0.46700000000000036,0.03142850550765322
0.46800000000000036,0.0314285266059541
0.46900000000000036,0.03142854760447738
0.47000000000000036,0.03142856850117904
0.47100000000000036,0.031428589297384076
0.47200000000000036,0.03142860999321785
0.47300000000000036,0.03142863058879695
0.47400000000000037,0.031428651082000984
0.47500000000000037,0.03142867148064437
0.47600000000000037,0.03142869177991199
0.47700000000000037,0.03142871198022103
0.47800000000000037,0.031428732080611005
0.47900000000000037,0.03142875208131207
0.48000000000000037,0.03142877198853868
0.48100000000000037,0.031428791801090226
0.4820000000000004,0.03142881151277159
0.4830000000000004,0.031428831127047516
0.4840000000000004,0.0314288506464365
0.4850000000000004,0.03142887007413694
0.4860000000000004,0.03142888940699224
0.4870000000000004,0.03142890864139512
0.4880000000000004,0.031428927783826346
0.4890000000000004,0.0314289468302074
0.4900000000000004,0.03142896578327323
0.4910000000000004,0.031428984643841563
0.4920000000000004,0.03142900341241175
0.4930000000000004,0.03142902208783708
0.4940000000000004,0.03142904066823402
0.4950000000000004,0.031429059162683536
0.4960000000000004,0.03142907756206182
0.4970000000000004,0.03142909587145238
0.4980000000000004,0.031429114090797614
0.4990000000000004,0.031429132217939595
0.5000000000000003,0.03142915025697883
0.5010000000000003,0.031429168206620284
0.5020000000000003,0.031429186063567316
0.5030000000000003,0.031429203836081714
0.5040000000000003,0.03142922152023249
0.5050000000000003,0.03142923911597426
0.5060000000000003,0.03142925662504895
0.5070000000000003,0.03142927404053039
0.5080000000000003,0.0314292913731336
0.5090000000000003,0.03142930861882897
0.5100000000000003,0.031429325780979095
0.5110000000000003,0.03142934285519589
0.5120000000000003,0.03142935984278051
0.5130000000000003,0.03142937674816895
0.5140000000000003,0.03142939356560941
0.5150000000000003,0.031429410300440136
0.5160000000000003,0.03142942694902548
0.5170000000000003,0.03142944351380883
0.5180000000000003,0.031429459998215475
0.5190000000000003,0.031429476398713754
0.5200000000000004,0.03142949271426503
0.5210000000000004,0.031429508951641635
0.5220000000000004,0.03142952510450525
0.5230000000000004,0.031429541176492715
0.5240000000000004,0.031429557168295374
0.5250000000000004,0.03142957307904939
0.5260000000000004,0.0314295889081404
0.5270000000000004,0.031429604653993325
0.5280000000000004,0.031429620322145774
0.5290000000000004,0.03142963591150198
0.5300000000000004,0.03142965142507947
0.5310000000000004,0.03142966685505904
0.5320000000000004,0.03142968220607543
0.5330000000000004,0.031429697482574924
0.5340000000000004,0.031429712681899445
0.5350000000000004,0.03142972779833398
0.5360000000000004,0.031429742842608056
0.5370000000000004,0.03142975780965953
0.5380000000000004,0.031429772701023484
0.5390000000000004,0.031429787513352014
0.5400000000000004,0.03142980225300893
0.5410000000000004,0.03142981691709618
0.5420000000000004,0.03142983150378047
0.5430000000000004,0.03142984601434896
0.5440000000000004,0.03142986045408037
0.5450000000000004,0.03142987481859162
0.5460000000000004,0.03142988911172102
0.5470000000000004,0.03142990332932263
0.5480000000000004,0.031429917469844054
0.5490000000000004,0.03142993154492636
0.5500000000000004,0.0314299455446268
0.5510000000000004,0.031429959471283894
0.5520000000000004,0.03142997332755475
0.5530000000000004,0.03142998711242236
0.5540000000000004,0.031430000825242894
0.5550000000000004,0.03143001446859549
0.5560000000000004,0.03143002804037178
0.5570000000000004,0.03143004154001191
0.5580000000000004,0.03143005497416789
0.5590000000000004,0.031430068334187815
0.5600000000000004,0.03143008162806056
0.5610000000000004,0.031430094856960605
0.5620000000000004,0.03143010801217421
0.5630000000000004,0.031430121101130436
0.5640000000000004,0.03143013412001564
0.5650000000000004,0.03143014707252009
0.5660000000000004,0.0314301599611243
0.5670000000000004,0.03143017277877299
0.5680000000000004,0.03143018553256692
0.5690000000000004,0.03143019821448072
0.5700000000000004,0.03143021083507068
0.5710000000000004,0.03143022338868221
0.5720000000000004,0.03143023587901323
0.5730000000000004,0.03143024830078248
0.5740000000000004,0.03143026065887666
0.5750000000000004,0.03143027295586703
0.5760000000000004,0.03143028518661988
0.5770000000000004,0.03143029735213291
0.5780000000000004,0.03143030945405003
0.5790000000000004,0.03143032149229401
0.5800000000000004,0.031430333471439156
0.5810000000000004,0.03143034538609996
0.5820000000000004,0.03143035723724201
0.5830000000000004,0.03143036902933084
0.5840000000000004,0.03143038075724135
0.5850000000000004,0.03143039242371497
0.5860000000000004,0.03143040403229029
0.5870000000000004,0.03143041557434847
0.5880000000000004,0.031430427058305094
0.5890000000000004,0.031430438478125315
0.5900000000000004,0.03143044984226324
0.5910000000000004,0.03143046114679416
0.5920000000000004,0.0314304723915655
0.5930000000000004,0.03143048357822219
0.5940000000000004,0.03143049470383172
0.5950000000000004,0.03143050577188043
0.5960000000000004,0.031430516780939964
0.5970000000000004,0.03143052773469368
0.5980000000000004,0.03143053862689097
0.5990000000000004,0.031430549460939976
0.6000000000000004,0.03143056024007553
0.6010000000000004,0.03143057096443151
0.6020000000000004,0.03143058163097283
0.6030000000000004,0.03143059223787067
0.6040000000000004,0.03143060279399376
0.6050000000000004,0.031430613289993234
0.6060000000000004,0.03143062373073918
0.6070000000000004,0.03143063411888089
0.6080000000000004,0.03143064444892632
0.6090000000000004,0.031430654727227204
0.6100000000000004,0.031430664949316525
0.6110000000000004,0.0314306751172781
0.6120000000000004,0.031430685232333194
0.6130000000000004,0.03143069529494758
0.6140000000000004,0.0314307052977966
0.6150000000000004,0.03143071525438292
0.6160000000000004,0.031430725156949564
0.6170000000000004,0.03143073500340293
0.6180000000000004,0.03143074479780397
0.6190000000000004,0.03143075454493776
0.6200000000000004,0.031430764239083864
0.6210000000000004,0.03143077388084838
0.6220000000000004,0.031430783468613686
0.6230000000000004,0.03143079300493051
0.6240000000000004,0.03143080249204549
0.6250000000000004,0.03143081193049495
0.6260000000000004,0.031430821316540306
0.6270000000000004,0.0314308306526202
0.6280000000000004,0.03143083993905825
0.6290000000000004,0.031430849176369055
0.6300000000000004,0.03143085836446375
0.6310000000000004,0.03143086750456309
0.6320000000000005,0.03143087659628953
0.6330000000000005,0.03143088563491146
0.6340000000000005,0.03143089462852636
0.6350000000000005,0.03143090357328529
0.6360000000000005,0.03143091247103404
0.6370000000000005,0.03143092131851789
0.6380000000000005,0.03143093012487602
0.6390000000000005,0.031430938875271666
0.6400000000000005,0.031430947582832415
0.6410000000000005,0.031430956246122056
0.6420000000000005,0.03143096486010163
0.6430000000000005,0.03143097343093313
0.6440000000000005,0.031430981954539965
0.6450000000000005,0.031430990433529656
0.6460000000000005,0.03143099886289858
0.6470000000000005,0.03143100724947952
0.6480000000000005,0.03143101559113514
0.6490000000000005,0.031431023885735085
0.6500000000000005,0.031431032137141435
0.6510000000000005,0.03143104034339586
0.6520000000000005,0.03143104850935177
0.6530000000000005,0.0314310566283302
0.6540000000000005,0.031431064703543767
0.6550000000000005,0.03143107273528837
0.6560000000000005,0.03143108072646084
0.6570000000000005,0.03143108867334513
0.6580000000000005,0.03143109657809436
0.6590000000000005,0.03143110443514504
0.6600000000000005,0.03143111225291455
0.6610000000000005,0.031431120027697976
0.6620000000000005,0.03143112776060022
0.6630000000000005,0.03143113545682935
0.6640000000000005,0.03143114310688656
0.6650000000000005,0.03143115071694805
0.6660000000000005,0.031431158284893686
0.6670000000000005,0.031431165813708216
0.6680000000000005,0.03143117329885734
0.6690000000000005,0.03143118075031967
0.6700000000000005,0.031431188150043775
0.6710000000000005,0.03143119551533994
0.6720000000000005,0.031431202842759756
0.6730000000000005,0.03143121013231291
0.6740000000000005,0.03143121737795563
0.6750000000000005,0.031431224583938926
0.6760000000000005,0.031431231755999385
0.6770000000000005,0.03143123888431452
0.6780000000000005,0.03143124597596944
0.6790000000000005,0.03143125302912321
0.6800000000000005,0.03143126004515926
0.6810000000000005,0.03143126702147321
0.6820000000000005,0.031431273961289564
0.6830000000000005,0.03143128085988005
0.6840000000000005,0.03143128772549251
0.6850000000000005,0.03143129454987634
0.6860000000000005,0.031431301341750685
0.6870000000000005,0.03143130809299835
0.6880000000000005,0.03143131480919179
0.6890000000000005,0.03143132148879692
0.6900000000000005,0.03143132813246149
0.6910000000000005,0.03143133473894009
0.6920000000000005,0.031431341311562805
0.6930000000000005,0.031431347846797054
0.6940000000000005,0.03143135434653341
0.6950000000000005,0.03143136081200176
0.6960000000000005,0.03143136723883592
0.6970000000000005,0.031431373633240584
0.6980000000000005,0.03143137999411016
0.6990000000000005,0.03143138631927717
0.7000000000000005,0.03143139260976506
0.7010000000000005,0.03143139886498457
0.7020000000000005,0.03143140508608163
0.7030000000000005,0.031431411274570706
0.7040000000000005,0.03143141743126494
0.7050000000000005,0.03143142355107378
0.7060000000000005,0.031431429638371824
0.7070000000000005,0.03143143569380266
0.7080000000000005,0.031431441715217064
0.7090000000000005,0.03143144770235873
0.7100000000000005,0.031431453657224544
0.7110000000000005,0.03143145957995061
0.7120000000000005,0.031431465471609965
0.7130000000000005,0.03143147132969248
0.7140000000000005,0.03143147716078492
0.7150000000000005,0.031431482952700374
0.7160000000000005,0.03143148871658885
0.7170000000000005,0.03143149444841008
0.7180000000000005,0.03143150014987243
0.7190000000000005,0.031431505817496666
0.7200000000000005,0.03143151145523563
0.7210000000000005,0.03143151706094111
0.7220000000000005,0.03143152263821181
0.7230000000000005,0.031431528185004075
0.7240000000000005,0.03143153370218347
0.7250000000000005,0.03143153918576476
0.7260000000000005,0.03143154464209225
0.7270000000000005,0.03143155006720495
0.7280000000000005,0.03143155546261491
0.7290000000000005,0.03143156082912085
0.7300000000000005,0.03143156616800124
0.7310000000000005,0.03143157147251843
0.7320000000000005,0.03143157675138684
0.7330000000000005,0.031431582003480174
0.7340000000000005,0.031431587223942264
0.7350000000000005,0.03143159241874009
0.7360000000000005,0.03143159757937744
0.7370000000000005,0.03143160271247399
0.7380000000000005,0.0314316078223142
0.7390000000000005,0.03143161289993337
0.7400000000000005,0.03143161795316324
0.7410000000000005,0.031431622976039755
0.7420000000000005,0.03143162797246542
0.7430000000000005,0.03143163294033636
0.7440000000000005,0.03143163788109586
0.7450000000000006,0.03143164279445418
0.7460000000000006,0.031431647681528
0.7470000000000006,0.03143165254212102
0.7480000000000006,0.03143165737474224
0.7490000000000006,0.03143166218134699
0.7500000000000006,0.031431666961947956
0.7510000000000006,0.031431671716222596
0.7520000000000006,0.03143167644001967
0.7530000000000006,0.03143168114616952
0.7540000000000006,0.031431685821742925
0.7550000000000006,0.03143169046963252
0.7560000000000006,0.031431695094559196
0.7570000000000006,0.031431699692266675
0.7580000000000006,0.0314317042697849
0.7590000000000006,0.03143170881622417
0.7600000000000006,0.031431713339210986
0.7610000000000006,0.03143171783958437
0.7620000000000006,0.031431722316389764
0.7630000000000006,0.031431726764002924
0.7640000000000006,0.031431731186470545
0.7650000000000006,0.03143173558650202
0.7660000000000006,0.03143173996596495
0.7670000000000006,0.03143174431596423
0.7680000000000006,0.03143174864359169
0.7690000000000006,0.03143175294700865
0.7700000000000006,0.03143175722837058
0.7710000000000006,0.03143176148587013
0.7720000000000006,0.03143176571891047
0.7730000000000006,0.03143176992672843
0.7740000000000006,0.03143177411571563
0.7750000000000006,0.03143177827908523
0.7760000000000006,0.03143178241824561
0.7770000000000006,0.03143178653639345
0.7780000000000006,0.03143179062798395
0.7790000000000006,0.031431794702601906
0.7800000000000006,0.0314317987536356
0.7810000000000006,0.031431802779229114
0.7820000000000006,0.03143180678358438
0.7830000000000006,0.031431810768570934
0.7840000000000006,0.03143181472619661
0.7850000000000006,0.03143181866637509
0.7860000000000006,0.03143182258471189
0.7870000000000006,0.03143182648102761
0.7880000000000006,0.03143183035346028
0.7890000000000006,0.031431834207930776
0.7900000000000006,0.03143183803972766
0.7910000000000006,0.03143184184882729
0.7920000000000006,0.03143184563541544
0.7930000000000006,0.03143184940332238
0.7940000000000006,0.031431853148360715
0.7950000000000006,0.0314318568777983
0.7960000000000006,0.03143186058175245
0.7970000000000006,0.031431864270653184
0.7980000000000006,0.03143186793150694
0.7990000000000006,0.0314318715777377
0.7990000000000006,0.0314318715777377
0.7990000000000006,0.0314318715777377

==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac50_p4_N25_dt10_.csv <==
column 1, column 2
0.001,0.03220852320595912
0.002,0.030862879396927063
0.003,0.030229751526344703
0.004,0.029886299761739867
0.005,0.029680583154041575
0.006,0.029542696103306777
0.007,0.02944006610621673
0.008,0.029357440184075087
0.009000000000000001,0.029287467793976115
0.010000000000000002,0.02922639647387013
0.011000000000000003,0.0291721434609705
0.012000000000000004,0.029123433155691294
0.013000000000000005,0.029079405111236998
0.014000000000000005,0.02903942984375739
0.015000000000000006,0.029003017829248114
0.016000000000000007,0.02896977155400264
0.017000000000000008,0.028939358352186455
0.01800000000000001,0.028911493871488815
0.01900000000000001,0.02888593133040829
0.02000000000000001,0.028862454144077135
0.02100000000000001,0.028840870620860576
0.022000000000000013,0.028821010011064192
0.023000000000000013,0.02880271945845038
0.024000000000000014,0.028785861593337892
0.025000000000000015,0.02877031258196195
0.026000000000000016,0.028755960516773087
0.027000000000000017,0.028742704065221693
0.028000000000000018,0.02873045131916711
0.02900000000000002,0.02871911880373079
0.03000000000000002,0.028708630613457894
0.03100000000000002,0.028698917658153703
0.03200000000000002,0.02868991699220703
0.03300000000000002,0.028681571222432246
0.03400000000000002,0.028673827980367814
0.035000000000000024,0.02866663944785695
0.036000000000000025,0.02865996193329827
0.037000000000000026,0.02865375549092885
0.03800000000000003,0.028647983575146797
0.03900000000000003,0.028642612731331184
0.04000000000000003,0.028637612316803115
0.04100000000000003,0.0286329542457635
0.04200000000000003,0.02862861276108691
0.04300000000000003,0.02862456422583436
0.04400000000000003,0.028620786937065136
0.04500000000000003,0.028617260953410467
0.046000000000000034,0.028613967940919856
0.047000000000000035,0.02861089103377188
0.048000000000000036,0.028608014705893095
0.04900000000000004,0.028605324655457533
0.05000000000000004,0.028602807700065076
0.05100000000000004,0.02860045168219747
0.05200000000000004,0.028598245381255993
0.05300000000000004,0.028596178434190635
0.05400000000000004,0.028594241265534972
0.05500000000000004,0.028592425020550902
0.05600000000000004,0.028590721506428073
0.057000000000000044,0.02858912313840834
0.058000000000000045,0.028587622889116468
0.059000000000000045,0.02858621424534407
0.060000000000000046,0.02858489116447882
0.06100000000000005,0.028583648039427912
0.06200000000000005,0.02858247966365279
0.06300000000000004,0.028581381198186512
0.06400000000000004,0.02858034814549746
0.06500000000000004,0.028579376321635118
0.06600000000000004,0.028578461832131793
0.06700000000000005,0.028577601051633667
0.06800000000000005,0.028576790602507646
0.06900000000000005,0.028576027334906655
0.07000000000000005,0.02857530831024106
0.07100000000000005,0.028574630790290496
0.07200000000000005,0.028573992218075245
0.07300000000000005,0.028573390205090157
0.07400000000000005,0.028572822519917263
0.07500000000000005,0.028572287077754967
0.07600000000000005,0.028571781927941364
0.07700000000000005,0.02857130524654019
0.07800000000000006,0.028570855310303636
0.07900000000000006,0.028570430548023478
0.08000000000000006,0.028570029455387867
0.08100000000000006,0.028569650612134595
0.08200000000000006,0.028569292735208397
0.08300000000000006,0.028568954582784016
0.08400000000000006,0.028568634997881346
0.08500000000000006,0.028568332896671114
0.08600000000000006,0.02856804726346616
0.08700000000000006,0.028567777145147844
0.08800000000000006,0.02856752164662289
0.08900000000000007,0.028567279926906188
0.09000000000000007,0.028567051196310783
0.09100000000000007,0.028566834713811436
0.09200000000000007,0.028566629782184275
0.09300000000000007,0.02856643574551601
0.09400000000000007,0.02856625198811989
0.09500000000000007,0.028566077932436127
0.09600000000000007,0.02856591303224472
0.09700000000000007,0.028565756776052376
0.09800000000000007,0.028565608681195166
0.09900000000000007,0.028565468293648002
0.10000000000000007,0.028565335186591566
0.10100000000000008,0.0285652089583613
0.10200000000000008,0.028565089229881626
0.10300000000000008,0.028564975643804082
0.10400000000000008,0.028564867865342982
0.10500000000000008,0.028564765577655415
0.10600000000000008,0.028564668481119326
0.10700000000000008,0.02856457629637221
0.10800000000000008,0.028564488757804568
0.10900000000000008,0.028564405615189456
0.11000000000000008,0.028564326633363266
0.11100000000000008,0.02856425158910612
0.11200000000000009,0.028564180272833712
0.11300000000000009,0.028564112488079853
0.11400000000000009,0.02856404804726567
0.11500000000000009,0.028563986774319015
0.11600000000000009,0.02856392850303324
0.11700000000000009,0.028563873076785238
0.11800000000000009,0.02856382034754934
0.11900000000000009,0.0285637701746678
0.12000000000000009,0.02856372242556881
0.1210000000000001,0.028563676977061518
0.1220000000000001,0.028563633709821398
0.1230000000000001,0.028563592511819755
0.1240000000000001,0.02856355327905245
0.12500000000000008,0.028563515911333402
0.12600000000000008,0.028563480314188726
0.12700000000000009,0.028563446398732668
0.12800000000000009,0.028563414081211512
0.1290000000000001,0.028563383281159514
0.1300000000000001,0.028563353923431747
0.1310000000000001,0.028563325936129626
0.1320000000000001,0.02856329925287369
0.1330000000000001,0.028563273808558623
0.1340000000000001,0.028563249543525033
0.1350000000000001,0.028563226399664653
0.1360000000000001,0.028563204323158394
0.1370000000000001,0.028563183262468355
0.1380000000000001,0.02856316316931075
0.1390000000000001,0.028563143996654366
0.1400000000000001,0.028563125701009245
0.1410000000000001,0.02856310824118989
0.1420000000000001,0.02856309157713095
0.1430000000000001,0.028563075672290193
0.1440000000000001,0.028563060490911212
0.1450000000000001,0.028563045999009135
0.1460000000000001,0.028563032165041066
0.1470000000000001,0.02856301895874001
0.1480000000000001,0.028563006351666583
0.1490000000000001,0.028562994315957973
0.1500000000000001,0.028562982826009258
0.1510000000000001,0.028562971856734648
0.1520000000000001,0.028562961385744854
0.1530000000000001,0.028562951389928648
0.1540000000000001,0.028562941848360283
0.1550000000000001,0.02856293274079022
0.1560000000000001,0.028562924048322447
0.1570000000000001,0.02856291575233331
0.1580000000000001,0.02856290783571578
0.1590000000000001,0.028562900282421883
0.16000000000000011,0.028562893076442237
0.16100000000000012,0.028562886202341067
0.16200000000000012,0.02856287964701792
0.16300000000000012,0.028562873395545932
0.16400000000000012,0.028562867435832025
0.16500000000000012,0.02856286175540705
0.16600000000000012,0.028562856342550718
0.16700000000000012,0.02856285118612612
0.16800000000000012,0.028562846275301278
0.16900000000000012,0.028562841600137296
0.17000000000000012,0.02856283715050404
0.17100000000000012,0.028562832917593758
0.17200000000000013,0.028562828892086747
0.17300000000000013,0.02856282506575456
0.17400000000000013,0.02856282143066233
0.17500000000000013,0.028562817978783253
0.17600000000000013,0.028562814703054128
0.17700000000000013,0.028562811596415907
0.17800000000000013,0.028562808651802996
0.17900000000000013,0.028562805863117484
0.18000000000000013,0.02856280322385412
0.18100000000000013,0.028562800728091902
0.18200000000000013,0.028562798370702896
0.18300000000000013,0.028562796145852068
0.18400000000000014,0.028562794048251794
0.18500000000000014,0.028562792073432677
0.18600000000000014,0.02856279021616119
0.18700000000000014,0.02856278847218816
0.18800000000000014,0.02856278683713649
0.18900000000000014,0.02856278530648676
0.19000000000000014,0.028562783876686395
0.19100000000000014,0.02856278254389438
0.19200000000000014,0.028562781303780215
0.19300000000000014,0.02856278015348415
0.19400000000000014,0.028562779089292455
0.19500000000000015,0.028562778108189725
0.19600000000000015,0.028562777206866678
0.19700000000000015,0.0285627763822599
0.19800000000000015,0.028562775631850175
0.19900000000000015,0.028562774952439696
0.20000000000000015,0.02856277434149711
0.20100000000000015,0.028562773796549222
0.20200000000000015,0.028562773314997604
0.20300000000000015,0.028562772894433496
0.20400000000000015,0.028562772533249587
0.20500000000000015,0.028562772228417264
0.20600000000000016,0.028562771978383552
0.20700000000000016,0.028562771780691765
0.20800000000000016,0.02856277163343536
0.20900000000000016,0.028562771535178125
0.21000000000000016,0.02856277148380861
0.21100000000000016,0.02856277147733071
0.21200000000000016,0.028562771514602018
0.21300000000000016,0.028562771593915605
0.21400000000000016,0.028562771713520098
0.21500000000000016,0.028562771871985863
0.21600000000000016,0.028562772067510053
0.21700000000000016,0.028562772299325013
0.21800000000000017,0.028562772565842977
0.21900000000000017,0.028562772865802066
0.22000000000000017,0.028562773197730516
0.22100000000000017,0.02856277356117345
0.22200000000000017,0.02856277395390332
0.22300000000000017,0.028562774375614428
0.22400000000000017,0.028562774824804495
0.22500000000000017,0.028562775300363517
0.22600000000000017,0.02856277580169794
0.22700000000000017,0.02856277632780636
0.22800000000000017,0.028562776877635265
0.22900000000000018,0.028562777450106408
0.23000000000000018,0.028562778044465012
0.23100000000000018,0.028562778660037445
0.23200000000000018,0.028562779295753137
0.23300000000000018,0.02856277995117328
0.23400000000000018,0.028562780625220753
0.23500000000000018,0.028562781317457823
0.23600000000000018,0.02856278202670121
0.23700000000000018,0.028562782752544584
0.23800000000000018,0.028562783494404227
0.23900000000000018,0.02856278425181988
0.24000000000000019,0.028562785023885102
0.2410000000000002,0.028562785809979136
0.2420000000000002,0.028562786609638083
0.2430000000000002,0.02856278742221316
0.2440000000000002,0.02856278824708177
0.2450000000000002,0.028562789084216833
0.2460000000000002,0.02856278993301562
0.2470000000000002,0.028562790792389634
0.2480000000000002,0.028562791662169688
0.2490000000000002,0.028562792542108518
0.25000000000000017,0.028562793431979525
0.25100000000000017,0.02856279433056771
0.25200000000000017,0.028562795238254425
0.25300000000000017,0.028562796154073884
0.25400000000000017,0.028562797078039437
0.25500000000000017,0.028562798009596276
0.25600000000000017,0.02856279894825009
0.2570000000000002,0.028562799893889164
0.2580000000000002,0.028562800846108544
0.2590000000000002,0.028562801804761333
0.2600000000000002,0.028562802769098852
0.2610000000000002,0.0285628037394779
0.2620000000000002,0.028562804714804473
0.2630000000000002,0.028562805695279646
0.2640000000000002,0.028562806680250748
0.2650000000000002,0.02856280767026989
0.2660000000000002,0.028562808664393848
0.2670000000000002,0.02856280966226755
0.2680000000000002,0.02856281066407577
0.2690000000000002,0.02856281166941606
0.2700000000000002,0.028562812678007022
0.2710000000000002,0.028562813689964158
0.2720000000000002,0.028562814704772753
0.2730000000000002,0.0285628157219005
0.2740000000000002,0.028562816741893034
0.2750000000000002,0.028562817763825923
0.2760000000000002,0.02856281878810347
0.2770000000000002,0.02856281981429625
0.2780000000000002,0.02856282084206295
0.2790000000000002,0.02856282187135256
0.2800000000000002,0.02856282290269776
0.2810000000000002,0.028562823934808128
0.2820000000000002,0.028562824967953662
0.2830000000000002,0.0285628260019204
0.2840000000000002,0.028562827037087974
0.2850000000000002,0.028562828072560578
0.2860000000000002,0.028562829108799998
0.2870000000000002,0.028562830145753608
0.2880000000000002,0.028562831182802798
0.2890000000000002,0.028562832219833967
0.2900000000000002,0.0285628332570979
0.2910000000000002,0.02856283429407102
0.2920000000000002,0.028562835331167078
0.2930000000000002,0.02856283636806996
0.2940000000000002,0.028562837404332436
0.2950000000000002,0.028562838439851267
0.2960000000000002,0.028562839475255966
0.2970000000000002,0.02856284050989503
0.2980000000000002,0.028562841543581404
0.2990000000000002,0.028562842576710986
0.3000000000000002,0.028562843608714607
0.3010000000000002,0.028562844639929863
0.3020000000000002,0.02856284566988252
0.3030000000000002,0.02856284669874577
0.3040000000000002,0.02856284772629421
0.3050000000000002,0.02856284875269303
0.3060000000000002,0.028562849777820466
0.3070000000000002,0.02856285080130578
0.3080000000000002,0.02856285182334186
0.3090000000000002,0.028562852843759565
0.3100000000000002,0.02856285386269434
0.3110000000000002,0.028562854879954976
0.3120000000000002,0.02856285589549511
0.3130000000000002,0.028562856909253767
0.3140000000000002,0.028562857920814186
0.3150000000000002,0.02856285893083762
0.3160000000000002,0.028562859938959833
0.3170000000000002,0.028562860944860356
0.3180000000000002,0.02856286194901323
0.31900000000000023,0.02856286295090602
0.32000000000000023,0.0285628639508105
0.32100000000000023,0.028562864948649756
0.32200000000000023,0.028562865944110144
0.32300000000000023,0.0285628669373723
0.32400000000000023,0.028562867928469803
0.32500000000000023,0.02856286891701366
0.32600000000000023,0.028562869903431803
0.32700000000000023,0.028562870887529623
0.32800000000000024,0.028562871869050394
0.32900000000000024,0.02856287284834472
0.33000000000000024,0.02856287382536683
0.33100000000000024,0.028562874799612132
0.33200000000000024,0.028562875771366524
0.33300000000000024,0.028562876740733417
0.33400000000000024,0.02856287770732578
0.33500000000000024,0.02856287867143409
0.33600000000000024,0.02856287963292502
0.33700000000000024,0.028562880591963005
0.33800000000000024,0.028562881548284885
0.33900000000000025,0.02856288250181372
0.34000000000000025,0.028562883452661093
0.34100000000000025,0.028562884400972318
0.34200000000000025,0.02856288534654512
0.34300000000000025,0.028562886289441102
0.34400000000000025,0.028562887229485058
0.34500000000000025,0.02856288816692819
0.34600000000000025,0.02856288910134664
0.34700000000000025,0.02856289003327604
0.34800000000000025,0.028562890962109278
0.34900000000000025,0.02856289188814364
0.35000000000000026,0.028562892811499457
0.35100000000000026,0.028562893732084836
0.35200000000000026,0.028562894649913417
0.35300000000000026,0.028562895564438657
0.35400000000000026,0.028562896476604507
0.35500000000000026,0.028562897385311828
0.35600000000000026,0.028562898291515308
0.35700000000000026,0.02856289919503518
0.35800000000000026,0.028562900095274478
0.35900000000000026,0.028562900992669768
0.36000000000000026,0.028562901887305665
0.36100000000000027,0.028562902779035868
0.36200000000000027,0.028562903667586317
0.36300000000000027,0.028562904553412916
0.36400000000000027,0.028562905436415296
0.36500000000000027,0.028562906316647978
0.36600000000000027,0.02856290719343543
0.36700000000000027,0.02856290806770161
0.36800000000000027,0.028562908938798363
0.36900000000000027,0.028562909807047208
0.3700000000000003,0.0285629106722898
0.3710000000000003,0.0285629115348048
0.3720000000000003,0.028562912394060547
0.3730000000000003,0.028562913250407728
0.3740000000000003,0.028562914103754375
0.3750000000000003,0.028562914954359142
0.3760000000000003,0.02856291580220839
0.3770000000000003,0.028562916646597353
0.3780000000000003,0.028562917488269522
0.3790000000000003,0.02856291832685961
0.3800000000000003,0.028562919162783945
0.3810000000000003,0.028562919995705646
0.3820000000000003,0.0285629208254558
0.3830000000000003,0.028562921652148913
0.3840000000000003,0.02856292247614404
0.3850000000000003,0.028562923297398228
0.3860000000000003,0.028562924115302746
0.3870000000000003,0.028562924930499188
0.3880000000000003,0.028562925742840084
0.3890000000000003,0.028562926551902536
0.3900000000000003,0.02856292735842116
0.3910000000000003,0.02856292816166825
0.3920000000000003,0.028562928962258614
0.3930000000000003,0.028562929759477287
0.3940000000000003,0.028562930554329215
0.3950000000000003,0.02856293134603845
0.3960000000000003,0.028562932134705062
0.3970000000000003,0.028562932920617658
0.3980000000000003,0.028562933703694778
0.3990000000000003,0.028562934483735834
0.4000000000000003,0.028562935261135205
0.4010000000000003,0.028562936035334285
0.4020000000000003,0.028562936806669655
0.4030000000000003,0.02856293757510435
0.4040000000000003,0.02856293834058232
0.4050000000000003,0.02856293910352979
0.4060000000000003,0.028562939863375676
0.4070000000000003,0.028562940620501815
0.4080000000000003,0.02856294137488246
0.4090000000000003,0.028562942125963966
0.4100000000000003,0.02856294287464927
0.4110000000000003,0.028562943620244693
0.4120000000000003,0.028562944363120017
0.4130000000000003,0.028562945102855657
0.4140000000000003,0.028562945839932265
0.4150000000000003,0.02856294657443319
0.4160000000000003,0.028562947305795533
0.4170000000000003,0.028562948034649205
0.4180000000000003,0.02856294876062255
0.4190000000000003,0.028562949483929023
0.4200000000000003,0.028562950204152174
0.4210000000000003,0.028562950921854076
0.4220000000000003,0.028562951636503065
0.4230000000000003,0.0285629523486098
0.4240000000000003,0.02856295305773343
0.4250000000000003,0.02856295376448244
0.4260000000000003,0.028562954468178726
0.4270000000000003,0.02856295516940048
0.4280000000000003,0.028562955867522125
0.4290000000000003,0.028562956562928187
0.4300000000000003,0.028562957255929423
0.4310000000000003,0.02856295794598428
0.43200000000000033,0.028562958633590287
0.43300000000000033,0.028562959318343892
0.43400000000000033,0.028562960000077808
0.43500000000000033,0.028562960679666512
0.43600000000000033,0.02856296135615033
0.43700000000000033,0.028562962030473434
0.43800000000000033,0.028562962701898332
0.43900000000000033,0.02856296337050144
0.44000000000000034,0.028562964036531645
0.44100000000000034,0.0285629647000583
0.44200000000000034,0.028562965360723433
0.44300000000000034,0.028562966018989926
0.44400000000000034,0.028562966674379527
0.44500000000000034,0.02856296732725158
0.44600000000000034,0.028562967977667664
0.44700000000000034,0.028562968625463273
0.44800000000000034,0.028562969270646964
0.44900000000000034,0.02856296991337135
0.45000000000000034,0.028562970553201
0.45100000000000035,0.028562971190607984
0.45200000000000035,0.028562971825575476
0.45300000000000035,0.028562972458054208
0.45400000000000035,0.028562973087492893
0.45500000000000035,0.02856297371524304
0.45600000000000035,0.028562974339888247
0.45700000000000035,0.028562974961931765
0.45800000000000035,0.028562975581629953
0.45900000000000035,0.028562976198990824
0.46000000000000035,0.028562976813879103
0.46100000000000035,0.02856297742581474
0.46200000000000035,0.028562978035561095
0.46300000000000036,0.028562978643202112
0.46400000000000036,0.02856297924769197
0.46500000000000036,0.028562979850024157
0.46600000000000036,0.028562980450006045
0.46700000000000036,0.02856298104757348
0.46800000000000036,0.028562981642357484
0.46900000000000036,0.028562982235275987
0.47000000000000036,0.028562982825387193
0.47100000000000036,0.028562983413094538
0.47200000000000036,0.02856298399849203
0.47300000000000036,0.028562984581598443
0.47400000000000037,0.028562985162107833
0.47500000000000037,0.02856298574022096
0.47600000000000037,0.028562986316126023
0.47700000000000037,0.028562986889500774
0.47800000000000037,0.028562987460904687
0.47900000000000037,0.028562988029641544
0.48000000000000037,0.02856298859606884
0.48100000000000037,0.028562989160401786
0.4820000000000004,0.028562989721914255
0.4830000000000004,0.02856299028157465
0.4840000000000004,0.028562990838525572
0.4850000000000004,0.02856299139352616
0.4860000000000004,0.028562991946136044
0.4870000000000004,0.028562992496646827
0.4880000000000004,0.028562993044574773
0.4890000000000004,0.02856299359050297
0.4900000000000004,0.028562994134098053
0.4910000000000004,0.028562994675343283
0.4920000000000004,0.02856299521430872
0.4930000000000004,0.02856299575121415
0.4940000000000004,0.02856299628549073
0.4950000000000004,0.028562996817753546
0.4960000000000004,0.028562997347923287
0.4970000000000004,0.028562997876070563
0.4980000000000004,0.028562998401733743
0.4990000000000004,0.028562998925414005
0.5000000000000003,0.028562999446518172
0.5010000000000003,0.028562999965773717
0.5020000000000003,0.028563000482688488
0.5030000000000003,0.028563000997809156
0.5040000000000003,0.02856300151033109
0.5050000000000003,0.028563002020761084
0.5060000000000003,0.028563002529364116
0.5070000000000003,0.028563003035850024
0.5080000000000003,0.02856300353976178
0.5090000000000003,0.028563004041854134
0.5100000000000003,0.028563004541937217
0.5110000000000003,0.028563005039709797
0.5120000000000003,0.028563005535345118
0.5130000000000003,0.02856300602928438
0.5140000000000003,0.028563006521093302
0.5150000000000003,0.028563007010343183
0.5160000000000003,0.028563007497724145
0.5170000000000003,0.028563007983375948
0.5180000000000003,0.028563008466691932
0.5190000000000003,0.02856300894786382
0.5200000000000004,0.028563009427208887
0.5210000000000004,0.028563009904801557
0.5220000000000004,0.028563010379950023
0.5230000000000004,0.028563010853216917
0.5240000000000004,0.02856301132452136
0.5250000000000004,0.02856301179363472
0.5260000000000004,0.028563012261016752
0.5270000000000004,0.028563012726211607
0.5280000000000004,0.028563013189507467
0.5290000000000004,0.02856301365097864
0.5300000000000004,0.02856301411037693
0.5310000000000004,0.02856301456796959
0.5320000000000004,0.028563015023570913
0.5330000000000004,0.028563015476965794
0.5340000000000004,0.028563015928787152
0.5350000000000004,0.028563016378726033
0.5360000000000004,0.028563016826517636
0.5370000000000004,0.028563017272570802
0.5380000000000004,0.028563017716494832
0.5390000000000004,0.028563018158671995
0.5400000000000004,0.028563018598918483
0.5410000000000004,0.028563019037501605
0.5420000000000004,0.028563019474015423
0.5430000000000004,0.028563019908645966
0.5440000000000004,0.028563020341379145
0.5450000000000004,0.028563020772180675
0.5460000000000004,0.028563021201443085
0.5470000000000004,0.028563021628815688
0.5480000000000004,0.02856302205417216
0.5490000000000004,0.028563022477944615
0.5500000000000004,0.02856302289945608
0.5510000000000004,0.02856302331979289
0.5520000000000004,0.02856302373785707
0.5530000000000004,0.028563024154546226
0.5540000000000004,0.02856302456923335
0.5550000000000004,0.028563024981908065
0.5560000000000004,0.028563025392901727
0.5570000000000004,0.028563025802426003
0.5580000000000004,0.028563026209867004
0.5590000000000004,0.0285630266158769
0.5600000000000004,0.028563027020041033
0.5610000000000004,0.02856302742227743
0.5620000000000004,0.02856302782298042
0.5630000000000004,0.02856302822178694
0.5640000000000004,0.02856302861892358
0.5650000000000004,0.02856302901459767
0.5660000000000004,0.028563029408236847
0.5670000000000004,0.028563029800261687
0.5680000000000004,0.02856303019077102
0.5690000000000004,0.028563030579624553
0.5700000000000004,0.02856303096643147
0.5710000000000004,0.02856303135179228
0.5720000000000004,0.028563031735612823
0.5730000000000004,0.028563032117563465
0.5740000000000004,0.02856303249798112
0.5750000000000004,0.028563032876612656
0.5760000000000004,0.02856303325351951
0.5770000000000004,0.028563033629271078
0.5780000000000004,0.02856303400308879
0.5790000000000004,0.02856303437535927
0.5800000000000004,0.028563034746056495
0.5810000000000004,0.028563035114895177
0.5820000000000004,0.028563035482303673
0.5830000000000004,0.02856303584808027
0.5840000000000004,0.028563036212143927
0.5850000000000004,0.028563036574985164
0.5860000000000004,0.02856303693631835
0.5870000000000004,0.02856303729572249
0.5880000000000004,0.028563037653676467
0.5890000000000004,0.028563038010067956
0.5900000000000004,0.028563038364724597
0.5910000000000004,0.02856303871800303
0.5920000000000004,0.02856303906999155
0.5930000000000004,0.028563039420040445
0.5940000000000004,0.02856303976879082
0.5950000000000004,0.02856304011601282
0.5960000000000004,0.028563040461730603
0.5970000000000004,0.028563040805847602
0.5980000000000004,0.028563041148374504
0.5990000000000004,0.028563041489498214
0.6000000000000004,0.02856304182918906
0.6010000000000004,0.028563042167400427
0.6020000000000004,0.028563042504231757
0.6030000000000004,0.02856304283951862
0.6040000000000004,0.02856304317316126
0.6050000000000004,0.02856304350540643
0.6060000000000004,0.028563043836246717
0.6070000000000004,0.028563044166101278
0.6080000000000004,0.028563044493990004
0.6090000000000004,0.028563044820600854
0.6100000000000004,0.028563045145766602
0.6110000000000004,0.028563045469464983
0.6120000000000004,0.028563045791643246
0.6130000000000004,0.028563046112499376
0.6140000000000004,0.028563046431978552
0.6150000000000004,0.0285630467501751
0.6160000000000004,0.02856304706690132
0.6170000000000004,0.028563047382221388
0.6180000000000004,0.02856304769619298
0.6190000000000004,0.028563048008793616
0.6200000000000004,0.02856304831974425
0.6210000000000004,0.02856304862963707
0.6220000000000004,0.02856304893814256
0.6230000000000004,0.02856304924517057
0.6240000000000004,0.028563049550779922
0.6250000000000004,0.028563049855160904
0.6260000000000004,0.028563050158387965
0.6270000000000004,0.02856305046008263
0.6280000000000004,0.02856305076043215
0.6290000000000004,0.02856305105977943
0.6300000000000004,0.02856305135715113
0.6310000000000004,0.02856305165377139
0.6320000000000005,0.028563051948775897
0.6330000000000005,0.028563052242779344
0.6340000000000005,0.02856305253533552
0.6350000000000005,0.028563052826613696
0.6360000000000005,0.02856305311659339
0.6370000000000005,0.028563053405146335
0.6380000000000005,0.02856305369257308
0.6390000000000005,0.028563053978890827
0.6400000000000005,0.028563054263813753
0.6410000000000005,0.028563054547464148
0.6420000000000005,0.02856305482982631
0.6430000000000005,0.028563055110806028
0.6440000000000005,0.02856305539086937
0.6450000000000005,0.028563055669580964
0.6460000000000005,0.028563055946836766
0.6470000000000005,0.028563056223162898
0.6480000000000005,0.028563056498102382
0.6490000000000005,0.02856305677190852
0.6500000000000005,0.028563057044558172
0.6510000000000005,0.028563057315894518
0.6520000000000005,0.028563057586169588
0.6530000000000005,0.02856305785506898
0.6540000000000005,0.028563058122758535
0.6550000000000005,0.028563058389403824
0.6560000000000005,0.028563058654842634
0.6570000000000005,0.028563058918945654
0.6580000000000005,0.028563059182045093
0.6590000000000005,0.028563059444212315
0.6600000000000005,0.028563059705009435
0.6610000000000005,0.02856305996435959
0.6620000000000005,0.028563060222841587
0.6630000000000005,0.028563060480146635
0.6640000000000005,0.02856306073616536
0.6650000000000005,0.02856306099114161
0.6660000000000005,0.028563061245085224
0.6670000000000005,0.028563061497737338
0.6680000000000005,0.02856306174938085
0.6690000000000005,0.028563061999897
0.6700000000000005,0.028563062249251404
0.6710000000000005,0.028563062497445665
0.6720000000000005,0.028563062744918245
0.6730000000000005,0.028563062991174695
0.6740000000000005,0.02856306323599989
0.6750000000000005,0.028563063479536625
0.6760000000000005,0.028563063722523836
0.6770000000000005,0.028563063964323364
0.6780000000000005,0.02856306420519393
0.6790000000000005,0.028563064444641226
0.6800000000000005,0.028563064683162224
0.6810000000000005,0.02856306492065342
0.6820000000000005,0.02856306515691844
0.6830000000000005,0.028563065392287885
0.6840000000000005,0.02856306562683783
0.6850000000000005,0.0285630658600155
0.6860000000000005,0.02856306609227985
0.6870000000000005,0.028563066323333813
0.6880000000000005,0.028563066553513594
0.6890000000000005,0.028563066782677445
0.6900000000000005,0.02856306701084397
0.6910000000000005,0.028563067237888703
0.6920000000000005,0.02856306746398323
0.6930000000000005,0.02856306768903709
0.6940000000000005,0.028563067913133185
0.6950000000000005,0.028563068135959973
0.6960000000000005,0.028563068358228718
0.6970000000000005,0.028563068579212435
0.6980000000000005,0.028563068799630855
0.6990000000000005,0.02856306901860894
0.7000000000000005,0.028563069236521566
0.7010000000000005,0.028563069453649656
0.7020000000000005,0.02856306966993485
0.7030000000000005,0.028563069885243292
0.7040000000000005,0.02856307009960679
0.7050000000000005,0.028563070312818552
0.7060000000000005,0.028563070525175933
0.7070000000000005,0.028563070736382444
0.7080000000000005,0.028563070946822467
0.7090000000000005,0.02856307115650214
0.7100000000000005,0.028563071365006684
0.7110000000000005,0.02856307157243121
0.7120000000000005,0.028563071779275685
0.7130000000000005,0.028563071985132367
0.7140000000000005,0.028563072189992534
0.7150000000000005,0.02856307239396033
0.7160000000000005,0.02856307259693644
0.7170000000000005,0.02856307279906839
0.7180000000000005,0.028563073000213317
0.7190000000000005,0.028563073200605443
0.7200000000000005,0.028563073399848326
0.7210000000000005,0.028563073598281207
0.7220000000000005,0.028563073795862794
0.7230000000000005,0.028563073992767408
0.7240000000000005,0.028563074188567027
0.7250000000000005,0.02856307438360717
0.7260000000000005,0.02856307457790643
0.7270000000000005,0.028563074770933568
0.7280000000000005,0.028563074963313714
0.7290000000000005,0.02856307515476721
0.7300000000000005,0.028563075345409306
0.7310000000000005,0.02856307553541677
0.7320000000000005,0.0285630757240296
0.7330000000000005,0.0285630759122278
0.7340000000000005,0.02856307609948045
0.7350000000000005,0.02856307628584229
0.7360000000000005,0.02856307647135214
0.7370000000000005,0.028563076656082192
0.7380000000000005,0.028563076839848697
0.7390000000000005,0.028563077023050627
0.7400000000000005,0.028563077205096512
0.7410000000000005,0.028563077386642433
0.7420000000000005,0.028563077567359582
0.7430000000000005,0.02856307774705254
0.7440000000000005,0.028563077926212037
0.7450000000000006,0.028563078104266816
0.7460000000000006,0.028563078281832074
0.7470000000000006,0.028563078458247043
0.7480000000000006,0.028563078633986248
0.7490000000000006,0.028563078809013324
0.7500000000000006,0.02856307898321356
0.7510000000000006,0.02856307915664822
0.7520000000000006,0.02856307932930557
0.7530000000000006,0.028563079501059015
0.7540000000000006,0.02856307967223512
0.7550000000000006,0.02856307984253146
0.7560000000000006,0.028563080012102202
0.7570000000000006,0.028563080180863287
0.7580000000000006,0.028563080348805392
0.7590000000000006,0.028563080516047473
0.7600000000000006,0.028563080682496616
0.7610000000000006,0.02856308084860221
0.7620000000000006,0.028563081013389707
0.7630000000000006,0.028563081177700872
0.7640000000000006,0.0285630813411242
0.7650000000000006,0.028563081503807288
0.7660000000000006,0.028563081665993587
0.7670000000000006,0.02856308182719739
0.7680000000000006,0.028563081987879334
0.7690000000000006,0.028563082147627445
0.7700000000000006,0.0285630823068527
0.7710000000000006,0.028563082465277497
0.7720000000000006,0.028563082622963528
0.7730000000000006,0.02856308278007205
0.7740000000000006,0.028563082936158377
0.7750000000000006,0.02856308309188697
0.7760000000000006,0.028563083246905128
0.7770000000000006,0.028563083400963724
0.7780000000000006,0.0285630835544782
0.7790000000000006,0.028563083707387877
0.7800000000000006,0.028563083859428014
0.7810000000000006,0.028563084010848214
0.7820000000000006,0.0285630841614673
0.7830000000000006,0.02856308431140636
0.7840000000000006,0.028563084460904182
0.7850000000000006,0.02856308460954735
0.7860000000000006,0.02856308475758344
0.7870000000000006,0.028563084905071538
0.7880000000000006,0.028563085051538588
0.7890000000000006,0.028563085197382317
0.7900000000000006,0.028563085342856
0.7910000000000006,0.028563085487563755
0.7920000000000006,0.02856308563170669
0.7930000000000006,0.02856308577480563
0.7940000000000006,0.028563085917687105
0.7950000000000006,0.028563086059793644
0.7960000000000006,0.028563086201368548
0.7970000000000006,0.028563086342128636
0.7980000000000006,0.028563086482368653
0.7990000000000006,0.028563086621996112
0.7990000000000006,0.028563086621996112
0.7990000000000006,0.028563086621996112

==> Results/Data/chTest_crossevo_SecondOrder1_criss_epsFac50_p4_N45_dt10_.csv <==
column 1, column 2
0.001,0.033254711013060045
0.002,0.031613609755315714
0.003,0.030811064749131523
0.004,0.030341139790802815
0.005,0.03003753262613668
0.006,0.02982040000049729
0.007,0.029650586349621488
0.008,0.02950903060702502
0.009000000000000001,0.02938633464331879
0.010000000000000002,0.029277654021107165
0.011000000000000003,0.029180280852297957
0.012000000000000004,0.0290925246494283
0.013000000000000005,0.029013198522562816
0.014000000000000005,0.028941382593801235
0.015000000000000006,0.02887631325811442
0.016000000000000007,0.028817329623354367
0.017000000000000008,0.028763846178434502
0.01800000000000001,0.028715337716148395
0.01900000000000001,0.02867133014920911
0.02000000000000001,0.02863139427918049
0.02100000000000001,0.028595141124444896
0.022000000000000013,0.028562218125962345
0.023000000000000013,0.028532305865461238
0.024000000000000014,0.028505115164292494
0.025000000000000015,0.028480384427745923
0.026000000000000016,0.028457877205749615
0.027000000000000017,0.028437379947673008
0.028000000000000018,0.028418699909860106
0.02900000000000002,0.028401663245347885
0.03000000000000002,0.028386113216039136
0.03100000000000002,0.028371908572137852
0.03200000000000002,0.028358922053144917
0.03300000000000002,0.028347039022785108
0.03400000000000002,0.02833615622338762
0.035000000000000024,0.0283261806427483
0.036000000000000025,0.028317028489493502
0.037000000000000026,0.028308624261133702
0.03800000000000003,0.028300899905615497
0.03900000000000003,0.02829379406301253
0.04000000000000003,0.028287251384894078
0.04100000000000003,0.028281221918891205
0.04200000000000003,0.028275660559041203
0.04300000000000003,0.028270526550253767
0.04400000000000003,0.028265783043908536
0.04500000000000003,0.02826139670090801
0.046000000000000034,0.028257337333880937
0.047000000000000035,0.028253577588916307
0.048000000000000036,0.028250092658401806
0.04900000000000004,0.028246860025583388
0.05000000000000004,0.028243859235156675
0.05100000000000004,0.028241071687582345
0.05200000000000004,0.0282384804557437
0.05300000000000004,0.02823607011969254
0.05400000000000004,0.028233826619738688
0.05500000000000004,0.028231737123590554
0.05600000000000004,0.028229789908564458
0.057000000000000044,0.028227974254824977
0.058000000000000045,0.028226280350371297
0.059000000000000045,0.028224699205255128
0.060000000000000046,0.028223222583356057
0.06100000000000005,0.028221842901878253
0.06200000000000005,0.0282205532113564
0.06300000000000004,0.028219347117121055
0.06400000000000004,0.02821821873125817
0.06500000000000004,0.028217162628760655
0.06600000000000004,0.028216173806460628
0.06700000000000005,0.028215247646323556
0.06800000000000005,0.028214379881203507
0.06900000000000005,0.028213566565967917
0.07000000000000005,0.028212804049640605
0.07100000000000005,0.02821208894690861
0.07200000000000005,0.028211418140952065
0.07300000000000005,0.028210788689207275
0.07400000000000005,0.028210197940929375
0.07500000000000005,0.028209643353645283
0.07600000000000005,0.028209122598833306
0.07700000000000005,0.028208633524977936
0.07800000000000006,0.028208174097720633
0.07900000000000006,0.028207742448610414
0.08000000000000006,0.028207336816997282
0.08100000000000006,0.028206955564441187
0.08200000000000006,0.028206597198080195
0.08300000000000006,0.028206260275591585
0.08400000000000006,0.028205943470202843
0.08500000000000006,0.028205645545590994
0.08600000000000006,0.028205365326991444
0.08700000000000006,0.02820510173575079
0.08800000000000006,0.028204853767892488
0.08900000000000007,0.028204620460509394
0.09000000000000007,0.028204400920531607
0.09100000000000007,0.02820419433873875
0.09200000000000007,0.028203999910630245
0.09300000000000007,0.0282038169102839
0.09400000000000007,0.028203644651125532
0.09500000000000007,0.028203482498851323
0.09600000000000007,0.02820332984254723
0.09700000000000007,0.028203186120393207
0.09800000000000007,0.028203050800067526
0.09900000000000007,0.028202923374538058
0.10000000000000007,0.028202803375733547
0.10100000000000008,0.028202690380143412
0.10200000000000008,0.028202583951684023
0.10300000000000008,0.02820248372111523
0.10400000000000008,0.02820238931783544
0.10500000000000008,0.028202300396799492
0.10600000000000008,0.028202216631177307
0.10700000000000008,0.02820213772217035
0.10800000000000008,0.028202063385067845
0.10900000000000008,0.028201993354016228
0.11000000000000008,0.028201927373531412
0.11100000000000008,0.028201865208574334
0.11200000000000009,0.028201806639062674
0.11300000000000009,0.028201751444805395
0.11400000000000009,0.028201699440607297
0.11500000000000009,0.028201650439667027
0.11600000000000009,0.02820160426190131
0.11700000000000009,0.0282015607361844
0.11800000000000009,0.02820151972808686
0.11900000000000009,0.028201481073898454
0.12000000000000009,0.028201444646512558
0.1210000000000001,0.028201410312256862
0.1220000000000001,0.02820137794694329
0.1230000000000001,0.028201347441749406
0.1240000000000001,0.028201318686438343
0.12500000000000008,0.02820129157702383
0.12600000000000008,0.028201266026088172
0.12700000000000009,0.02820124193445391
0.12800000000000009,0.0282012192250692
0.1290000000000001,0.028201197814786708
0.1300000000000001,0.02820117762716915
0.1310000000000001,0.028201158594753757
0.1320000000000001,0.02820114064738156
0.1330000000000001,0.028201123723923364
0.1340000000000001,0.02820110776535908
0.1350000000000001,0.028201092717084947
0.1360000000000001,0.02820107852526117
0.1370000000000001,0.02820106514311276
0.1380000000000001,0.028201052519812107
0.1390000000000001,0.02820104061465929
0.1400000000000001,0.02820102938450479
0.1410000000000001,0.0282010187912784
0.1420000000000001,0.028201008799768952
0.1430000000000001,0.028200999372498516
0.1440000000000001,0.028200990480656076
0.1450000000000001,0.028200982089930576
0.1460000000000001,0.028200974173656978
0.1470000000000001,0.028200966703253807
0.1480000000000001,0.028200959653909764
0.1490000000000001,0.02820095300334369
0.1500000000000001,0.028200946726924768
0.1510000000000001,0.028200940802173124
0.1520000000000001,0.028200935211285288
0.1530000000000001,0.02820092993420649
0.1540000000000001,0.028200924952251984
0.1550000000000001,0.02820092024882948
0.1560000000000001,0.028200915808576532
0.1570000000000001,0.028200911615403855
0.1580000000000001,0.02820090765581476
0.1590000000000001,0.028200903917843165
0.16000000000000011,0.02820090038758887
0.16100000000000012,0.028200897052610283
0.16200000000000012,0.028200893902853293
0.16300000000000012,0.028200890927667095
0.16400000000000012,0.028200888117907445
0.16500000000000012,0.028200885462570463
0.16600000000000012,0.028200882952726495
0.16700000000000012,0.02820088058198153
0.16800000000000012,0.02820087834065172
0.16900000000000012,0.028200876222562708
0.17000000000000012,0.028200874219778897
0.17100000000000012,0.02820087232801154
0.17200000000000013,0.02820087053847147
0.17300000000000013,0.02820086884590861
0.17400000000000013,0.028200867245721645
0.17500000000000013,0.028200865732071347
0.17600000000000013,0.028200864300386826
0.17700000000000013,0.028200862946444756
0.17800000000000013,0.02820086166502221
0.17900000000000013,0.0282008604518888
0.18000000000000013,0.028200859304222364
0.18100000000000013,0.028200858218435234
0.18200000000000013,0.02820085719084159
0.18300000000000013,0.028200856216881356
0.18400000000000014,0.028200855294851092
0.18500000000000014,0.02820085442173496
0.18600000000000014,0.02820085359533201
0.18700000000000014,0.02820085281197032
0.18800000000000014,0.0282008520699027
0.18900000000000014,0.028200851366757932
0.19000000000000014,0.028200850700294728
0.19100000000000014,0.028200850068715533
0.19200000000000014,0.028200849469811183
0.19300000000000014,0.02820084890209556
0.19400000000000014,0.02820084836280801
0.19500000000000015,0.02820084785147348
0.19600000000000015,0.028200847366412797
0.19700000000000015,0.028200846906602947
0.19800000000000015,0.028200846469522443
0.19900000000000015,0.028200846055058265
0.20000000000000015,0.028200845661792845
0.20100000000000015,0.028200845287804095
0.20200000000000015,0.028200844933140706
0.20300000000000015,0.028200844595611372
0.20400000000000015,0.0282008442743644
0.20500000000000015,0.028200843969615946
0.20600000000000016,0.028200843679875607
0.20700000000000016,0.02820084340428908
0.20800000000000016,0.02820084314232784
0.20900000000000016,0.028200842892940864
0.21000000000000016,0.028200842655800796
0.21100000000000016,0.0282008424299654
0.21200000000000016,0.028200842214926396
0.21300000000000016,0.028200842010540184
0.21400000000000016,0.028200841815666917
0.21500000000000016,0.028200841629935813
0.21600000000000016,0.02820084145292989
0.21700000000000016,0.02820084128424781
0.21800000000000017,0.02820084112308531
0.21900000000000017,0.028200840969647048
0.22000000000000017,0.028200840823198986
0.22100000000000017,0.02820084068335478
0.22200000000000017,0.028200840550206992
0.22300000000000017,0.0282008404233523
0.22400000000000017,0.028200840302115945
0.22500000000000017,0.02820084018597333
0.22600000000000017,0.02820084007519754
0.22700000000000017,0.028200839969180186
0.22800000000000017,0.028200839867826028
0.22900000000000018,0.028200839771103492
0.23000000000000018,0.028200839678645985
0.23100000000000018,0.028200839590149893
0.23200000000000018,0.028200839505567624
0.23300000000000018,0.028200839424452086
0.23400000000000018,0.02820083934669823
0.23500000000000018,0.028200839272301468
0.23600000000000018,0.02820083920106188
0.23700000000000018,0.02820083913274843
0.23800000000000018,0.028200839067323336
0.23900000000000018,0.028200839004449984
0.24000000000000019,0.028200838944159416
0.2410000000000002,0.028200838886431143
0.2420000000000002,0.028200838830934133
0.2430000000000002,0.028200838777798384
0.2440000000000002,0.02820083872675298
0.2450000000000002,0.028200838677540675
0.2460000000000002,0.02820083863039722
0.2470000000000002,0.02820083858507997
0.2480000000000002,0.02820083854159269
0.2490000000000002,0.028200838499830405
0.25000000000000017,0.028200838459575783
0.25100000000000017,0.028200838420904463
0.25200000000000017,0.028200838383777002
0.25300000000000017,0.0282008383479329
0.25400000000000017,0.028200838313396086
0.25500000000000017,0.02820083828018856
0.25600000000000017,0.02820083824825813
0.2570000000000002,0.028200838217430614
0.2580000000000002,0.028200838187514038
0.2590000000000002,0.028200838158797537
0.2600000000000002,0.02820083813106183
0.2610000000000002,0.02820083810433288
0.2620000000000002,0.028200838078747077
0.2630000000000002,0.028200838053903735
0.2640000000000002,0.02820083803002996
0.2650000000000002,0.028200838006996482
0.2660000000000002,0.02820083798470657
0.2670000000000002,0.0282008379631433
0.2680000000000002,0.028200837942304463
0.2690000000000002,0.028200837922265253
0.2700000000000002,0.02820083790286344
0.2710000000000002,0.028200837884176804
0.2720000000000002,0.02820083786609187
0.2730000000000002,0.028200837848565252
0.2740000000000002,0.02820083783168266
0.2750000000000002,0.02820083781530914
0.2760000000000002,0.028200837799348465
0.2770000000000002,0.02820083778405848
0.2780000000000002,0.028200837769296307
0.2790000000000002,0.028200837754973427
0.2800000000000002,0.028200837741127322
0.2810000000000002,0.028200837727779395
0.2820000000000002,0.028200837714753912
0.2830000000000002,0.028200837702103323
0.2840000000000002,0.0282008376899158
0.2850000000000002,0.028200837678033594
0.2860000000000002,0.028200837666677955
0.2870000000000002,0.02820083765557558
0.2880000000000002,0.028200837644844393
0.2890000000000002,0.028200837634342103
0.2900000000000002,0.028200837624149155
0.2910000000000002,0.0282008376143447
0.2920000000000002,0.028200837604851196
0.2930000000000002,0.028200837595670405
0.2940000000000002,0.028200837586816123
0.2950000000000002,0.028200837578191747
0.2960000000000002,0.02820083756986031
0.2970000000000002,0.028200837561746964
0.2980000000000002,0.02820083755385551
0.2990000000000002,0.028200837546209636
0.3000000000000002,0.028200837538816696
0.3010000000000002,0.028200837531676543
0.3020000000000002,0.028200837524833787
0.3030000000000002,0.028200837518148218
0.3040000000000002,0.028200837511639782
0.3050000000000002,0.028200837505168067
0.3060000000000002,0.02820083749902179
0.3070000000000002,0.02820083749304923
0.3080000000000002,0.028200837487273346
0.3090000000000002,0.028200837481664968
0.3100000000000002,0.028200837476242052
0.3110000000000002,0.028200837470905266
0.3120000000000002,0.028200837465795554
0.3130000000000002,0.02820083746086236
0.3140000000000002,0.0282008374560508
0.3150000000000002,0.02820083745133678
0.3160000000000002,0.028200837446773482
0.3170000000000002,0.028200837442337416
0.3180000000000002,0.02820083743805024
0.31900000000000023,0.0282008374339232
0.32000000000000023,0.02820083742990614
0.32100000000000023,0.028200837426036487
0.32200000000000023,0.028200837422216917
0.32300000000000023,0.028200837418568176
0.32400000000000023,0.028200837415094483
0.32500000000000023,0.02820083741156667
0.32600000000000023,0.028200837408203495
0.32700000000000023,0.028200837404959288
0.32800000000000024,0.028200837401800086
0.32900000000000024,0.028200837398779294
0.33000000000000024,0.028200837395833397
0.33100000000000024,0.028200837392965427
0.33200000000000024,0.028200837390214107
0.33300000000000024,0.028200837387491334
0.33400000000000024,0.028200837384931444
0.33500000000000024,0.02820083738234343
0.33600000000000024,0.02820083737984961
0.33700000000000024,0.028200837377464177
0.33800000000000024,0.028200837375189542
0.33900000000000025,0.028200837372996133
0.34000000000000025,0.02820083737090473
0.34100000000000025,0.02820083736888658
0.34200000000000025,0.028200837366813173
0.34300000000000025,0.02820083736486575
0.34400000000000025,0.028200837363014486
0.34500000000000025,0.0282008373612067
0.34600000000000025,0.028200837359358237
0.34700000000000025,0.028200837357682088
0.34800000000000025,0.02820083735611366
0.34900000000000025,0.028200837354550895
0.35000000000000026,0.028200837353066183
0.35100000000000026,0.028200837351624784
0.35200000000000026,0.028200837350238265
0.35300000000000026,0.028200837348873273
0.35400000000000026,0.02820083734755678
0.35500000000000026,0.028200837346307104
0.35600000000000026,0.028200837345162478
0.35700000000000026,0.02820083734402126
0.35800000000000026,0.028200837342964608
0.35900000000000026,0.028200837341939115
0.36000000000000026,0.028200837340923855
0.36100000000000027,0.028200837339981435
0.36200000000000027,0.028200837339064814
0.36300000000000027,0.02820083733818362
0.36400000000000027,0.028200837337349596
0.36500000000000027,0.028200837336524183
0.36600000000000027,0.028200837335760807
0.36700000000000027,0.02820083733500596
0.36800000000000027,0.028200837334316678
0.36900000000000027,0.02820083733370078
0.3700000000000003,0.028200837333099707
0.3710000000000003,0.028200837332589487
0.3720000000000003,0.028200837331985355
0.3730000000000003,0.028200837331450675
0.3740000000000003,0.028200837331028922
0.3750000000000003,0.028200837330623167
0.3760000000000003,0.028200837330171955
0.3770000000000003,0.028200837329801765
0.3780000000000003,0.028200837329482035
0.3790000000000003,0.02820083732917131
0.3800000000000003,0.028200837328871544
0.3810000000000003,0.028200837328599602
0.3820000000000003,0.02820083732833838
0.3830000000000003,0.028200837328161407
0.3840000000000003,0.028200837327954635
0.3850000000000003,0.02820083732775956
0.3860000000000003,0.028200837327596
0.3870000000000003,0.028200837327444325
0.3880000000000003,0.028200837327347638
0.3890000000000003,0.02820083732729731
0.3900000000000003,0.028200837327222054
0.3910000000000003,0.02820083732717568
0.3920000000000003,0.02820083732710855
0.3930000000000003,0.02820083732710259
0.3940000000000003,0.02820083732710466
0.3950000000000003,0.028200837327145758
0.3960000000000003,0.02820083732723505
0.3970000000000003,0.028200837327332
0.3980000000000003,0.028200837327425857
0.3990000000000003,0.02820083732759235
0.4000000000000003,0.028200837327680677
0.4010000000000003,0.028200837327877117
0.4020000000000003,0.02820083732806001
0.4030000000000003,0.028200837328234078
0.4040000000000003,0.02820083732841185
0.4050000000000003,0.02820083732861952
0.4060000000000003,0.028200837328847865
0.4070000000000003,0.028200837329073428
0.4080000000000003,0.028200837329360552
0.4090000000000003,0.02820083732964145
0.4100000000000003,0.028200837329980365
0.4110000000000003,0.02820083733026626
0.4120000000000003,0.02820083733055912
0.4130000000000003,0.028200837330889517
0.4140000000000003,0.028200837331226827
0.4150000000000003,0.028200837331638515
0.4160000000000003,0.02820083733198893
0.4170000000000003,0.028200837332402567
0.4180000000000003,0.028200837332805474
0.4190000000000003,0.028200837333185336
0.4200000000000003,0.02820083733358016
0.4210000000000003,0.028200837334069476
0.4220000000000003,0.028200837334545988
0.4230000000000003,0.028200837334972813
0.4240000000000003,0.028200837335421707
0.4250000000000003,0.02820083733588738
0.4260000000000003,0.028200837336373272
0.4270000000000003,0.028200837336874732
0.4280000000000003,0.028200837337402737
0.4290000000000003,0.028200837337859615
0.4300000000000003,0.028200837338442995
0.4310000000000003,0.028200837338968887
0.43200000000000033,0.028200837339538144
0.43300000000000033,0.028200837340074253
0.43400000000000033,0.028200837340633153
0.43500000000000033,0.028200837341219125
0.43600000000000033,0.02820083734181737
0.43700000000000033,0.028200837342420466
0.43800000000000033,0.02820083734301045
0.43900000000000033,0.02820083734360296
0.44000000000000034,0.028200837344174515
0.44100000000000034,0.02820083734482122
0.44200000000000034,0.02820083734542096
0.44300000000000034,0.02820083734605061
0.44400000000000034,0.028200837346713952
0.44500000000000034,0.028200837347401045
0.44600000000000034,0.028200837348098428
0.44700000000000034,0.028200837348773586
0.44800000000000034,0.028200837349436528
0.44900000000000034,0.02820083735010184
0.45000000000000034,0.028200837350797703
0.45100000000000035,0.028200837351487675
0.45200000000000035,0.028200837352167156
0.45300000000000035,0.0282008373528783
0.45400000000000035,0.028200837353603597
0.45500000000000035,0.02820083735427852
0.45600000000000035,0.028200837354932232
0.45700000000000035,0.028200837355668435
0.45800000000000035,0.02820083735638306
0.45900000000000035,0.028200837357133586
0.46000000000000035,0.028200837357820748
0.46100000000000035,0.028200837358541304
0.46200000000000035,0.028200837359267955
0.46300000000000036,0.0282008373599818
0.46400000000000036,0.028200837360706554
0.46500000000000036,0.02820083736146127
0.46600000000000036,0.028200837362187765
0.46700000000000036,0.028200837362947137
0.46800000000000036,0.028200837363707203
0.46900000000000036,0.028200837364502282
0.47000000000000036,0.02820083736525989
0.47100000000000036,0.028200837366045475
0.47200000000000036,0.028200837366806543
0.47300000000000036,0.028200837367554705
0.47400000000000037,0.02820083736832469
0.47500000000000037,0.028200837369098414
0.47600000000000037,0.028200837369877028
0.47700000000000037,0.02820083737068156
0.47800000000000037,0.028200837371479156
0.47900000000000037,0.02820083737227659
0.48000000000000037,0.02820083737308306
0.48100000000000037,0.028200837373852313
0.4820000000000004,0.02820083737465357
0.4830000000000004,0.02820083737546974
0.4840000000000004,0.028200837376279396
0.4850000000000004,0.02820083737710544
0.4860000000000004,0.02820083737791224
0.4870000000000004,0.02820083737873377
0.4880000000000004,0.0282008373795163
0.4890000000000004,0.028200837380283738
0.4900000000000004,0.028200837381099412
0.4910000000000004,0.028200837381854076
0.4920000000000004,0.02820083738265322
0.4930000000000004,0.02820083738350457
0.4940000000000004,0.028200837384319444
0.4950000000000004,0.028200837385134108
0.4960000000000004,0.02820083738594954
0.4970000000000004,0.028200837386763097
0.4980000000000004,0.02820083738756808
0.4990000000000004,0.02820083738839819
0.5000000000000003,0.02820083738922285
0.5010000000000003,0.028200837390049003
0.5020000000000003,0.028200837390858036
0.5030000000000003,0.028200837391703787
0.5040000000000003,0.028200837392540833
0.5050000000000003,0.02820083739337745
0.5060000000000003,0.028200837394203166
0.5070000000000003,0.028200837395011735
0.5080000000000003,0.02820083739584984
0.5090000000000003,0.028200837396678988
0.5100000000000003,0.02820083739747634
0.5110000000000003,0.02820083739829448
0.5120000000000003,0.028200837399124632
0.5130000000000003,0.028200837399927486
0.5140000000000003,0.028200837400730483
0.5150000000000003,0.028200837401582537
0.5160000000000003,0.028200837402422622
0.5170000000000003,0.028200837403275118
0.5180000000000003,0.028200837404103788
0.5190000000000003,0.02820083740491853
0.5200000000000004,0.02820083740573982
0.5210000000000004,0.028200837406581317
0.5220000000000004,0.028200837407411222
0.5230000000000004,0.028200837408220856
0.5240000000000004,0.0282008374090239
0.5250000000000004,0.028200837409868815
0.5260000000000004,0.02820083741067991
0.5270000000000004,0.028200837411509708
0.5280000000000004,0.028200837412337684
0.5290000000000004,0.028200837413176777
0.5300000000000004,0.028200837413981106
0.5310000000000004,0.028200837414814595
0.5320000000000004,0.028200837415633916
0.5330000000000004,0.028200837416464813
0.5340000000000004,0.028200837417274832
0.5350000000000004,0.028200837418113037
0.5360000000000004,0.028200837418939008
0.5370000000000004,0.028200837419760538
0.5380000000000004,0.0282008374205956
0.5390000000000004,0.028200837421408092
0.5400000000000004,0.028200837422227468
0.5410000000000004,0.02820083742303744
0.5420000000000004,0.028200837423840486
0.5430000000000004,0.028200837424658315
0.5440000000000004,0.028200837425451045
0.5450000000000004,0.028200837426280892
0.5460000000000004,0.02820083742708212
0.5470000000000004,0.028200837427892842
0.5480000000000004,0.028200837428700366
0.5490000000000004,0.028200837429520224
0.5500000000000004,0.028200837430345453
0.5510000000000004,0.028200837431118852
0.5520000000000004,0.028200837431918674
0.5530000000000004,0.028200837432727683
0.5540000000000004,0.02820083743352975
0.5550000000000004,0.02820083743433658
0.5560000000000004,0.02820083743513133
0.5570000000000004,0.028200837435938125
0.5580000000000004,0.028200837436743953
0.5590000000000004,0.028200837437544875
0.5600000000000004,0.02820083743830753
0.5610000000000004,0.028200837439087828
0.5620000000000004,0.028200837439869765
0.5630000000000004,0.028200837440652007
0.5640000000000004,0.02820083744143373
0.5650000000000004,0.02820083744222654
0.5660000000000004,0.02820083744302695
0.5670000000000004,0.02820083744379537
0.5680000000000004,0.02820083744459098
0.5690000000000004,0.028200837445359186
0.5700000000000004,0.0282008374461367
0.5710000000000004,0.028200837446908277
0.5720000000000004,0.02820083744769343
0.5730000000000004,0.028200837448468786
0.5740000000000004,0.02820083744923285
0.5750000000000004,0.028200837449988886
0.5760000000000004,0.0282008374507719
0.5770000000000004,0.028200837451567953
0.5780000000000004,0.02820083745231791
0.5790000000000004,0.028200837453078012
0.5800000000000004,0.028200837453814902
0.5810000000000004,0.02820083745457895
0.5820000000000004,0.028200837455338548
0.5830000000000004,0.028200837456091716
0.5840000000000004,0.028200837456847865
0.5850000000000004,0.028200837457606633
0.5860000000000004,0.028200837458345118
0.5870000000000004,0.028200837459075975
0.5880000000000004,0.02820083745980594
0.5890000000000004,0.0282008374605556
0.5900000000000004,0.028200837461290644
0.5910000000000004,0.028200837462027596
0.5920000000000004,0.02820083746276797
0.5930000000000004,0.028200837463507537
0.5940000000000004,0.028200837464232104
0.5950000000000004,0.028200837464942195
0.5960000000000004,0.028200837465677406
0.5970000000000004,0.028200837466416197
0.5980000000000004,0.02820083746714309
0.5990000000000004,0.028200837467878975
0.6000000000000004,0.028200837468597605
0.6010000000000004,0.028200837469324586
0.6020000000000004,0.02820083747006998
0.6030000000000004,0.028200837470782465
0.6040000000000004,0.028200837471511288
0.6050000000000004,0.028200837472225054
0.6060000000000004,0.02820083747293534
0.6070000000000004,0.028200837473654608
0.6080000000000004,0.028200837474354545
0.6090000000000004,0.028200837475053444
0.6100000000000004,0.0282008374757521
0.6110000000000004,0.028200837476431845
0.6120000000000004,0.02820083747714381
0.6130000000000004,0.028200837477849208
0.6140000000000004,0.028200837478548714
0.6150000000000004,0.02820083747923428
0.6160000000000004,0.02820083747994768
0.6170000000000004,0.028200837480637866
0.6180000000000004,0.028200837481330655
0.6190000000000004,0.028200837482005026
0.6200000000000004,0.02820083748270117
0.6210000000000004,0.02820083748339753
0.6220000000000004,0.028200837484074787
0.6230000000000004,0.028200837484747384
0.6240000000000004,0.028200837485428624
0.6250000000000004,0.028200837486110637
0.6260000000000004,0.028200837486783505
0.6270000000000004,0.028200837487464388
0.6280000000000004,0.028200837488129304
0.6290000000000004,0.028200837488799757
0.6300000000000004,0.028200837489461388
0.6310000000000004,0.028200837490131383
0.6320000000000005,0.028200837490793235
0.6330000000000005,0.02820083749146
0.6340000000000005,0.028200837492111764
0.6350000000000005,0.028200837492761525
0.6360000000000005,0.028200837493410614
0.6370000000000005,0.028200837494072897
0.6380000000000005,0.02820083749472717
0.6390000000000005,0.02820083749537328
0.6400000000000005,0.02820083749602226
0.6410000000000005,0.02820083749665176
0.6420000000000005,0.02820083749728946
0.6430000000000005,0.028200837497922022
0.6440000000000005,0.028200837498584853
0.6450000000000005,0.0282008374992256
0.6460000000000005,0.02820083749985347
0.6470000000000005,0.028200837500483626
0.6480000000000005,0.028200837501110475
0.6490000000000005,0.028200837501738813
0.6500000000000005,0.02820083750238179
0.6510000000000005,0.028200837502988102
0.6520000000000005,0.028200837503605813
0.6530000000000005,0.028200837504226382
0.6540000000000005,0.028200837504839968
0.6550000000000005,0.028200837505470994
0.6560000000000005,0.028200837506076715
0.6570000000000005,0.028200837506699567
0.6580000000000005,0.02820083750731966
0.6590000000000005,0.0282008375079235
0.6600000000000005,0.028200837508526415
0.6610000000000005,0.028200837509133443
0.6620000000000005,0.02820083750973039
0.6630000000000005,0.028200837510329372
0.6640000000000005,0.028200837510931855
0.6650000000000005,0.02820083751151877
0.6660000000000005,0.028200837512105715
0.6670000000000005,0.028200837512692697
0.6680000000000005,0.02820083751328297
0.6690000000000005,0.028200837513873298
0.6700000000000005,0.028200837514463763
0.6710000000000005,0.02820083751504422
0.6720000000000005,0.028200837515633122
0.6730000000000005,0.0282008375162081
0.6740000000000005,0.02820083751678305
0.6750000000000005,0.028200837517362652
0.6760000000000005,0.02820083751793007
0.6770000000000005,0.02820083751849397
0.6780000000000005,0.02820083751905865
0.6790000000000005,0.028200837519628638
0.6800000000000005,0.0282008375201953
0.6810000000000005,0.028200837520761902
0.6820000000000005,0.028200837521330006
0.6830000000000005,0.02820083752190409
0.6840000000000005,0.028200837522451984
0.6850000000000005,0.028200837523007966
0.6860000000000005,0.028200837523573344
0.6870000000000005,0.02820083752411848
0.6880000000000005,0.028200837524673377
0.6890000000000005,0.02820083752521818
0.6900000000000005,0.028200837525764137
0.6910000000000005,0.028200837526291433
0.6920000000000005,0.02820083752683084
0.6930000000000005,0.02820083752737724
0.6940000000000005,0.028200837527908196
0.6950000000000005,0.028200837528433147
0.6960000000000005,0.028200837528980567
0.6970000000000005,0.02820083752951087
0.6980000000000005,0.02820083753003256
0.6990000000000005,0.028200837530564845
0.7000000000000005,0.028200837531095112
0.7010000000000005,0.028200837531605363
0.7020000000000005,0.028200837532118522
0.7030000000000005,0.028200837532636882
0.7040000000000005,0.02820083753316115
0.7050000000000005,0.028200837533680134
0.7060000000000005,0.02820083753419855
0.7070000000000005,0.028200837534707607
0.7080000000000005,0.02820083753520841
0.7090000000000005,0.028200837535719975
0.7100000000000005,0.028200837536233245
0.7110000000000005,0.02820083753672796
0.7120000000000005,0.028200837537242788
0.7130000000000005,0.028200837537732597
0.7140000000000005,0.028200837538228874
0.7150000000000005,0.028200837538723024
0.7160000000000005,0.028200837539210922
0.7170000000000005,0.02820083753970569
0.7180000000000005,0.028200837540193733
0.7190000000000005,0.0282008375406889
0.7200000000000005,0.02820083754117549
0.7210000000000005,0.028200837541648306
0.7220000000000005,0.028200837542128338
0.7230000000000005,0.028200837542606876
0.7240000000000005,0.028200837543083425
0.7250000000000005,0.028200837543547904
0.7260000000000005,0.02820083754402451
0.7270000000000005,0.028200837544486233
0.7280000000000005,0.02820083754496001
0.7290000000000005,0.028200837545427876
0.7300000000000005,0.02820083754589515
0.7310000000000005,0.02820083754635048
0.7320000000000005,0.02820083754680951
0.7330000000000005,0.028200837547270437
0.7340000000000005,0.028200837547726516
0.7350000000000005,0.028200837548186437
0.7360000000000005,0.028200837548654375
0.7370000000000005,0.02820083754908534
0.7380000000000005,0.02820083754954304
0.7390000000000005,0.028200837549991566
0.7400000000000005,0.028200837550435592
0.7410000000000005,0.02820083755088782
0.7420000000000005,0.02820083755131666
0.7430000000000005,0.02820083755177261
0.7440000000000005,0.028200837552218253
0.7450000000000006,0.02820083755265281
0.7460000000000006,0.028200837553102057
0.7470000000000006,0.028200837553537316
0.7480000000000006,0.02820083755396963
0.7490000000000006,0.028200837554398422
0.7500000000000006,0.02820083755483198
0.7510000000000006,0.028200837555252937
0.7520000000000006,0.028200837555689612
0.7530000000000006,0.028200837556110785
0.7540000000000006,0.028200837556529745
0.7550000000000006,0.02820083755695686
0.7560000000000006,0.0282008375573808
0.7570000000000006,0.02820083755780132
0.7580000000000006,0.028200837558217694
0.7590000000000006,0.028200837558624344
0.7600000000000006,0.028200837559034152
0.7610000000000006,0.02820083755944019
0.7620000000000006,0.02820083755984905
0.7630000000000006,0.028200837560264626
0.7640000000000006,0.028200837560667324
0.7650000000000006,0.028200837561072358
0.7660000000000006,0.028200837561481108
0.7670000000000006,0.028200837561877856
0.7680000000000006,0.028200837562275326
0.7690000000000006,0.028200837562665906
0.7700000000000006,0.028200837563057156
0.7710000000000006,0.02820083756345311
0.7720000000000006,0.028200837563850452
0.7730000000000006,0.028200837564239016
0.7740000000000006,0.028200837564627417
0.7750000000000006,0.02820083756502295
0.7760000000000006,0.028200837565415058
0.7770000000000006,0.028200837565800888
0.7780000000000006,0.028200837566189022
0.7790000000000006,0.028200837566567882
0.7800000000000006,0.028200837566948668
0.7810000000000006,0.028200837567325405
0.7820000000000006,0.02820083756771155
0.7830000000000006,0.028200837568088433
0.7840000000000006,0.028200837568463616
0.7850000000000006,0.02820083756883677
0.7860000000000006,0.028200837569207545
0.7870000000000006,0.028200837569581968
0.7880000000000006,0.02820083756995286
0.7890000000000006,0.028200837570312713
0.7900000000000006,0.028200837570681384
0.7910000000000006,0.028200837571038206
0.7920000000000006,0.028200837571398546
0.7930000000000006,0.02820083757176228
0.7940000000000006,0.028200837572126432
0.7950000000000006,0.028200837572489184
0.7960000000000006,0.028200837572836528
0.7970000000000006,0.028200837573188964
0.7980000000000006,0.028200837573545124
0.7990000000000006,0.028200837573893335
0.7990000000000006,0.028200837573893335
0.7990000000000006,0.028200837573893335

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac100_p2_N100_dt10_.csv <==
column 1, column 2
0.001,0.018888858270754014
0.002,0.018567501995977148
0.003,0.018281958225452987
0.004,0.018015901028668593
0.005,0.017770759133966214
0.006,0.017545522559138292
0.007,0.01733923403547254
0.008,0.017150960580403763
0.009000000000000001,0.016979651024326473
0.010000000000000002,0.01682409927387288
0.011000000000000003,0.016682985553269435
0.012000000000000004,0.016554940270606885
0.013000000000000005,0.016438591917605883
0.014000000000000005,0.016332599452813457
0.015000000000000006,0.016235683884742055
0.016000000000000007,0.016146661464143675
0.017000000000000008,0.01606446783731028
0.01800000000000001,0.015988170541932925
0.01900000000000001,0.01591696922924531
0.02000000000000001,0.015850185920294864
0.02100000000000001,0.015787251032799834
0.022000000000000013,0.01572768829224159
0.023000000000000013,0.015671100515470014
0.024000000000000014,0.015617156507206487
0.025000000000000015,0.01556557931076694
0.026000000000000016,0.015516135877244137
0.027000000000000017,0.015468628405315469
0.028000000000000018,0.015422887548439644
0.02900000000000002,0.015378767452477465
0.03000000000000002,0.01533614225296576
0.03100000000000002,0.015294903624645483
0.03200000000000002,0.0152549589037501
0.03300000000000002,0.015216229419788138
0.03400000000000002,0.015178648847108973
0.035000000000000024,0.015142161525256957
0.036000000000000025,0.015106720743721729
0.037000000000000026,0.015072287114244994
0.03800000000000003,0.01503882706699947
0.03900000000000003,0.015006311572775039
0.04000000000000003,0.014974715082513527
0.04100000000000003,0.014944014702220539
0.04200000000000003,0.014914189513328017
0.04300000000000003,0.014885220067537345
0.04400000000000003,0.014857087955480837
0.04500000000000003,0.014829775433784718
0.046000000000000034,0.0148032651256045
0.047000000000000035,0.014777539749581028
0.048000000000000036,0.014752581893067638
0.04900000000000004,0.014728373851584308
0.05000000000000004,0.014704897531968858
0.05100000000000004,0.01468213441309678
0.05200000000000004,0.014660065576190992
0.05300000000000004,0.014638671784446701
0.05400000000000004,0.014617933587818894
0.05500000000000004,0.014597831467215603
0.05600000000000004,0.014578345961852262
0.057000000000000044,0.014559457790305682
0.058000000000000045,0.014541147954507245
0.059000000000000045,0.014523397833747611
0.060000000000000046,0.014506189226544501
0.06100000000000005,0.01448950440484571
0.06200000000000005,0.014473326139555941
0.06300000000000004,0.014457637705408513
0.06400000000000004,0.014442422887770454
0.06500000000000004,0.014427665990944584
0.06600000000000004,0.014413351830767702
0.06700000000000005,0.014399465729282275
0.06800000000000005,0.014385993519499147
0.06900000000000005,0.014372921543473601
0.07000000000000005,0.014360236648503668
0.07100000000000005,0.014347926188437039
0.07200000000000005,0.014335978023202372
0.07300000000000005,0.014324380514745843
0.07400000000000005,0.014313122523908473
0.07500000000000005,0.014302193398002436
0.07600000000000005,0.014291582966100736
0.07700000000000005,0.014281281521343628
0.07800000000000006,0.014271279803206567
0.07900000000000006,0.014261568977448505
0.08000000000000006,0.014252140613440224
0.08100000000000006,0.01424298665890243
0.08200000000000006,0.014234099414675398
0.08300000000000006,0.014225471496506232
0.08400000000000006,0.014217095822509525
0.08500000000000006,0.014208965578584759
0.08600000000000006,0.014201074187070603
0.08700000000000006,0.014193415295460005
0.08800000000000006,0.014185982737446902
0.08900000000000007,0.014178770528835528
0.09000000000000007,0.014171772841921485
0.09100000000000007,0.01416498399504796
0.09200000000000007,0.014158398435750053
0.09300000000000007,0.014152010739418805
0.09400000000000007,0.014145815588961067
0.09500000000000007,0.014139807784179986
0.09600000000000007,0.014133982223848552
0.09700000000000007,0.014128333913296197
0.09800000000000007,0.014122857956323025
0.09900000000000007,0.014117549556749789
0.10000000000000007,0.014112404015867667
0.10100000000000008,0.014107416733184264
0.10200000000000008,0.01410258320404059
0.10300000000000008,0.014097899024247847
0.10400000000000008,0.014093359888338066
0.10500000000000008,0.014088961583323489
0.10600000000000008,0.014084699997601043
0.10700000000000008,0.014080571113550213
0.10800000000000008,0.014076571010913062
0.10900000000000008,0.014072695865651684
0.11000000000000008,0.014068941944517941
0.11100000000000008,0.014065305612909876
0.11200000000000009,0.014061783324167229
0.11300000000000009,0.014058371624631227
0.11400000000000009,0.01405506714981056
0.11500000000000009,0.01405186662265266
0.11600000000000009,0.014048766854179865
0.11700000000000009,0.0140457647380666
0.11800000000000009,0.014042857256596309
0.11900000000000009,0.014040041468151514
0.12000000000000009,0.014037314518278344
0.1210000000000001,0.01403467362532547
0.1220000000000001,0.014032116090519582
0.1230000000000001,0.014029639287162023
0.1240000000000001,0.01402724066551414
0.12500000000000008,0.014024917747417686
0.12600000000000008,0.014022668127831397
0.12700000000000009,0.014020489469364721
0.12800000000000009,0.014018379506479382
0.1290000000000001,0.014016336037675058
0.1300000000000001,0.014014356929026816
0.1310000000000001,0.014012440109254126
0.1320000000000001,0.014010583570691255
0.1330000000000001,0.014008785365233194
0.1340000000000001,0.014007043605368889
0.1350000000000001,0.014005356462760939
0.1360000000000001,0.014003722165783435
0.1370000000000001,0.01400213899601719
0.1380000000000001,0.014000605289632822
0.1390000000000001,0.013999119437746272
0.1400000000000001,0.013997679878862204
0.1410000000000001,0.013996285103097543
0.1420000000000001,0.013994933649616539
0.1430000000000001,0.01399362410268519
0.1440000000000001,0.013992355092785411
0.1450000000000001,0.01399112529370753
0.1460000000000001,0.01398993342446963
0.1470000000000001,0.013988778242180071
0.1480000000000001,0.013987658550119261
0.1490000000000001,0.013986573184871901
0.1500000000000001,0.0139855210268155
0.1510000000000001,0.013984500986097943
0.1520000000000001,0.01398351201530632
0.1530000000000001,0.01398255309664713
0.1540000000000001,0.013981623249114006
0.1550000000000001,0.013980721523709055
0.1560000000000001,0.013979847002787392
0.1570000000000001,0.013978998797642136
0.1580000000000001,0.013978176051308232
0.1590000000000001,0.013977377933748699
0.16000000000000011,0.013976603644637464
0.16100000000000012,0.013975852407900313
0.16200000000000012,0.013975123473701969
0.16300000000000012,0.013974416118832517
0.16400000000000012,0.013973729643960575
0.16500000000000012,0.013973063372203111
0.16600000000000012,0.013972416649340957
0.16700000000000012,0.013971788845282352
0.16800000000000012,0.013971179348910184
0.16900000000000012,0.01397058757003416
0.17000000000000012,0.013970012939200332
0.17100000000000012,0.013969454903356791
0.17200000000000013,0.013968912931905454
0.17300000000000013,0.013968386510616658
0.17400000000000013,0.013967875142513245
0.17500000000000013,0.013967378345847357
0.17600000000000013,0.013966895656006902
0.17700000000000013,0.013966426625460574
0.17800000000000013,0.013965970819279335
0.17900000000000013,0.013965527820201567
0.18000000000000013,0.013965097222624977
0.18100000000000013,0.013964678634944142
0.18200000000000013,0.013964271678617468
0.18300000000000013,0.013963875989599337
0.18400000000000014,0.013963491213469353
0.18500000000000014,0.01396311700951022
0.18600000000000014,0.013962753048038925
0.18700000000000014,0.013962399009183613
0.18800000000000014,0.01396205458484755
0.18900000000000014,0.013961719478408971
0.19000000000000014,0.013961393401297411
0.19100000000000014,0.013961076075593463
0.19200000000000014,0.01396076723202924
0.19300000000000014,0.01396046661032301
0.19400000000000014,0.013960173959459058
0.19500000000000015,0.013959889035745668
0.19600000000000015,0.013959611606490079
0.19700000000000015,0.013959341442633751
0.19800000000000015,0.013959078324333402
0.19900000000000015,0.013958822039462344
0.20000000000000015,0.01395857238275377
0.20100000000000015,0.01395832915722357
0.20200000000000015,0.013958092167630227
0.20300000000000015,0.013957861231189212
0.20400000000000015,0.013957636166621866
0.20500000000000015,0.013957416801143976
0.20600000000000016,0.01395720292885448
0.20700000000000016,0.013956994252085526
0.20800000000000016,0.013956790936631018
0.20900000000000016,0.013956592715798393
0.21000000000000016,0.01395639941504571
0.21100000000000016,0.013956210888339487
0.21200000000000016,0.013956027000950912
0.21300000000000016,0.01395584761435786
0.21400000000000016,0.013955672592502045
0.21500000000000016,0.013955501813395532
0.21600000000000016,0.013955335158161013
0.21700000000000016,0.013955172511021038
0.21800000000000017,0.013955013756331756
0.21900000000000017,0.013954858777257873
0.22000000000000017,0.013954707475484702
0.22100000000000017,0.01395455975719184
0.22200000000000017,0.01395441550364758
0.22300000000000017,0.013954274627924142
0.22400000000000017,0.013954137035275116
0.22500000000000017,0.013954002641722313
0.22600000000000017,0.01395387135339395
0.22700000000000017,0.013953743075725791
0.22800000000000017,0.013953617737038801
0.22900000000000018,0.013953495261334882
0.23000000000000018,0.013953375558761336
0.23100000000000018,0.013953258556558167
0.23200000000000018,0.01395314419030283
0.23300000000000018,0.013953032390470261
0.23400000000000018,0.013952923082874512
0.23500000000000018,0.013952816200815333
0.23600000000000018,0.01395271167241466
0.23700000000000018,0.013952609456742007
0.23800000000000018,0.013952509481720252
0.23900000000000018,0.013952411683513948
0.24000000000000019,0.01395231601231809
0.2410000000000002,0.013952222406728823
0.2420000000000002,0.013952130818100181
0.2430000000000002,0.013952041188132083
0.2440000000000002,0.013951953470385785
0.2450000000000002,0.013951867618273333
0.2460000000000002,0.013951783585730747
0.2470000000000002,0.013951701326268042
0.2480000000000002,0.013951620788527052
0.2490000000000002,0.013951541933674254
0.25000000000000017,0.01395146471671004
0.25100000000000017,0.013951389107403862
0.25200000000000017,0.013951315057161155
0.25300000000000017,0.013951242522281134
0.25400000000000017,0.01395117147422599
0.25500000000000017,0.013951101860657488
0.25600000000000017,0.01395103367057799
0.2570000000000002,0.013950966852322973
0.2580000000000002,0.013950901378026827
0.2590000000000002,0.013950837215481706
0.2600000000000002,0.013950774328196743
0.2610000000000002,0.013950712691545178
0.2620000000000002,0.013950652263793035
0.2630000000000002,0.013950593038570174
0.2640000000000002,0.013950534970431446
0.2650000000000002,0.013950478033028004
0.2660000000000002,0.013950422204736837
0.2670000000000002,0.01395036746153481
0.2680000000000002,0.013950313774940222
0.2690000000000002,0.01395026111348443
0.2700000000000002,0.01395020946216076
0.2710000000000002,0.013950158791476321
0.2720000000000002,0.013950109086650788
0.2730000000000002,0.013950060316343797
0.2740000000000002,0.013950012460444942
0.2750000000000002,0.013949965502569779
0.2760000000000002,0.013949919421775935
0.2770000000000002,0.013949874196564063
0.2780000000000002,0.013949829811321248
0.2790000000000002,0.013949786241034906
0.2800000000000002,0.01394974346872385
0.2810000000000002,0.013949701484094872
0.2820000000000002,0.013949660260585623
0.2830000000000002,0.013949619786195347
0.2840000000000002,0.013949580039678139
0.2850000000000002,0.01394954101308423
0.2860000000000002,0.013949502690201126
0.2870000000000002,0.01394946504627943
0.2880000000000002,0.013949428076863453
0.2890000000000002,0.01394939175660999
0.2900000000000002,0.013949356077218072
0.2910000000000002,0.01394932102690365
0.2920000000000002,0.013949286588250991
0.2930000000000002,0.013949252750575533
0.2940000000000002,0.013949219505308728
0.2950000000000002,0.013949186831422525
0.2960000000000002,0.013949154718496426
0.2970000000000002,0.013949123160695484
0.2980000000000002,0.013949092141359325
0.2990000000000002,0.013949061652874017
0.3000000000000002,0.013949031680679024
0.3010000000000002,0.01394900221570155
0.3020000000000002,0.01394897324520572
0.3030000000000002,0.01394894476268205
0.3040000000000002,0.013948916755317071
0.3050000000000002,0.013948889215955326
0.3060000000000002,0.013948862132393804
0.3070000000000002,0.013948835498616589
0.3080000000000002,0.013948809303291874
0.3090000000000002,0.013948783538550044
0.3100000000000002,0.013948758198786007
0.3110000000000002,0.013948733266196474
0.3120000000000002,0.013948708739370508
0.3130000000000002,0.013948684607963323
0.3140000000000002,0.013948660864987463
0.3150000000000002,0.013948637505285418
0.3160000000000002,0.013948614518784848
0.3170000000000002,0.01394859189807231
0.3180000000000002,0.013948569639687916
0.31900000000000023,0.013948547731469979
0.32000000000000023,0.013948526170854236
0.32100000000000023,0.013948504947175084
0.32200000000000023,0.013948484054901712
0.32300000000000023,0.013948463484474061
0.32400000000000023,0.013948443236862595
0.32500000000000023,0.013948423304882634
0.32600000000000023,0.013948403681410874
0.32700000000000023,0.013948384357352944
0.32800000000000024,0.013948365328670177
0.32900000000000024,0.013948346591902892
0.33000000000000024,0.013948328140745701
0.33100000000000024,0.013948309969861532
0.33200000000000024,0.013948292069963316
0.33300000000000024,0.013948274444148182
0.33400000000000024,0.013948257081561739
0.33500000000000024,0.013948239984829221
0.33600000000000024,0.013948223137904735
0.33700000000000024,0.013948206541366652
0.33800000000000024,0.013948190190836693
0.33900000000000025,0.01394817408181489
0.34000000000000025,0.013948158208750736
0.34100000000000025,0.013948142571485357
0.34200000000000025,0.013948127159140887
0.34300000000000025,0.013948111980527212
0.34400000000000025,0.013948097016380537
0.34500000000000025,0.013948082268217109
0.34600000000000025,0.013948067732106502
0.34700000000000025,0.013948053409051269
0.34800000000000025,0.01394803928945197
0.34900000000000025,0.013948025370728546
0.35000000000000026,0.013948011646004132
0.35100000000000026,0.013947998122820193
0.35200000000000026,0.013947984786819552
0.35300000000000026,0.01394797164454419
0.35400000000000026,0.013947958686671756
0.35500000000000026,0.013947945912330412
0.35600000000000026,0.013947933316237353
0.35700000000000026,0.013947920892398748
0.35800000000000026,0.013947908643287585
0.35900000000000026,0.013947896561692092
0.36000000000000026,0.013947884649967985
0.36100000000000027,0.013947872902453202
0.36200000000000027,0.013947861319582642
0.36300000000000027,0.013947849892816002
0.36400000000000027,0.013947838616854159
0.36500000000000027,0.01394782750288015
0.36600000000000027,0.013947816538623087
0.36700000000000027,0.01394780572106876
0.36800000000000027,0.013947795048317266
0.36900000000000027,0.01394778452021281
0.3700000000000003,0.013947774135089762
0.3710000000000003,0.013947763890818386
0.3720000000000003,0.01394775378118572
0.3730000000000003,0.01394774380677829
0.3740000000000003,0.013947733964675017
0.3750000000000003,0.013947724256159555
0.3760000000000003,0.013947714672159736
0.3770000000000003,0.013947705213104889
0.3780000000000003,0.013947695880098573
0.3790000000000003,0.0139476866713025
0.3800000000000003,0.013947677585026706
0.3810000000000003,0.013947668618038192
0.3820000000000003,0.013947659767386567
0.3830000000000003,0.013947651030400004
0.3840000000000003,0.013947642404794677
0.3850000000000003,0.013947633892587736
0.3860000000000003,0.013947625488152295
0.3870000000000003,0.013947617191188628
0.3880000000000003,0.013947609003421296
0.3890000000000003,0.01394760091617253
0.3900000000000003,0.013947592938003772
0.3910000000000003,0.013947585058651832
0.3920000000000003,0.01394757727773431
0.3930000000000003,0.013947569596502823
0.3940000000000003,0.013947562012434165
0.3950000000000003,0.013947554526535373
0.3960000000000003,0.013947547133078237
0.3970000000000003,0.013947539832439836
0.3980000000000003,0.013947532625244806
0.3990000000000003,0.013947525508508916
0.4000000000000003,0.013947518480360658
0.4010000000000003,0.013947511536990765
0.4020000000000003,0.013947504681925517
0.4030000000000003,0.0139474979113385
0.4040000000000003,0.013947491225389916
0.4050000000000003,0.013947484619666474
0.4060000000000003,0.013947478098464467
0.4070000000000003,0.013947471654079495
0.4080000000000003,0.013947465287692409
0.4090000000000003,0.013947459003099962
0.4100000000000003,0.01394745279251201
0.4110000000000003,0.013947446658747585
0.4120000000000003,0.013947440598842214
0.4130000000000003,0.013947434613775364
0.4140000000000003,0.013947428700334758
0.4150000000000003,0.013947422859629908
0.4160000000000003,0.013947417088493896
0.4170000000000003,0.01394741138707824
0.4180000000000003,0.013947405753672098
0.4190000000000003,0.013947400187594827
0.4200000000000003,0.013947394685133844
0.4210000000000003,0.013947389249921234
0.4220000000000003,0.013947383882972276
0.4230000000000003,0.01394737857433933
0.4240000000000003,0.013947373329938522
0.4250000000000003,0.013947368146107966
0.4260000000000003,0.013947363028726616
0.4270000000000003,0.013947357972004238
0.4280000000000003,0.013947352974075249
0.4290000000000003,0.013947348034586339
0.4300000000000003,0.013947343149854819
0.4310000000000003,0.013947338323408751
0.43200000000000033,0.013947333552837478
0.43300000000000033,0.013947328839800353
0.43400000000000033,0.01394732418239688
0.43500000000000033,0.01394731957402392
0.43600000000000033,0.013947315021425453
0.43700000000000033,0.013947310520092503
0.43800000000000033,0.013947306074680296
0.43900000000000033,0.013947301677758163
0.44000000000000034,0.013947297329765008
0.44100000000000034,0.013947293031076398
0.44200000000000034,0.013947288781814452
0.44300000000000034,0.013947284581624078
0.44400000000000034,0.013947280429709974
0.44500000000000034,0.013947276325159394
0.44600000000000034,0.01394727226842519
0.44700000000000034,0.013947268253459285
0.44800000000000034,0.013947264287636579
0.44900000000000034,0.013947260363321416
0.45000000000000034,0.013947256485199917
0.45100000000000035,0.013947252648223152
0.45200000000000035,0.013947248854525272
0.45300000000000035,0.013947245104681066
0.45400000000000035,0.013947241395264284
0.45500000000000035,0.01394723772688046
0.45600000000000035,0.01394723409395265
0.45700000000000035,0.013947230504465249
0.45800000000000035,0.013947226954310608
0.45900000000000035,0.013947223446181947
0.46000000000000035,0.013947219973232188
0.46100000000000035,0.013947216540796269
0.46200000000000035,0.013947213143102336
0.46300000000000036,0.013947209784852086
0.46400000000000036,0.01394720646162355
0.46500000000000036,0.013947203173292915
0.46600000000000036,0.013947199917997694
0.46700000000000036,0.013947196703447072
0.46800000000000036,0.01394719351929315
0.46900000000000036,0.013947190370148509
0.47000000000000036,0.013947187253816211
0.47100000000000036,0.013947184171403991
0.47200000000000036,0.01394718112067758
0.47300000000000036,0.013947178103977496
0.47400000000000037,0.013947175116674777
0.47500000000000037,0.013947172162605078
0.47600000000000037,0.013947169238378949
0.47700000000000037,0.013947166346155664
0.47800000000000037,0.013947163479504822
0.47900000000000037,0.013947160646408963
0.48000000000000037,0.013947157840004493
0.48100000000000037,0.013947155063608205
0.4820000000000004,0.013947152314632385
0.4830000000000004,0.01394714959413046
0.4840000000000004,0.01394714690397196
0.4850000000000004,0.01394714423963017
0.4860000000000004,0.013947141603471524
0.4870000000000004,0.01394713899011419
0.4880000000000004,0.013947136406606945
0.4890000000000004,0.01394713384630467
0.4900000000000004,0.013947131310115296
0.4910000000000004,0.013947128800601576
0.4920000000000004,0.01394712631785594
0.4930000000000004,0.013947123858603167
0.4940000000000004,0.01394712142413643
0.4950000000000004,0.013947119012350353
0.4960000000000004,0.013947116625139064
0.4970000000000004,0.013947114263198735
0.4980000000000004,0.013947111919471657
0.4990000000000004,0.013947109596625918
0.5000000000000003,0.013947107296847647
0.5010000000000003,0.013947105021993403
0.5020000000000003,0.013947102768319992
0.5030000000000003,0.013947100534210314
0.5040000000000003,0.013947098316579632
0.5050000000000003,0.013947096127107032
0.5060000000000003,0.013947093952271818
0.5070000000000003,0.013947091798678016
0.5080000000000003,0.01394708966470569
0.5090000000000003,0.013947087550227876
0.5100000000000003,0.013947085458353945
0.5110000000000003,0.013947083383007599
0.5120000000000003,0.013947081325162824
0.5130000000000003,0.01394707928636846
0.5140000000000003,0.01394707726345384
0.5150000000000003,0.013947075259675938
0.5160000000000003,0.013947073272033575
0.5170000000000003,0.013947071300019922
0.5180000000000003,0.013947069347694897
0.5190000000000003,0.013947067408995647
0.5200000000000004,0.013947065489274019
0.5210000000000004,0.013947063583284387
0.5220000000000004,0.013947061695435662
0.5230000000000004,0.013947059821710909
0.5240000000000004,0.01394705796468307
0.5250000000000004,0.013947056123744361
0.5260000000000004,0.013947054297295284
0.5270000000000004,0.013947052484230428
0.5280000000000004,0.01394705068377087
0.5290000000000004,0.013947048900361404
0.5300000000000004,0.013947047127365178
0.5310000000000004,0.013947045367613712
0.5320000000000004,0.01394704362669436
0.5330000000000004,0.01394704189524651
0.5340000000000004,0.013947040179377273
0.5350000000000004,0.01394703847804321
0.5360000000000004,0.013947036788015038
0.5370000000000004,0.013947035106981592
0.5380000000000004,0.013947033442762026
0.5390000000000004,0.013947031788575962
0.5400000000000004,0.013947030145503032
0.5410000000000004,0.013947028514987627
0.5420000000000004,0.013947026892911116
0.5430000000000004,0.013947025284404814
0.5440000000000004,0.013947023685085415
0.5450000000000004,0.013947022098531025
0.5460000000000004,0.013947020522684123
0.5470000000000004,0.013947018956665716
0.5480000000000004,0.013947017397812754
0.5490000000000004,0.013947015855027875
0.5500000000000004,0.01394701431860144
0.5510000000000004,0.013947012794548998
0.5520000000000004,0.013947011278737476
0.5530000000000004,0.013947009770096705
0.5540000000000004,0.013947008268539179
0.5550000000000004,0.013947006780338314
0.5560000000000004,0.013947005297430108
0.5570000000000004,0.013947003822501986
0.5580000000000004,0.013947002360243732
0.5590000000000004,0.013947000902015708
0.5600000000000004,0.013946999454489269
0.5610000000000004,0.013946998015586895
0.5620000000000004,0.01394699658442771
0.5630000000000004,0.01394699515911331
0.5640000000000004,0.013946993742857626
0.5650000000000004,0.013946992330995014
0.5660000000000004,0.013946990927185694
0.5670000000000004,0.013946989530777644
0.5680000000000004,0.013946988142303865
0.5690000000000004,0.013946986758845025
0.5700000000000004,0.013946985382357167
0.5710000000000004,0.01394698401215562
0.5720000000000004,0.013946982646699389
0.5730000000000004,0.013946981286450355
0.5740000000000004,0.013946979937049495
0.5750000000000004,0.013946978592740062
0.5760000000000004,0.013946977253482236
0.5770000000000004,0.013946975917355718
0.5780000000000004,0.013946974586147283
0.5790000000000004,0.013946973258734887
0.5800000000000004,0.013946971940808977
0.5810000000000004,0.013946970623197571
0.5820000000000004,0.01394696931199367
0.5830000000000004,0.013946968006432877
0.5840000000000004,0.013946966708479109
0.5850000000000004,0.013946965411157343
0.5860000000000004,0.013946964118172232
0.5870000000000004,0.01394696282924185
0.5880000000000004,0.013946961544491595
0.5890000000000004,0.013946960262806075
0.5900000000000004,0.013946958983139938
0.5910000000000004,0.013946957707133301
0.5920000000000004,0.013946956438136548
0.5930000000000004,0.013946955170627474
0.5940000000000004,0.013946953905932834
0.5950000000000004,0.01394695264475345
0.5960000000000004,0.013946951387581752
0.5970000000000004,0.013946950132151893
0.5980000000000004,0.013946948879161751
0.5990000000000004,0.013946947629564119
0.6000000000000004,0.013946946380113191
0.6010000000000004,0.0139469451352942
0.6020000000000004,0.013946943893159532
0.6030000000000004,0.013946942654361288
0.6040000000000004,0.013946941413351963
0.6050000000000004,0.013946940177719115
0.6060000000000004,0.013946938944566206
0.6070000000000004,0.013946937711975953
0.6080000000000004,0.013946936479420507
0.6090000000000004,0.013946935249876787
0.6100000000000004,0.013946934021444665
0.6110000000000004,0.013946932796938294
0.6120000000000004,0.0139469315714759
0.6130000000000004,0.0139469303454004
0.6140000000000004,0.013946929121228342
0.6150000000000004,0.013946927900661137
0.6160000000000004,0.013946926678673545
0.6170000000000004,0.013946925455550005
0.6180000000000004,0.013946924234287271
0.6190000000000004,0.013946923013273039
0.6200000000000004,0.01394692179310847
0.6210000000000004,0.013946920574579285
0.6220000000000004,0.01394691935405317
0.6230000000000004,0.013946918138262376
0.6240000000000004,0.01394691691846816
0.6250000000000004,0.013946915696139671
0.6260000000000004,0.013946914478561048
0.6270000000000004,0.013946913257755475
0.6280000000000004,0.013946912038792834
0.6290000000000004,0.013946910820990642
0.6300000000000004,0.013946909601094544
0.6310000000000004,0.013946908383732092
0.6320000000000005,0.013946907163785867
0.6330000000000005,0.013946905945011166
0.6340000000000005,0.013946904723632431
0.6350000000000005,0.013946903501504942
0.6360000000000005,0.013946902277225875
0.6370000000000005,0.01394690105523385
0.6380000000000005,0.013946899829955835
0.6390000000000005,0.013946898607955388
0.6400000000000005,0.013946897381215814
0.6410000000000005,0.013946896154086726
0.6420000000000005,0.01394689492208452
0.6430000000000005,0.013946893692776529
0.6440000000000005,0.013946892459414781
0.6450000000000005,0.013946891225866339
0.6460000000000005,0.013946889988736258
0.6470000000000005,0.013946888750977764
0.6480000000000005,0.013946887513626851
0.6490000000000005,0.013946886275482325
0.6500000000000005,0.013946885033390213
0.6510000000000005,0.013946883788401379
0.6520000000000005,0.01394688254367274
0.6530000000000005,0.013946881295729527
0.6540000000000005,0.013946880046653964
0.6550000000000005,0.013946878791191891
0.6560000000000005,0.013946877537951291
0.6570000000000005,0.013946876280904574
0.6580000000000005,0.013946875021826247
0.6590000000000005,0.013946873762357287
0.6600000000000005,0.013946872497153063
0.6610000000000005,0.01394687123162772
0.6620000000000005,0.013946869961093325
0.6630000000000005,0.013946868686050795
0.6640000000000005,0.013946867409787499
0.6650000000000005,0.013946866130697387
0.6660000000000005,0.013946864853043195
0.6670000000000005,0.013946863568625312
0.6680000000000005,0.013946862283182352
0.6690000000000005,0.013946860996747742
0.6700000000000005,0.0139468597063219
0.6710000000000005,0.013946858409667839
0.6720000000000005,0.013946857110778817
0.6730000000000005,0.013946855810817265
0.6740000000000005,0.013946854510170595
0.6750000000000005,0.013946853203093308
0.6760000000000005,0.013946851890988305
0.6770000000000005,0.01394685057703318
0.6780000000000005,0.013946849258436245
0.6790000000000005,0.013946847936714479
0.6800000000000005,0.013946846612746967
0.6810000000000005,0.013946845284313262
0.6820000000000005,0.013946843952415766
0.6830000000000005,0.013946842616444338
0.6840000000000005,0.013946841277315046
0.6850000000000005,0.013946839934838069
0.6860000000000005,0.013946838588299454
0.6870000000000005,0.013946837238566287
0.6880000000000005,0.013946835884194647
0.6890000000000005,0.013946834526190213
0.6900000000000005,0.013946833164762288
0.6910000000000005,0.013946831801415928
0.6920000000000005,0.013946830430309984
0.6930000000000005,0.013946829057651572
0.6940000000000005,0.01394682768162137
0.6950000000000005,0.013946826301776648
0.6960000000000005,0.013946824916522755
0.6970000000000005,0.013946823526384967
0.6980000000000005,0.013946822129991342
0.6990000000000005,0.013946820731579577
0.7000000000000005,0.013946819329570112
0.7010000000000005,0.013946817922275886
0.7020000000000005,0.013946816511254484
0.7030000000000005,0.013946815096738467
0.7040000000000005,0.0139468136758698
0.7050000000000005,0.013946812252809148
0.7060000000000005,0.013946810824317544
0.7070000000000005,0.013946809388792968
0.7080000000000005,0.013946807948647853
0.7090000000000005,0.013946806510981534
0.7100000000000005,0.01394680506382111
0.7110000000000005,0.013946803611340456
0.7120000000000005,0.013946802156532247
0.7130000000000005,0.013946800695076986
0.7140000000000005,0.013946799227715231
0.7150000000000005,0.013946797760456075
0.7160000000000005,0.01394679628767896
0.7170000000000005,0.013946794810533522
0.7180000000000005,0.013946793326418473
0.7190000000000005,0.013946791838068493
0.7200000000000005,0.013946790342780648
0.7210000000000005,0.013946788845202795
0.7220000000000005,0.013946787339289652
0.7230000000000005,0.01394678582913467
0.7240000000000005,0.013946784319432517
0.7250000000000005,0.013946782800569723
0.7260000000000005,0.013946781275574811
0.7270000000000005,0.01394677974929643
0.7280000000000005,0.013946778216460967
0.7290000000000005,0.013946776677630772
0.7300000000000005,0.013946775133606518
0.7310000000000005,0.013946773585076365
0.7320000000000005,0.013946772030668365
0.7330000000000005,0.01394677047285838
0.7340000000000005,0.013946768908759151
0.7350000000000005,0.013946767339113243
0.7360000000000005,0.01394676576635117
0.7370000000000005,0.013946764186084672
0.7380000000000005,0.013946762601757102
0.7390000000000005,0.0139467610129752
0.7400000000000005,0.013946759416501312
0.7410000000000005,0.01394675781704479
0.7420000000000005,0.013946756211647782
0.7430000000000005,0.013946754599056832
0.7440000000000005,0.013946752980637541
0.7450000000000006,0.013946751359656884
0.7460000000000006,0.013946749732715102
0.7470000000000006,0.013946748098703996
0.7480000000000006,0.013946746461626643
0.7490000000000006,0.013946744818460258
0.7500000000000006,0.013946743170370483
0.7510000000000006,0.013946741514751664
0.7520000000000006,0.013946739856563313
0.7530000000000006,0.013946738192774501
0.7540000000000006,0.013946736521843249
0.7550000000000006,0.013946734845161311
0.7560000000000006,0.0139467331638178
0.7570000000000006,0.013946731475613636
0.7580000000000006,0.013946729783206987
0.7590000000000006,0.013946728086466449
0.7600000000000006,0.013946726382059817
0.7610000000000006,0.013946724672917219
0.7620000000000006,0.01394672296019825
0.7630000000000006,0.013946721240922872
0.7640000000000006,0.013946719517245071
0.7650000000000006,0.013946717787022488
0.7660000000000006,0.01394671605147978
0.7670000000000006,0.013946714307800468
0.7680000000000006,0.013946712559125538
0.7690000000000006,0.013946710805882542
0.7700000000000006,0.013946709049102045
0.7710000000000006,0.01394670728207084
0.7720000000000006,0.013946705513219575
0.7730000000000006,0.013946703735179132
0.7740000000000006,0.01394670195236618
0.7750000000000006,0.013946700164733409
0.7760000000000006,0.013946698372328847
0.7770000000000006,0.013946696573812816
0.7780000000000006,0.013946694770735927
0.7790000000000006,0.013946692962326809
0.7800000000000006,0.013946691145712578
0.7810000000000006,0.013946689323720597
0.7820000000000006,0.013946687493316574
0.7830000000000006,0.013946685663736606
0.7840000000000006,0.01394668382647065
0.7850000000000006,0.013946681984179877
0.7860000000000006,0.013946680136906872
0.7870000000000006,0.013946678280837819
0.7880000000000006,0.01394667642089716
0.7890000000000006,0.013946674554648812
0.7900000000000006,0.01394667268285816
0.7910000000000006,0.013946670801349528
0.7920000000000006,0.013946668916190463
0.7930000000000006,0.013946667026131064
0.7940000000000006,0.013946665129980607
0.7950000000000006,0.01394666322957761
0.7960000000000006,0.013946661320828516
0.7970000000000006,0.013946659408557308
0.7980000000000006,0.01394665749111802
0.7990000000000006,0.013946655563938625
0.7990000000000006,0.013946655563938625
0.7990000000000006,0.013946655563938625

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac100_p2_N50_dt10_.csv <==
column 1, column 2
0.001,0.019056146327079086
0.002,0.01875887084383912
0.003,0.018487135993251944
0.004,0.018231199928481597
0.005,0.017997390043510097
0.006,0.01778699430961476
0.007,0.017598354675766304
0.008,0.01742849855109442
0.009000000000000001,0.017274419631604296
0.010000000000000002,0.017133725791071794
0.011000000000000003,0.017004688087575822
0.012000000000000004,0.016885960654153865
0.013000000000000005,0.016776313691998886
0.014000000000000005,0.016674561199565202
0.015000000000000006,0.01657964489515867
0.016000000000000007,0.01649073877225732
0.017000000000000008,0.01640728574588404
0.01800000000000001,0.016328940606254554
0.01900000000000001,0.01625545301829813
0.02000000000000001,0.01618656243489597
0.02100000000000001,0.016121953626346608
0.022000000000000013,0.01606126462215538
0.023000000000000013,0.016004113090489703
0.024000000000000014,0.015950119127454303
0.025000000000000015,0.015898919941256626
0.026000000000000016,0.015850178926712546
0.027000000000000017,0.01580359150997733
0.028000000000000018,0.015758888939338373
0.02900000000000002,0.015715840505588656
0.03000000000000002,0.015674254438124622
0.03100000000000002,0.015633977383884754
0.03200000000000002,0.01559489207206463
0.03300000000000002,0.015556912806471384
0.03400000000000002,0.015519978867057723
0.035000000000000024,0.015484046637672827
0.036000000000000025,0.015449081789521306
0.037000000000000026,0.015415052834490892
0.03800000000000003,0.015381926840853077
0.03900000000000003,0.01534966734748075
0.04000000000000003,0.015318233984519106
0.04100000000000003,0.015287583060996191
0.04200000000000003,0.015257668505692294
0.04300000000000003,0.015228442801845843
0.04400000000000003,0.0151998578385329
0.04500000000000003,0.01517186578971283
0.046000000000000034,0.015144420191761982
0.047000000000000035,0.01511747735980627
0.048000000000000036,0.015090998199813632
0.04900000000000004,0.015064950323671923
0.05000000000000004,0.015039310192971245
0.05100000000000004,0.015014064955924672
0.05200000000000004,0.014989213561249994
0.05300000000000004,0.014964766824158548
0.05400000000000004,0.014940746285998686
0.05500000000000004,0.01491718197213488
0.05600000000000004,0.014894109358340716
0.057000000000000044,0.01487156607207359
0.058000000000000045,0.014849588770977876
0.059000000000000045,0.014828210594732768
0.060000000000000046,0.014807459342302518
0.06100000000000005,0.014787356392554922
0.06200000000000005,0.014767916247832845
0.06300000000000004,0.014749146548664509
0.06400000000000004,0.01473104838036761
0.06500000000000004,0.014713616783665253
0.06600000000000004,0.014696841365653936
0.06700000000000005,0.01468070696092019
0.06800000000000005,0.01466519434748075
0.06900000000000005,0.014650280936368852
0.07000000000000005,0.014635941477498025
0.07100000000000005,0.014622148738106936
0.07200000000000005,0.014608874139737032
0.07300000000000005,0.014596088335252007
0.07400000000000005,0.014583761736303278
0.07500000000000005,0.014571864955092006
0.07600000000000005,0.014560369181335853
0.07700000000000005,0.014549246481098272
0.07800000000000006,0.014538470043150455
0.07900000000000006,0.014528014358716987
0.08000000000000006,0.014517855357212913
0.08100000000000006,0.014507970517361832
0.08200000000000006,0.014498338940850529
0.08300000000000006,0.01448894143292718
0.08400000000000006,0.01447976055036883
0.08500000000000006,0.0144707806568666
0.08600000000000006,0.014461987979558442
0.08700000000000006,0.01445337062314379
0.08800000000000006,0.014444918590464702
0.08900000000000007,0.014436623755975557
0.09000000000000007,0.01442847979705318
0.09100000000000007,0.014420482080558818
0.09200000000000007,0.014412627478477219
0.09300000000000007,0.014404914151898611
0.09400000000000007,0.01439734128353644
0.09500000000000007,0.014389908790462995
0.09600000000000007,0.014382617028289971
0.09700000000000007,0.01437546652800428
0.09800000000000007,0.014368457769490188
0.09900000000000007,0.014361591016439459
0.10000000000000007,0.014354866228998762
0.10100000000000008,0.014348283041559072
0.10200000000000008,0.014341840817769524
0.10300000000000008,0.014335538763207211
0.10400000000000008,0.01432937607436576
0.10500000000000008,0.014323352122195925
0.10600000000000008,0.014317466629225686
0.10700000000000008,0.014311719814385773
0.10800000000000008,0.014306112528483298
0.10900000000000008,0.01430064629003587
0.11000000000000008,0.014295323282187997
0.11100000000000008,0.014290146251960758
0.11200000000000009,0.014285118344693053
0.11300000000000009,0.014280242889327319
0.11400000000000009,0.014275523146195268
0.11500000000000009,0.01427096205319668
0.11600000000000009,0.014266561986487502
0.11700000000000009,0.014262324573733064
0.11800000000000009,0.014258250568543636
0.11900000000000009,0.01425433977101721
0.12000000000000009,0.014250591022888453
0.1210000000000001,0.014247002265180655
0.1220000000000001,0.014243570603240113
0.1230000000000001,0.014240292422269573
0.1240000000000001,0.01423716351816533
0.12500000000000008,0.014234179221955004
0.12600000000000008,0.014231334510403398
0.12700000000000009,0.014228624138219032
0.12800000000000009,0.014226042723239433
0.1290000000000001,0.014223584835020528
0.1300000000000001,0.014221245062731418
0.1310000000000001,0.014219018078641345
0.1320000000000001,0.014216898674182847
0.1330000000000001,0.014214881797470326
0.1340000000000001,0.014212962569403837
0.1350000000000001,0.014211136307674056
0.1360000000000001,0.01420939853426854
0.1370000000000001,0.01420774497213167
0.1380000000000001,0.014206171552420292
0.1390000000000001,0.014204674407428236
0.1400000000000001,0.014203249862327613
0.1410000000000001,0.01420189443094688
0.1420000000000001,0.014200604806728058
0.1430000000000001,0.01419937785057369
0.1440000000000001,0.014198210586557684
0.1450000000000001,0.014197100185913985
0.1460000000000001,0.01419604395600569
0.1470000000000001,0.014195039338250911
0.1480000000000001,0.014194083891375971
0.1490000000000001,0.014193175287864956
0.1500000000000001,0.01419231130509168
0.1510000000000001,0.014191489816601996
0.1520000000000001,0.014190708783394125
0.1530000000000001,0.014189966252922615
0.1540000000000001,0.014189260356041756
0.1550000000000001,0.014188589288214452
0.1560000000000001,0.01418795132469226
0.1570000000000001,0.014187344805466287
0.1580000000000001,0.01418676813436913
0.1590000000000001,0.014186219776921442
0.16000000000000011,0.01418569826190383
0.16100000000000012,0.014185202173254106
0.16200000000000012,0.014184730153151788
0.16300000000000012,0.014184280901033658
0.16400000000000012,0.014183853170756629
0.16500000000000012,0.014183445766525837
0.16600000000000012,0.014183057549082627
0.16700000000000012,0.01418268742999617
0.16800000000000012,0.014182334371684986
0.16900000000000012,0.014181997383459337
0.17000000000000012,0.014181675526593574
0.17100000000000012,0.014181367905741501
0.17200000000000013,0.01418107367565894
0.17300000000000013,0.014180792031902738
0.17400000000000013,0.014180522213870856
0.17500000000000013,0.014180263504132208
0.17600000000000013,0.014180015225411617
0.17700000000000013,0.014179776735920881
0.17800000000000013,0.014179547430921957
0.17900000000000013,0.014179326746155163
0.18000000000000013,0.014179114145819228
0.18100000000000013,0.014178909125054628
0.18200000000000013,0.014178711214355627
0.18300000000000013,0.014178519972162611
0.18400000000000014,0.014178334981726532
0.18500000000000014,0.014178155854845637
0.18600000000000014,0.014177982221823522
0.18700000000000014,0.014177813746385957
0.18800000000000014,0.014177650102530748
0.18900000000000014,0.014177490991258633
0.19000000000000014,0.01417733613260048
0.19100000000000014,0.014177185262162138
0.19200000000000014,0.014177038132436188
0.19300000000000014,0.014176894511244055
0.19400000000000014,0.01417675418479638
0.19500000000000015,0.014176616948268472
0.19600000000000015,0.01417648260958737
0.19700000000000015,0.014176350992320652
0.19800000000000015,0.01417622192894741
0.19900000000000015,0.014176095263008497
0.20000000000000015,0.014175970846303182
0.20100000000000015,0.014175848539533062
0.20200000000000015,0.01417572821350606
0.20300000000000015,0.014175609744553348
0.20400000000000015,0.014175493020912696
0.20500000000000015,0.014175377931337734
0.20600000000000016,0.014175264375463225
0.20700000000000016,0.014175152257812984
0.20800000000000016,0.014175041486498802
0.20900000000000016,0.014174931978400716
0.21000000000000016,0.014174823654915717
0.21100000000000016,0.014174716436623406
0.21200000000000016,0.014174610255184175
0.21300000000000016,0.014174505043049056
0.21400000000000016,0.014174400736348082
0.21500000000000016,0.01417429727447183
0.21600000000000016,0.014174194605326726
0.21700000000000016,0.014174092672507159
0.21800000000000017,0.014173991428302836
0.21900000000000017,0.014173890825130153
0.22000000000000017,0.014173790818165388
0.22100000000000017,0.01417369136690593
0.22200000000000017,0.01417359243397798
0.22300000000000017,0.014173493980611566
0.22400000000000017,0.014173395973189668
0.22500000000000017,0.014173298379930916
0.22600000000000017,0.014173201171182804
0.22700000000000017,0.014173104318823347
0.22800000000000017,0.014173007795805478
0.22900000000000018,0.014172911576588848
0.23000000000000018,0.014172815641422393
0.23100000000000018,0.014172719442157077
0.23200000000000018,0.014172623811079197
0.23300000000000018,0.014172528556338384
0.23400000000000018,0.014172433548322738
0.23500000000000018,0.014172338744592396
0.23600000000000018,0.014172244125307884
0.23700000000000018,0.014172149672171539
0.23800000000000018,0.014172055371888087
0.23900000000000018,0.014171961216351675
0.24000000000000019,0.014171867194299533
0.2410000000000002,0.014171773296368068
0.2420000000000002,0.014171679516443162
0.2430000000000002,0.014171585844405275
0.2440000000000002,0.014171492273583778
0.2450000000000002,0.014171398802373685
0.2460000000000002,0.014171305425200013
0.2470000000000002,0.014171212134314022
0.2480000000000002,0.014171118929327545
0.2490000000000002,0.014171025805808571
0.25000000000000017,0.014170932761423451
0.25100000000000017,0.014170839795856621
0.25200000000000017,0.014170746906901103
0.25300000000000017,0.014170654089692808
0.25400000000000017,0.014170561347928433
0.25500000000000017,0.014170468679823765
0.25600000000000017,0.014170376087732767
0.2570000000000002,0.014170283570111937
0.2580000000000002,0.014170191124716782
0.2590000000000002,0.014170098754321315
0.2600000000000002,0.014170006459122525
0.2610000000000002,0.01416991423915996
0.2620000000000002,0.014169822097842313
0.2630000000000002,0.014169730034152539
0.2640000000000002,0.014169638050565706
0.2650000000000002,0.014169546147997581
0.2660000000000002,0.01416945432726908
0.2670000000000002,0.014169362586580162
0.2680000000000002,0.014169270930258639
0.2690000000000002,0.014169179361351725
0.2700000000000002,0.014169087879211076
0.2710000000000002,0.014168996482477714
0.2720000000000002,0.014168905174227621
0.2730000000000002,0.014168813956371037
0.2740000000000002,0.014168722828008249
0.2750000000000002,0.01416863179240375
0.2760000000000002,0.014168540847937415
0.2770000000000002,0.014168449994292375
0.2780000000000002,0.014168359234040612
0.2790000000000002,0.014168268566922099
0.2800000000000002,0.014168177990153507
0.2810000000000002,0.014168087506816087
0.2820000000000002,0.014167997113825588
0.2830000000000002,0.014167906813665948
0.2840000000000002,0.0141678166045161
0.2850000000000002,0.014167726484988732
0.2860000000000002,0.014167636453930352
0.2870000000000002,0.014167546511862628
0.2880000000000002,0.014167456657430912
0.2890000000000002,0.014167366885437155
0.2900000000000002,0.014167277196626285
0.2910000000000002,0.014167187589298613
0.2920000000000002,0.014167098059656373
0.2930000000000002,0.01416700860796337
0.2940000000000002,0.014166919228738395
0.2950000000000002,0.014166829920233593
0.2960000000000002,0.014166740678896035
0.2970000000000002,0.014166651504415258
0.2980000000000002,0.014166562390270691
0.2990000000000002,0.0141664733338757
0.3000000000000002,0.014166384331581456
0.3010000000000002,0.014166295379874629
0.3020000000000002,0.014166206475085038
0.3030000000000002,0.014166117611175524
0.3040000000000002,0.01416602878446219
0.3050000000000002,0.014165939989869335
0.3060000000000002,0.01416585122278274
0.3070000000000002,0.014165762479436038
0.3080000000000002,0.014165673754106434
0.3090000000000002,0.014165585041253944
0.3100000000000002,0.014165496336085083
0.3110000000000002,0.014165407628910236
0.3120000000000002,0.014165318917653625
0.3130000000000002,0.014165230195919603
0.3140000000000002,0.014165141457461387
0.3150000000000002,0.014165052697231053
0.3160000000000002,0.014164963907938737
0.3170000000000002,0.01416487508088614
0.3180000000000002,0.014164786211320453
0.31900000000000023,0.014164697289878835
0.32000000000000023,0.01416460831306949
0.32100000000000023,0.014164519273397132
0.32200000000000023,0.014164430161329124
0.32300000000000023,0.014164340971786189
0.32400000000000023,0.014164251692816866
0.32500000000000023,0.014164162321721277
0.32600000000000023,0.014164072847442527
0.32700000000000023,0.014163983265989508
0.32800000000000024,0.014163893566179758
0.32900000000000024,0.014163803740864277
0.33000000000000024,0.014163713780218115
0.33100000000000024,0.014163623678820118
0.33200000000000024,0.014163533424679603
0.33300000000000024,0.014163443012733536
0.33400000000000024,0.014163352434128503
0.33500000000000024,0.01416326167798112
0.33600000000000024,0.014163170738270676
0.33700000000000024,0.014163079604049155
0.33800000000000024,0.014162988268109187
0.33900000000000025,0.014162896720149424
0.34000000000000025,0.014162804951465947
0.34100000000000025,0.014162712951856442
0.34200000000000025,0.014162620714115608
0.34300000000000025,0.014162528228757252
0.34400000000000025,0.014162435484281696
0.34500000000000025,0.014162342473722486
0.34600000000000025,0.014162249189058828
0.34700000000000025,0.014162155617750149
0.34800000000000025,0.01416206175036923
0.34900000000000025,0.01416196758039977
0.35000000000000026,0.014161873096863032
0.35100000000000026,0.014161778290505106
0.35200000000000026,0.014161683151742401
0.35300000000000026,0.014161587670684683
0.35400000000000026,0.01416149183732192
0.35500000000000026,0.014161395644603841
0.35600000000000026,0.014161299080086124
0.35700000000000026,0.014161202135613902
0.35800000000000026,0.014161104802974795
0.35900000000000026,0.014161007069393737
0.36000000000000026,0.014160908927331179
0.36100000000000027,0.01416081036807128
0.36200000000000027,0.014160711383146955
0.36300000000000027,0.014160611960881512
0.36400000000000027,0.014160512093593314
0.36500000000000027,0.014160411769424985
0.36600000000000027,0.014160310983102983
0.36700000000000027,0.014160209723875009
0.36800000000000027,0.014160107982904594
0.36900000000000027,0.014160005750275458
0.3700000000000003,0.014159903019402629
0.3710000000000003,0.014159799779035937
0.3720000000000003,0.01415969602250292
0.3730000000000003,0.014159591739153161
0.3740000000000003,0.014159486925244928
0.3750000000000003,0.01415938156651386
0.3760000000000003,0.014159275661094279
0.3770000000000003,0.014159169195103053
0.3780000000000003,0.014159062165159893
0.3790000000000003,0.014158954558411783
0.3800000000000003,0.014158846372712601
0.3810000000000003,0.014158737598532839
0.3820000000000003,0.014158628228134854
0.3830000000000003,0.014158518256137672
0.3840000000000003,0.014158407674365879
0.3850000000000003,0.014158296477871854
0.3860000000000003,0.014158184656492627
0.3870000000000003,0.01415807220640195
0.3880000000000003,0.014157959118168936
0.3890000000000003,0.014157845391439317
0.3900000000000003,0.014157731017692507
0.3910000000000003,0.014157615990528293
0.3920000000000003,0.014157500305478157
0.3930000000000003,0.014157383957084576
0.3940000000000003,0.014157266940671922
0.3950000000000003,0.014157149251950088
0.3960000000000003,0.014157030885144797
0.3970000000000003,0.014156911838927727
0.3980000000000003,0.0141567921053906
0.3990000000000003,0.014156671682772789
0.4000000000000003,0.014156550569922077
0.4010000000000003,0.014156428759535293
0.4020000000000003,0.014156306252044417
0.4030000000000003,0.014156183041210042
0.4040000000000003,0.014156059127085981
0.4050000000000003,0.014155934506279657
0.4060000000000003,0.014155809178444228
0.4070000000000003,0.014155683140026357
0.4080000000000003,0.014155556389982896
0.4090000000000003,0.01415542892781366
0.4100000000000003,0.014155300750052526
0.4110000000000003,0.014155171858768727
0.4120000000000003,0.014155042253698695
0.4130000000000003,0.014154911932574787
0.4140000000000003,0.014154780896817883
0.4150000000000003,0.014154649147224961
0.4160000000000003,0.014154516685411732
0.4170000000000003,0.01415438350854664
0.4180000000000003,0.01415424962067385
0.4190000000000003,0.014154115023222348
0.4200000000000003,0.014153979718816826
0.4210000000000003,0.01415384370711751
0.4220000000000003,0.014153706990684056
0.4230000000000003,0.014153569571993152
0.4240000000000003,0.014153431452562485
0.4250000000000003,0.014153292638234062
0.4260000000000003,0.014153153132819828
0.4270000000000003,0.014153012936348046
0.4280000000000003,0.014152872056259737
0.4290000000000003,0.014152730494544564
0.4300000000000003,0.014152588253974767
0.4310000000000003,0.014152445340636624
0.43200000000000033,0.014152301759422685
0.43300000000000033,0.01415215751597542
0.43400000000000033,0.014152012615063228
0.43500000000000033,0.014151867060837665
0.43600000000000033,0.01415172085969102
0.43700000000000033,0.014151574017876332
0.43800000000000033,0.014151426544630745
0.43900000000000033,0.01415127844205547
0.44000000000000034,0.014151129717395001
0.44100000000000034,0.01415098038053377
0.44200000000000034,0.014150830435770633
0.44300000000000034,0.014150679890718727
0.44400000000000034,0.014150528751379917
0.44500000000000034,0.014150377026498922
0.44600000000000034,0.01415022472664738
0.44700000000000034,0.014150071857580463
0.44800000000000034,0.014149918427149678
0.44900000000000034,0.014149764447039161
0.45000000000000034,0.014149609919967119
0.45100000000000035,0.01414945486022686
0.45200000000000035,0.014149299272296195
0.45300000000000035,0.014149143171221994
0.45400000000000035,0.014148986564355601
0.45500000000000035,0.014148829457826787
0.45600000000000035,0.014148671866285496
0.45700000000000035,0.014148513797631844
0.45800000000000035,0.014148355261277654
0.45900000000000035,0.014148196268871947
0.46000000000000035,0.014148036828519313
0.46100000000000035,0.014147876952859679
0.46200000000000035,0.014147716653868552
0.46300000000000036,0.014147555939246596
0.46400000000000036,0.014147394823683013
0.46500000000000036,0.014147233314408984
0.46600000000000036,0.014147071426086575
0.46700000000000036,0.01414690916913839
0.46800000000000036,0.014146746557115683
0.46900000000000036,0.014146583596939053
0.47000000000000036,0.01414642030495322
0.47100000000000036,0.01414625669199448
0.47200000000000036,0.014146092768017718
0.47300000000000036,0.014145928547642773
0.47400000000000037,0.014145764046312983
0.47500000000000037,0.014145599270858232
0.47600000000000037,0.014145434238524272
0.47700000000000037,0.014145268959583221
0.47800000000000037,0.014145103448209054
0.47900000000000037,0.014144937715880048
0.48000000000000037,0.014144771774634185
0.48100000000000037,0.014144605642924149
0.4820000000000004,0.014144439327463398
0.4830000000000004,0.014144272847721785
0.4840000000000004,0.014144106212393065
0.4850000000000004,0.01414393943935571
0.4860000000000004,0.014143772538368142
0.4870000000000004,0.014143605525571316
0.4880000000000004,0.014143438413707495
0.4890000000000004,0.014143271216576464
0.4900000000000004,0.014143103949788249
0.4910000000000004,0.014142936626291755
0.4920000000000004,0.014142769259113187
0.4930000000000004,0.014142601862330696
0.4940000000000004,0.014142434451839712
0.4950000000000004,0.014142267040543341
0.4960000000000004,0.014142099645013055
0.4970000000000004,0.014141932278061348
0.4980000000000004,0.014141764951775082
0.4990000000000004,0.014141597685338804
0.5000000000000003,0.014141430491261322
0.5010000000000003,0.014141263380852495
0.5020000000000003,0.014141096370665886
0.5030000000000003,0.014140929476932022
0.5040000000000003,0.014140762712697456
0.5050000000000003,0.014140596093593426
0.5060000000000003,0.014140429632130747
0.5070000000000003,0.014140263344504031
0.5080000000000003,0.014140097245009663
0.5090000000000003,0.014139931347777817
0.5100000000000003,0.014139765666956901
0.5110000000000003,0.014139600219736845
0.5120000000000003,0.014139435016357537
0.5130000000000003,0.014139270071525493
0.5140000000000003,0.014139105400150617
0.5150000000000003,0.014138941020078798
0.5160000000000003,0.01413877694304878
0.5170000000000003,0.014138613181836495
0.5180000000000003,0.014138449752809245
0.5190000000000003,0.014138286669701664
0.5200000000000004,0.014138123946158772
0.5210000000000004,0.014137961592933799
0.5220000000000004,0.014137799628863176
0.5230000000000004,0.0141376380662938
0.5240000000000004,0.014137476916886445
0.5250000000000004,0.01413731619719617
0.5260000000000004,0.014137155917544494
0.5270000000000004,0.014136996092179319
0.5280000000000004,0.01413683673711166
0.5290000000000004,0.014136677863566765
0.5300000000000004,0.014136519482812623
0.5310000000000004,0.014136361609773707
0.5320000000000004,0.014136204257004568
0.5330000000000004,0.01413604743518695
0.5340000000000004,0.014135891159613423
0.5350000000000004,0.014135735441678603
0.5360000000000004,0.014135580291414266
0.5370000000000004,0.014135425722077351
0.5380000000000004,0.014135271746905072
0.5390000000000004,0.014135118376670053
0.5400000000000004,0.014134965621576583
0.5410000000000004,0.01413481349547923
0.5420000000000004,0.014134662008554611
0.5430000000000004,0.014134511169016322
0.5440000000000004,0.01413436099122261
0.5450000000000004,0.014134211483027794
0.5460000000000004,0.014134062655238398
0.5470000000000004,0.014133914523048133
0.5480000000000004,0.014133767090658366
0.5490000000000004,0.01413362036841097
0.5500000000000004,0.014133474367118938
0.5510000000000004,0.014133329097673623
0.5520000000000004,0.014133184565854766
0.5530000000000004,0.014133040780615634
0.5540000000000004,0.014132897754164729
0.5550000000000004,0.014132755495078277
0.5560000000000004,0.014132614007936552
0.5570000000000004,0.014132473303297866
0.5580000000000004,0.01413233338755
0.5590000000000004,0.014132194271548685
0.5600000000000004,0.014132055957803391
0.5610000000000004,0.01413191845791556
0.5620000000000004,0.014131781776116537
0.5630000000000004,0.014131645919225057
0.5640000000000004,0.014131510894070245
0.5650000000000004,0.014131376708478666
0.5660000000000004,0.014131243369349478
0.5670000000000004,0.01413111087858925
0.5680000000000004,0.014130979246166192
0.5690000000000004,0.014130848475188319
0.5700000000000004,0.01413071857069135
0.5710000000000004,0.014130589537349077
0.5720000000000004,0.01413046138136874
0.5730000000000004,0.014130334106599775
0.5740000000000004,0.014130207714387645
0.5750000000000004,0.014130082211615278
0.5760000000000004,0.014129957603693968
0.5770000000000004,0.014129833892707038
0.5780000000000004,0.014129711081461976
0.5790000000000004,0.0141295891744481
0.5800000000000004,0.014129468174703399
0.5810000000000004,0.014129348083568178
0.5820000000000004,0.014129228905862263
0.5830000000000004,0.014129110643011469
0.5840000000000004,0.01412899329632319
0.5850000000000004,0.014128876869650758
0.5860000000000004,0.014128761363094879
0.5870000000000004,0.01412864677818526
0.5880000000000004,0.014128533118188371
0.5890000000000004,0.014128420380792466
0.5900000000000004,0.014128308572661253
0.5910000000000004,0.0141281976900697
0.5920000000000004,0.014128087737625493
0.5930000000000004,0.014127978712029246
0.5940000000000004,0.014127870616151889
0.5950000000000004,0.014127763449177625
0.5960000000000004,0.01412765721148921
0.5970000000000004,0.014127551902711089
0.5980000000000004,0.014127447522658043
0.5990000000000004,0.01412734407115089
0.6000000000000004,0.0141272415479202
0.6010000000000004,0.014127139952489348
0.6020000000000004,0.014127039281925895
0.6030000000000004,0.014126939537106436
0.6040000000000004,0.014126840717024773
0.6050000000000004,0.014126742819654606
0.6060000000000004,0.01412664584374762
0.6070000000000004,0.014126549786812898
0.6080000000000004,0.014126454650145764
0.6090000000000004,0.014126360429254197
0.6100000000000004,0.014126267121446968
0.6110000000000004,0.014126174727355967
0.6120000000000004,0.014126083243844926
0.6130000000000004,0.01412599266930192
0.6140000000000004,0.01412590299920538
0.6150000000000004,0.01412581423312109
0.6160000000000004,0.014125726366013922
0.6170000000000004,0.01412563939677421
0.6180000000000004,0.014125553323793824
0.6190000000000004,0.014125468145667178
0.6200000000000004,0.014125383855025913
0.6210000000000004,0.014125300451214164
0.6220000000000004,0.01412521793122082
0.6230000000000004,0.014125136292359772
0.6240000000000004,0.014125055528669387
0.6250000000000004,0.01412497563964906
0.6260000000000004,0.014124896621718445
0.6270000000000004,0.014124818468224495
0.6280000000000004,0.01412474117928584
0.6290000000000004,0.01412466474750541
0.6300000000000004,0.014124589173323165
0.6310000000000004,0.01412451445046942
0.6320000000000005,0.014124440576053932
0.6330000000000005,0.014124367546003923
0.6340000000000005,0.014124295355038672
0.6350000000000005,0.014124224002341422
0.6360000000000005,0.01412415348178535
0.6370000000000005,0.0141240837873864
0.6380000000000005,0.014124014918813066
0.6390000000000005,0.014123946870309568
0.6400000000000005,0.014123879637477698
0.6410000000000005,0.014123813216404539
0.6420000000000005,0.01412374760554295
0.6430000000000005,0.014123682793864606
0.6440000000000005,0.014123618782240485
0.6450000000000005,0.014123555565894353
0.6460000000000005,0.014123493139239893
0.6470000000000005,0.01412343149898524
0.6480000000000005,0.01412337063738077
0.6490000000000005,0.014123310554411518
0.6500000000000005,0.014123251243799213
0.6510000000000005,0.014123192699547111
0.6520000000000005,0.014123134920003397
0.6530000000000005,0.014123077897489962
0.6540000000000005,0.014123021630049542
0.6550000000000005,0.014122966111390337
0.6560000000000005,0.014122911338987255
0.6570000000000005,0.014122857306390919
0.6580000000000005,0.014122804010352914
0.6590000000000005,0.014122751445172032
0.6600000000000005,0.014122699606443929
0.6610000000000005,0.014122648490617565
0.6620000000000005,0.014122598090692213
0.6630000000000005,0.014122548405081817
0.6640000000000005,0.014122499426689588
0.6650000000000005,0.01412245115221282
0.6660000000000005,0.014122403577514936
0.6670000000000005,0.014122356696202288
0.6680000000000005,0.014122310504241366
0.6690000000000005,0.014122264997853427
0.6700000000000005,0.01412222017348563
0.6710000000000005,0.01412217602570767
0.6720000000000005,0.014122132545595837
0.6730000000000005,0.014122089732945273
0.6740000000000005,0.014122047584835585
0.6750000000000005,0.014122006093795325
0.6760000000000005,0.014121965254984431
0.6770000000000005,0.0141219250647318
0.6780000000000005,0.014121885519055603
0.6790000000000005,0.014121846613184037
0.6800000000000005,0.014121808339586758
0.6810000000000005,0.014121770699651622
0.6820000000000005,0.014121733683779768
0.6830000000000005,0.014121697290035897
0.6840000000000005,0.014121661514128976
0.6850000000000005,0.014121626350172509
0.6860000000000005,0.014121591793620167
0.6870000000000005,0.014121557840998217
0.6880000000000005,0.01412152448851731
0.6890000000000005,0.014121491730865205
0.6900000000000005,0.014121459564982897
0.6910000000000005,0.014121427984333045
0.6920000000000005,0.01412139698586136
0.6930000000000005,0.0141213665631314
0.6940000000000005,0.014121336714695464
0.6950000000000005,0.014121307435449114
0.6960000000000005,0.014121278722445844
0.6970000000000005,0.014121250568713835
0.6980000000000005,0.014121222973310489
0.6990000000000005,0.014121195929377982
0.7000000000000005,0.014121169434259702
0.7010000000000005,0.014121143482014382
0.7020000000000005,0.014121118069859787
0.7030000000000005,0.014121093193837139
0.7040000000000005,0.014121068850092355
0.7050000000000005,0.0141210450333086
0.7060000000000005,0.014121021740413813
0.7070000000000005,0.014120998967406054
0.7080000000000005,0.01412097670837638
0.7090000000000005,0.01412095496290119
0.7100000000000005,0.014120933724341842
0.7110000000000005,0.014120912989102266
0.7120000000000005,0.014120892757059769
0.7130000000000005,0.014120873018693022
0.7140000000000005,0.014120853771577168
0.7150000000000005,0.014120835014033786
0.7160000000000005,0.014120816741536238
0.7170000000000005,0.014120798949290619
0.7180000000000005,0.014120781634477459
0.7190000000000005,0.014120764792546519
0.7200000000000005,0.0141207484211901
0.7210000000000005,0.014120732515826599
0.7220000000000005,0.014120717071882817
0.7230000000000005,0.014120702087368465
0.7240000000000005,0.014120687559681586
0.7250000000000005,0.014120673481178405
0.7260000000000005,0.01412065985131981
0.7270000000000005,0.014120646666043362
0.7280000000000005,0.01412063392227218
0.7290000000000005,0.0141206216164889
0.7300000000000005,0.014120609744134637
0.7310000000000005,0.014120598301722706
0.7320000000000005,0.014120587287888115
0.7330000000000005,0.014120576696869405
0.7340000000000005,0.01412056652580361
0.7350000000000005,0.014120556771797728
0.7360000000000005,0.014120547432782009
0.7370000000000005,0.014120538503947516
0.7380000000000005,0.014120529981674849
0.7390000000000005,0.0141205218644399
0.7400000000000005,0.014120514146322915
0.7410000000000005,0.014120506826877764
0.7420000000000005,0.014120499902499606
0.7430000000000005,0.014120493369790725
0.7440000000000005,0.014120487225842368
0.7450000000000006,0.014120481465508362
0.7460000000000006,0.014120476087470794
0.7470000000000006,0.0141204710886144
0.7480000000000006,0.014120466465087021
0.7490000000000006,0.014120462214004854
0.7500000000000006,0.014120458334373058
0.7510000000000006,0.014120454819792502
0.7520000000000006,0.014120451670435382
0.7530000000000006,0.014120448882696117
0.7540000000000006,0.01412044645241466
0.7550000000000006,0.014120444377961415
0.7560000000000006,0.014120442655790122
0.7570000000000006,0.014120441283189702
0.7580000000000006,0.014120440258614853
0.7590000000000006,0.014120439576634461
0.7600000000000006,0.014120439235762061
0.7610000000000006,0.014120439233231814
0.7620000000000006,0.014120439567397993
0.7630000000000006,0.014120440233408586
0.7640000000000006,0.014120441231829397
0.7650000000000006,0.014120442557096087
0.7660000000000006,0.014120444208764783
0.7670000000000006,0.014120446182239708
0.7680000000000006,0.014120448474667308
0.7690000000000006,0.014120451085602248
0.7700000000000006,0.01412045400958897
0.7710000000000006,0.014120457248719938
0.7720000000000006,0.014120460793961174
0.7730000000000006,0.014120464648898516
0.7740000000000006,0.014120468808208669
0.7750000000000006,0.01412047326989445
0.7760000000000006,0.014120478031718387
0.7770000000000006,0.014120483091249364
0.7780000000000006,0.014120488444643151
0.7790000000000006,0.01412049409219153
0.7800000000000006,0.014120500028548899
0.7810000000000006,0.014120506254178045
0.7820000000000006,0.014120512765059682
0.7830000000000006,0.014120519560349527
0.7840000000000006,0.014120526635491702
0.7850000000000006,0.014120533988631874
0.7860000000000006,0.01412054162127497
0.7870000000000006,0.014120549526353979
0.7880000000000006,0.014120557704971773
0.7890000000000006,0.014120566153975011
0.7900000000000006,0.014120574870818716
0.7910000000000006,0.014120583852176785
0.7920000000000006,0.01412059309742316
0.7930000000000006,0.014120602603304076
0.7940000000000006,0.014120612367251385
0.7950000000000006,0.0141206223906708
0.7960000000000006,0.014120632667881248
0.7970000000000006,0.014120643199537696
0.7980000000000006,0.014120653982957202
0.7990000000000006,0.014120665015103876
0.7990000000000006,0.014120665015103876
0.7990000000000006,0.014120665015103876

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac100_p4_N15_dt10_.csv <==
column 1, column 2
0.001,0.021276870297414437
0.002,0.020405980304951513
0.003,0.019861967952696596
0.004,0.0194504855868763
0.005,0.019104214137734284
0.006,0.018796164637755595
0.007,0.0185171484781073
0.008,0.01826474763446847
0.009000000000000001,0.018037633743330353
0.010000000000000002,0.017833669227867596
0.011000000000000003,0.017650134486797118
0.012000000000000004,0.01748449576608312
0.013000000000000005,0.017334800446638203
0.014000000000000005,0.01719955078964362
0.015000000000000006,0.017077379048914456
0.016000000000000007,0.016966846261225046
0.017000000000000008,0.01686644119045915
0.01800000000000001,0.016774684652081866
0.01900000000000001,0.016690228308614125
0.02000000000000001,0.01661190132564132
0.02100000000000001,0.01653870799991522
0.022000000000000013,0.01646979958821799
0.023000000000000013,0.016404437353377942
0.024000000000000014,0.016341956969728764
0.025000000000000015,0.016281738480462292
0.026000000000000016,0.016223191481382754
0.027000000000000017,0.016165764937105063
0.028000000000000018,0.01610899258311624
0.02900000000000002,0.016052566323511326
0.03000000000000002,0.01599640281569178
0.03100000000000002,0.015940655963124842
0.03200000000000002,0.015885655777903462
0.03300000000000002,0.015831809848322137
0.03400000000000002,0.015779530972597478
0.035000000000000024,0.015729216246551908
0.036000000000000025,0.01568124828532557
0.037000000000000026,0.015635967627784582
0.03800000000000003,0.015593609355661677
0.03900000000000003,0.015554239303282391
0.04000000000000003,0.01551773667153027
0.04100000000000003,0.015483833460433881
0.04200000000000003,0.01545218399065956
0.04300000000000003,0.015422430649047721
0.04400000000000003,0.01539424702609147
0.04500000000000003,0.015367356401504209
0.046000000000000034,0.015341532217201442
0.047000000000000035,0.015316589293304369
0.048000000000000036,0.015292372567074625
0.04900000000000004,0.015268747980171775
0.05000000000000004,0.015245597689736417
0.05100000000000004,0.01522282056836257
0.05200000000000004,0.015200337824590201
0.05300000000000004,0.015178102364422448
0.05400000000000004,0.01515610925900557
0.05500000000000004,0.015134403365973255
0.05600000000000004,0.01511307975959398
0.057000000000000044,0.015092274578717025
0.058000000000000045,0.015072146795048839
0.059000000000000045,0.015052855257085754
0.060000000000000046,0.015034537059621567
0.06100000000000005,0.015017292221044292
0.06200000000000005,0.015001177111000288
0.06300000000000004,0.014986205881271432
0.06400000000000004,0.014972357299334209
0.06500000000000004,0.014959583963318012
0.06600000000000004,0.014947821584652141
0.06700000000000005,0.01493699690366224
0.06800000000000005,0.014927033743410385
0.06900000000000005,0.014917857182138164
0.07000000000000005,0.01490939617045002
0.07100000000000005,0.014901584973035427
0.07200000000000005,0.014894363782273295
0.07300000000000005,0.014887678772280864
0.07400000000000005,0.014881481818978448
0.07500000000000005,0.014875730005183071
0.07600000000000005,0.014870385081341083
0.07700000000000005,0.014865412862501367
0.07800000000000006,0.014860782686887786
0.07900000000000006,0.014856466896722428
0.08000000000000006,0.014852440389808609
0.08100000000000006,0.014848680249238392
0.08200000000000006,0.01484516546709548
0.08300000000000006,0.014841876656159313
0.08400000000000006,0.014838795905182483
0.08500000000000006,0.014835906608804092
0.08600000000000006,0.014833193362301792
0.08700000000000006,0.014830641908220697
0.08800000000000006,0.014828239032947593
0.08900000000000007,0.014825972508757041
0.09000000000000007,0.014823831091651325
0.09100000000000007,0.014821804419733357
0.09200000000000007,0.014819883003528777
0.09300000000000007,0.014818058169992028
0.09400000000000007,0.014816321993166086
0.09500000000000007,0.014814667305703447
0.09600000000000007,0.014813087575886678
0.09700000000000007,0.014811576910204403
0.09800000000000007,0.014810130000501586
0.09900000000000007,0.014808742043121301
0.10000000000000007,0.014807408723609583
0.10100000000000008,0.014806126160821801
0.10200000000000008,0.014804890879207456
0.10300000000000008,0.014803699732587872
0.10400000000000008,0.014802549905578196
0.10500000000000008,0.014801438852860994
0.10600000000000008,0.014800364302833238
0.10700000000000008,0.014799324156102784
0.10800000000000008,0.014798316551825917
0.10900000000000008,0.014797339785860784
0.11000000000000008,0.01479639227630072
0.11100000000000008,0.014795472614079165
0.11200000000000009,0.014794579465705298
0.11300000000000009,0.014793711622573784
0.11400000000000009,0.014792867957443159
0.11500000000000009,0.014792047413220316
0.11600000000000009,0.014791249001008191
0.11700000000000009,0.014790471795378212
0.11800000000000009,0.014789714940468468
0.11900000000000009,0.014788977609804486
0.12000000000000009,0.014788259025264336
0.1210000000000001,0.014787558452034196
0.1220000000000001,0.01478687520378829
0.1230000000000001,0.014786208607591889
0.1240000000000001,0.014785558042784263
0.12500000000000008,0.014784922914410789
0.12600000000000008,0.014784302650604222
0.12700000000000009,0.014783696712710515
0.12800000000000009,0.014783104601271484
0.1290000000000001,0.014782525820099028
0.1300000000000001,0.014781959906930084
0.1310000000000001,0.014781406442588938
0.1320000000000001,0.014780864995272583
0.1330000000000001,0.014780335176164899
0.1340000000000001,0.014779816616968977
0.1350000000000001,0.014779308970795555
0.1360000000000001,0.01477881189800108
0.1370000000000001,0.014778325082925063
0.1380000000000001,0.01477784822820865
0.1390000000000001,0.014777381052563737
0.1400000000000001,0.014776923282367549
0.1410000000000001,0.014776474676636831
0.1420000000000001,0.014776034989208344
0.1430000000000001,0.014775603975656814
0.1440000000000001,0.014775181430096682
0.1450000000000001,0.014774767154263494
0.1460000000000001,0.014774360949054256
0.1470000000000001,0.014773962613063605
0.1480000000000001,0.014773571973439627
0.1490000000000001,0.014773188870094897
0.1500000000000001,0.014772813122370446
0.1510000000000001,0.014772444584304725
0.1520000000000001,0.014772083100848531
0.1530000000000001,0.014771728527349029
0.1540000000000001,0.014771380718720306
0.1550000000000001,0.014771039537847166
0.1560000000000001,0.014770704854289851
0.1570000000000001,0.014770376555325601
0.1580000000000001,0.014770054490079494
0.1590000000000001,0.014769738548659931
0.16000000000000011,0.014769428628494806
0.16100000000000012,0.014769124600002187
0.16200000000000012,0.014768826351789964
0.16300000000000012,0.014768533779528971
0.16400000000000012,0.014768246768885161
0.16500000000000012,0.014767965220011128
0.16600000000000012,0.014767689029705796
0.16700000000000012,0.014767418098166446
0.16800000000000012,0.014767152323086511
0.16900000000000012,0.014766891621356623
0.17000000000000012,0.014766635871544777
0.17100000000000012,0.014766385010880055
0.17200000000000013,0.014766138917778067
0.17300000000000013,0.01476589751646305
0.17400000000000013,0.014765660720003604
0.17500000000000013,0.014765428442879069
0.17600000000000013,0.014765200595518144
0.17700000000000013,0.014764977082554235
0.17800000000000013,0.014764757841258604
0.17900000000000013,0.014764542787976401
0.18000000000000013,0.014764331817194
0.18100000000000013,0.014764124886421749
0.18200000000000013,0.014763921890740817
0.18300000000000013,0.01476372277442335
0.18400000000000014,0.014763527452781703
0.18500000000000014,0.014763335844919307
0.18600000000000014,0.014763147898047809
0.18700000000000014,0.014762963536543992
0.18800000000000014,0.014762782681219392
0.18900000000000014,0.014762605278931895
0.19000000000000014,0.01476243125669495
0.19100000000000014,0.0147622605545411
0.19200000000000014,0.014762093105427832
0.19300000000000014,0.014761928846425092
0.19400000000000014,0.014761767727621914
0.19500000000000015,0.014761609679760252
0.19600000000000015,0.014761454642716984
0.19700000000000015,0.014761302567759265
0.19800000000000015,0.01476115339713491
0.19900000000000015,0.014761007076192337
0.20000000000000015,0.014760863554264054
0.20100000000000015,0.014760722772850135
0.20200000000000015,0.014760584694963112
0.20300000000000015,0.014760449261308444
0.20400000000000015,0.014760316425045187
0.20500000000000015,0.014760186130212108
0.20600000000000016,0.014760058346930243
0.20700000000000016,0.01475993302169856
0.20800000000000016,0.014759810112884521
0.20900000000000016,0.014759689576835428
0.21000000000000016,0.014759571367667857
0.21100000000000016,0.01475945544343788
0.21200000000000016,0.014759341776977485
0.21300000000000016,0.014759230312597332
0.21400000000000016,0.014759121014831424
0.21500000000000016,0.014759013850155212
0.21600000000000016,0.014758908776328041
0.21700000000000016,0.014758805753080789
0.21800000000000017,0.01475870476163102
0.21900000000000017,0.014758605750246982
0.22000000000000017,0.014758508683756787
0.22100000000000017,0.014758413540113445
0.22200000000000017,0.014758320267522199
0.22300000000000017,0.014758228853573252
0.22400000000000017,0.014758139249599456
0.22500000000000017,0.014758051435247652
0.22600000000000017,0.014757965366251773
0.22700000000000017,0.014757881016685667
0.22800000000000017,0.014757798354949656
0.22900000000000018,0.014757717357904022
0.23000000000000018,0.014757637975496951
0.23100000000000018,0.01475756020582806
0.23200000000000018,0.014757483993305528
0.23300000000000018,0.014757409320406291
0.23400000000000018,0.01475733615913031
0.23500000000000018,0.014757264477169714
0.23600000000000018,0.014757194242381241
0.23700000000000018,0.014757125428792773
0.23800000000000018,0.014757058012166093
0.23900000000000018,0.014756991957711749
0.24000000000000019,0.014756927240077993
0.2410000000000002,0.014756863825442562
0.2420000000000002,0.014756801696407517
0.2430000000000002,0.014756740819926837
0.2440000000000002,0.014756681164495973
0.2450000000000002,0.014756622702569727
0.2460000000000002,0.014756565412813293
0.2470000000000002,0.014756509267814397
0.2480000000000002,0.014756454225133778
0.2490000000000002,0.014756400278803004
0.25000000000000017,0.01475634737855374
0.25100000000000017,0.014756295512175052
0.25200000000000017,0.01475624464724041
0.25300000000000017,0.014756194761035115
0.25400000000000017,0.014756145810670564
0.25500000000000017,0.014756097785622112
0.25600000000000017,0.014756050657755334
0.2570000000000002,0.014756004383385167
0.2580000000000002,0.014755958946563192
0.2590000000000002,0.014755914310499156
0.2600000000000002,0.014755870463795085
0.2610000000000002,0.014755827360974392
0.2620000000000002,0.014755784990930394
0.2630000000000002,0.014755743312196456
0.2640000000000002,0.014755702303391795
0.2650000000000002,0.014755661937247427
0.2660000000000002,0.014755622183099004
0.2670000000000002,0.014755583017286985
0.2680000000000002,0.014755544404406035
0.2690000000000002,0.014755506321695267
0.2700000000000002,0.014755468744433646
0.2710000000000002,0.014755431646989002
0.2720000000000002,0.014755394994648442
0.2730000000000002,0.014755358762318064
0.2740000000000002,0.01475532292440078
0.2750000000000002,0.014755287450495428
0.2760000000000002,0.014755252315326936
0.2770000000000002,0.014755217495851371
0.2780000000000002,0.014755182959187783
0.2790000000000002,0.014755148679085681
0.2800000000000002,0.01475511463172165
0.2810000000000002,0.01475508080322584
0.2820000000000002,0.01475504714413428
0.2830000000000002,0.014755013641929403
0.2840000000000002,0.014754980266703742
0.2850000000000002,0.01475494699893851
0.2860000000000002,0.014754913803997221
0.2870000000000002,0.014754880665196347
0.2880000000000002,0.014754847559137496
0.2890000000000002,0.014754814451918317
0.2900000000000002,0.0147547813288731
0.2910000000000002,0.014754748163020748
0.2920000000000002,0.014754714930453005
0.2930000000000002,0.014754681618531456
0.2940000000000002,0.01475464818745906
0.2950000000000002,0.014754614613453261
0.2960000000000002,0.01475458090335099
0.2970000000000002,0.014754547003580828
0.2980000000000002,0.01475451291081871
0.2990000000000002,0.014754478602348589
0.3000000000000002,0.014754444058545459
0.3010000000000002,0.014754409259697742
0.3020000000000002,0.014754374179335583
0.3030000000000002,0.01475433881320738
0.3040000000000002,0.01475430313110718
0.3050000000000002,0.014754267121502783
0.3060000000000002,0.014754230767823766
0.3070000000000002,0.014754194052557758
0.3080000000000002,0.014754156963773819
0.3090000000000002,0.014754119479355125
0.3100000000000002,0.014754081588028593
0.3110000000000002,0.014754043283003311
0.3120000000000002,0.014754004551142693
0.3130000000000002,0.014753965363956335
0.3140000000000002,0.014753925726750284
0.3150000000000002,0.014753885617113795
0.3160000000000002,0.014753845031157172
0.3170000000000002,0.014753803959613645
0.3180000000000002,0.01475376239195095
0.31900000000000023,0.014753720324417107
0.32000000000000023,0.014753677735679623
0.32100000000000023,0.014753634631158663
0.32200000000000023,0.014753590999645167
0.32300000000000023,0.014753546830047601
0.32400000000000023,0.01475350213002127
0.32500000000000023,0.014753456890892918
0.32600000000000023,0.014753411104755374
0.32700000000000023,0.01475336476318412
0.32800000000000024,0.01475331787653758
0.32900000000000024,0.014753270440577436
0.33000000000000024,0.014753222445441581
0.33100000000000024,0.014753173893762824
0.33200000000000024,0.01475312479651216
0.33300000000000024,0.014753075144064327
0.33400000000000024,0.014753024939701499
0.33500000000000024,0.014752974183448588
0.33600000000000024,0.014752922879030872
0.33700000000000024,0.014752871031916415
0.33800000000000024,0.01475281865339468
0.33900000000000025,0.01475276572779306
0.34000000000000025,0.014752712280617935
0.34100000000000025,0.014752658303451344
0.34200000000000025,0.014752603814214975
0.34300000000000025,0.014752548808505697
0.34400000000000025,0.014752493295251985
0.34500000000000025,0.014752437288771436
0.34600000000000025,0.014752380789991797
0.34700000000000025,0.014752323811418513
0.34800000000000025,0.014752266358698985
0.34900000000000025,0.014752208441709979
0.35000000000000026,0.014752150075040368
0.35100000000000026,0.014752091264415975
0.35200000000000026,0.014752032018268132
0.35300000000000026,0.01475197235470497
0.35400000000000026,0.014751912279271721
0.35500000000000026,0.014751851805441862
0.35600000000000026,0.014751790944046276
0.35700000000000026,0.01475172971046384
0.35800000000000026,0.014751668105990684
0.35900000000000026,0.014751606153529133
0.36000000000000026,0.014751543869454705
0.36100000000000027,0.014751481256020462
0.36200000000000027,0.014751418331126897
0.36300000000000027,0.014751355109820573
0.36400000000000027,0.01475129160192813
0.36500000000000027,0.014751227826359624
0.36600000000000027,0.01475116379310828
0.36700000000000027,0.014751099520833534
0.36800000000000027,0.014751035012698385
0.36900000000000027,0.014750970289802157
0.3700000000000003,0.014750905370068143
0.3710000000000003,0.014750840259017253
0.3720000000000003,0.014750774983621807
0.3730000000000003,0.014750709546475737
0.3740000000000003,0.01475064396319197
0.3750000000000003,0.014750578256275853
0.3760000000000003,0.014750512428376682
0.3770000000000003,0.01475044649847029
0.3780000000000003,0.014750380486341988
0.3790000000000003,0.014750314403115793
0.3800000000000003,0.014750248254900846
0.3810000000000003,0.01475018206586145
0.3820000000000003,0.014750115842408764
0.3830000000000003,0.014750049608912404
0.3840000000000003,0.014749983368469404
0.3850000000000003,0.01474991713719377
0.3860000000000003,0.01474985093405192
0.3870000000000003,0.014749784756955202
0.3880000000000003,0.014749718640107698
0.3890000000000003,0.014749652583280577
0.3900000000000003,0.01474958660393448
0.3910000000000003,0.014749520705880273
0.3920000000000003,0.01474945491593125
0.3930000000000003,0.014749389238221559
0.3940000000000003,0.014749323681413932
0.3950000000000003,0.014749258265522416
0.3960000000000003,0.01474919299844885
0.3970000000000003,0.014749127895614928
0.3980000000000003,0.014749062949490067
0.3990000000000003,0.014748998196721862
0.4000000000000003,0.01474893364495215
0.4010000000000003,0.014748869284824257
0.4020000000000003,0.014748805142578267
0.4030000000000003,0.014748741226456042
0.4040000000000003,0.014748677538351096
0.4050000000000003,0.014748614109268159
0.4060000000000003,0.014748550926377644
0.4070000000000003,0.014748488004818268
0.4080000000000003,0.014748425358997277
0.4090000000000003,0.014748362993337462
0.4100000000000003,0.014748300918531479
0.4110000000000003,0.014748239142153978
0.4120000000000003,0.014748177670755471
0.4130000000000003,0.0147481165197241
0.4140000000000003,0.014748055683312453
0.4150000000000003,0.014747995175174224
0.4160000000000003,0.014747935009548288
0.4170000000000003,0.014747875186693552
0.4180000000000003,0.014747815712437485
0.4190000000000003,0.01474775659160062
0.4200000000000003,0.014747697845523152
0.4210000000000003,0.014747639457379396
0.4220000000000003,0.014747581448889133
0.4230000000000003,0.014747523821546506
0.4240000000000003,0.014747466577551788
0.4250000000000003,0.01474740973063065
0.4260000000000003,0.014747353271435483
0.4270000000000003,0.014747297219768
0.4280000000000003,0.014747241342418083
0.4290000000000003,0.014747186050523248
0.4300000000000003,0.014747131211781127
0.4310000000000003,0.014747076792319064
0.43200000000000033,0.014747022800122135
0.43300000000000033,0.014746969237390451
0.43400000000000033,0.014746916101934227
0.43500000000000033,0.014746863398854863
0.43600000000000033,0.014746811129175814
0.43700000000000033,0.014746759298900647
0.43800000000000033,0.014746707905140639
0.43900000000000033,0.01474665695950435
0.44000000000000034,0.014746606456284242
0.44100000000000034,0.01474655639688894
0.44200000000000034,0.014746506784391353
0.44300000000000034,0.014746457624621389
0.44400000000000034,0.0147464089126596
0.44500000000000034,0.014746360654643353
0.44600000000000034,0.014746312850653413
0.44700000000000034,0.014746265502343012
0.44800000000000034,0.014746218605230179
0.44900000000000034,0.01474617216783538
0.45000000000000034,0.014746126184202502
0.45100000000000035,0.014746080657469744
0.45200000000000035,0.014746035591518714
0.45300000000000035,0.01474599098190017
0.45400000000000035,0.014745946829026538
0.45500000000000035,0.014745903133308076
0.45600000000000035,0.014745859893626425
0.45700000000000035,0.01474581711096343
0.45800000000000035,0.014745774782142146
0.45900000000000035,0.014745732912512443
0.46000000000000035,0.0147456914953095
0.46100000000000035,0.01474565053261147
0.46200000000000035,0.0147456100210574
0.46300000000000036,0.014745569969620223
0.46400000000000036,0.01474553036022902
0.46500000000000036,0.014745491201640124
0.46600000000000036,0.014745452493650165
0.46700000000000036,0.01474541423417301
0.46800000000000036,0.014745376416240708
0.46900000000000036,0.014745339046692828
0.47000000000000036,0.014745302113850885
0.47100000000000036,0.014745265625640104
0.47200000000000036,0.014745229574093011
0.47300000000000036,0.014745193954948005
0.47400000000000037,0.014745158776715691
0.47500000000000037,0.014745124026147314
0.47600000000000037,0.014745089708804681
0.47700000000000037,0.01474505582065906
0.47800000000000037,0.014745022356375273
0.47900000000000037,0.014744989317897597
0.48000000000000037,0.014744956702068863
0.48100000000000037,0.014744924502311702
0.4820000000000004,0.014744892721867119
0.4830000000000004,0.014744861351903263
0.4840000000000004,0.014744830399379993
0.4850000000000004,0.014744799851254698
0.4860000000000004,0.014744769708745189
0.4870000000000004,0.014744739972531548
0.4880000000000004,0.014744710634577282
0.4890000000000004,0.014744681699140491
0.4900000000000004,0.014744653157598491
0.4910000000000004,0.014744625005056529
0.4920000000000004,0.01474459724550985
0.4930000000000004,0.014744569875106335
0.4940000000000004,0.01474454288879471
0.4950000000000004,0.01474451627593856
0.4960000000000004,0.014744490052741241
0.4970000000000004,0.014744464201117038
0.4980000000000004,0.014744438724998435
0.4990000000000004,0.014744413613101328
0.5000000000000003,0.014744388868213306
0.5010000000000003,0.014744364490206826
0.5020000000000003,0.014744340469382083
0.5030000000000003,0.014744316808018194
0.5040000000000003,0.014744293500584604
0.5050000000000003,0.014744270545300187
0.5060000000000003,0.014744247934126278
0.5070000000000003,0.014744225675894528
0.5080000000000003,0.014744203755088399
0.5090000000000003,0.014744182172434284
0.5100000000000003,0.014744160931088905
0.5110000000000003,0.014744140020702496
0.5120000000000003,0.014744119439300096
0.5130000000000003,0.014744099185227528
0.5140000000000003,0.014744079256291483
0.5150000000000003,0.014744059649764538
0.5160000000000003,0.0147440403596005
0.5170000000000003,0.014744021380937505
0.5180000000000003,0.014744002716865982
0.5190000000000003,0.014743984358978213
0.5200000000000004,0.014743966311140548
0.5210000000000004,0.014743948560540347
0.5220000000000004,0.01474393111410306
0.5230000000000004,0.014743913964941312
0.5240000000000004,0.014743897102407574
0.5250000000000004,0.014743880540546022
0.5260000000000004,0.01474386425299917
0.5270000000000004,0.014743848259626961
0.5280000000000004,0.014743832549524378
0.5290000000000004,0.014743817115016726
0.5300000000000004,0.014743801952437461
0.5310000000000004,0.014743787067407617
0.5320000000000004,0.014743772450643094
0.5330000000000004,0.014743758101272203
0.5340000000000004,0.014743744016658207
0.5350000000000004,0.014743730188949524
0.5360000000000004,0.014743716624753425
0.5370000000000004,0.014743703312935364
0.5380000000000004,0.014743690255801372
0.5390000000000004,0.01474367744776726
0.5400000000000004,0.014743664890835893
0.5410000000000004,0.014743652568512886
0.5420000000000004,0.014743640492673533
0.5430000000000004,0.01474362866072608
0.5440000000000004,0.014743617060827963
0.5450000000000004,0.01474360569269568
0.5460000000000004,0.01474359455589713
0.5470000000000004,0.014743583650763501
0.5480000000000004,0.014743572966093747
0.5490000000000004,0.014743562505084075
0.5500000000000004,0.01474355226907734
0.5510000000000004,0.014743542245732367
0.5520000000000004,0.014743532437229374
0.5530000000000004,0.014743522845356254
0.5540000000000004,0.014743513460320547
0.5550000000000004,0.01474350428304022
0.5560000000000004,0.014743495313649914
0.5570000000000004,0.01474348654070578
0.5580000000000004,0.014743477974670917
0.5590000000000004,0.01474346959850496
0.5600000000000004,0.014743461421572833
0.5610000000000004,0.01474345343860312
0.5620000000000004,0.014743445642083687
0.5630000000000004,0.014743438037306825
0.5640000000000004,0.014743430612426858
0.5650000000000004,0.01474342337615045
0.5660000000000004,0.014743416318313156
0.5670000000000004,0.014743409440665267
0.5680000000000004,0.014743402736798628
0.5690000000000004,0.014743396213090895
0.5700000000000004,0.01474338985763054
0.5710000000000004,0.014743383669805002
0.5720000000000004,0.014743377652927868
0.5730000000000004,0.014743371793822322
0.5740000000000004,0.014743366099678155
0.5750000000000004,0.014743360573276838
0.5760000000000004,0.014743355203810824
0.5770000000000004,0.014743349986539067
0.5780000000000004,0.01474334492870915
0.5790000000000004,0.014743340022429798
0.5800000000000004,0.014743335265176294
0.5810000000000004,0.014743330656398346
0.5820000000000004,0.014743326191144775
0.5830000000000004,0.014743321878031236
0.5840000000000004,0.014743317703186142
0.5850000000000004,0.01474331366670031
0.5860000000000004,0.014743309773864802
0.5870000000000004,0.01474330601276673
0.5880000000000004,0.014743302391780285
0.5890000000000004,0.014743298897596657
0.5900000000000004,0.014743295540511589
0.5910000000000004,0.014743292307506768
0.5920000000000004,0.01474328920704553
0.5930000000000004,0.014743286226520245
0.5940000000000004,0.014743283375035336
0.5950000000000004,0.014743280643480164
0.5960000000000004,0.01474327802875943
0.5970000000000004,0.014743275533687959
0.5980000000000004,0.014743273156629325
0.5990000000000004,0.014743270896238168
0.6000000000000004,0.014743268753772992
0.6010000000000004,0.014743266714722779
0.6020000000000004,0.014743264786234288
0.6030000000000004,0.014743262970266745
0.6040000000000004,0.014743261256875077
0.6050000000000004,0.014743259655227233
0.6060000000000004,0.014743258151095293
0.6070000000000004,0.014743256747215014
0.6080000000000004,0.014743255450247633
0.6090000000000004,0.014743254251459887
0.6100000000000004,0.014743253146491041
0.6110000000000004,0.014743252139669276
0.6120000000000004,0.0147432512266233
0.6130000000000004,0.014743250403840193
0.6140000000000004,0.014743249676507433
0.6150000000000004,0.014743249034846934
0.6160000000000004,0.01474324848476375
0.6170000000000004,0.014743248018892978
0.6180000000000004,0.014743247645366388
0.6190000000000004,0.014743247352220257
0.6200000000000004,0.014743247140118551
0.6210000000000004,0.014743247008336251
0.6220000000000004,0.014743246958881705
0.6230000000000004,0.014743246987715085
0.6240000000000004,0.014743247096628387
0.6250000000000004,0.014743247278021397
0.6260000000000004,0.014743247538594543
0.6270000000000004,0.014743247870856232
0.6280000000000004,0.014743248273512179
0.6290000000000004,0.014743248746670802
0.6300000000000004,0.014743249291091708
0.6310000000000004,0.01474324990584811
0.6320000000000005,0.014743250587240889
0.6330000000000005,0.014743251332434851
0.6340000000000005,0.014743252143636035
0.6350000000000005,0.01474325301699213
0.6360000000000005,0.014743253961785387
0.6370000000000005,0.014743254962486659
0.6380000000000005,0.014743256022421177
0.6390000000000005,0.014743257139435305
0.6400000000000005,0.014743258315858928
0.6410000000000005,0.014743259553743324
0.6420000000000005,0.014743260844465244
0.6430000000000005,0.014743262186870618
0.6440000000000005,0.014743263586229766
0.6450000000000005,0.014743265037401447
0.6460000000000005,0.014743266540719835
0.6470000000000005,0.014743268092710104
0.6480000000000005,0.014743269700589439
0.6490000000000005,0.014743271348830335
0.6500000000000005,0.014743273049506333
0.6510000000000005,0.014743274794718875
0.6520000000000005,0.014743276587310433
0.6530000000000005,0.014743278422017694
0.6540000000000005,0.014743280300561486
0.6550000000000005,0.014743282226318231
0.6560000000000005,0.014743284193609854
0.6570000000000005,0.014743286196265583
0.6580000000000005,0.014743288243258813
0.6590000000000005,0.014743290328530804
0.6600000000000005,0.014743292453593201
0.6610000000000005,0.01474329461158894
0.6620000000000005,0.014743296809473325
0.6630000000000005,0.014743299041062431
0.6640000000000005,0.014743301307556769
0.6650000000000005,0.014743303606682598
0.6660000000000005,0.014743305941612135
0.6670000000000005,0.014743308307773562
0.6680000000000005,0.014743310704914582
0.6690000000000005,0.014743313133024379
0.6700000000000005,0.014743315593221562
0.6710000000000005,0.01474331808137893
0.6720000000000005,0.014743320590389913
0.6730000000000005,0.014743323137669833
0.6740000000000005,0.014743325705033786
0.6750000000000005,0.014743328298901934
0.6760000000000005,0.014743330921820603
0.6770000000000005,0.014743333570382385
0.6780000000000005,0.014743336236739938
0.6790000000000005,0.014743338931008631
0.6800000000000005,0.014743341643416695
0.6810000000000005,0.014743344381889723
0.6820000000000005,0.014743347143096965
0.6830000000000005,0.014743349920719113
0.6840000000000005,0.014743352713354379
0.6850000000000005,0.014743355530606912
0.6860000000000005,0.014743358364397314
0.6870000000000005,0.014743361217756682
0.6880000000000005,0.014743364085965643
0.6890000000000005,0.014743366974729192
0.6900000000000005,0.01474336987803716
0.6910000000000005,0.014743372792181153
0.6920000000000005,0.014743375728071969
0.6930000000000005,0.01474337867189902
0.6940000000000005,0.014743381629079365
0.6950000000000005,0.014743384602921475
0.6960000000000005,0.014743387588999287
0.6970000000000005,0.01474339058412474
0.6980000000000005,0.014743393589996498
0.6990000000000005,0.0147433966097752
0.7000000000000005,0.01474339963824454
0.7010000000000005,0.01474340267723616
0.7020000000000005,0.01474340572357129
0.7030000000000005,0.014743408778084409
0.7040000000000005,0.014743411844136745
0.7050000000000005,0.014743414911239344
0.7060000000000005,0.014743417986768481
0.7070000000000005,0.014743421074977376
0.7080000000000005,0.014743424160592133
0.7090000000000005,0.014743427259214348
0.7100000000000005,0.014743430358073137
0.7110000000000005,0.014743433463687644
0.7120000000000005,0.014743436568919955
0.7130000000000005,0.014743439686729167
0.7140000000000005,0.01474344279871191
0.7150000000000005,0.014743445915614226
0.7160000000000005,0.014743449039970663
0.7170000000000005,0.01474345215990622
0.7180000000000005,0.014743455283682637
0.7190000000000005,0.01474345840582272
0.7200000000000005,0.014743461533746364
0.7210000000000005,0.014743464659749229
0.7220000000000005,0.014743467784653953
0.7230000000000005,0.014743470910121523
0.7240000000000005,0.014743474034708916
0.7250000000000005,0.014743477155353325
0.7260000000000005,0.014743480278097415
0.7270000000000005,0.014743483391381167
0.7280000000000005,0.014743486509581436
0.7290000000000005,0.014743489622438245
0.7300000000000005,0.01474349273008206
0.7310000000000005,0.0147434958351031
0.7320000000000005,0.014743498936732265
0.7330000000000005,0.014743502034385873
0.7340000000000005,0.014743505125740715
0.7350000000000005,0.01474350821404222
0.7360000000000005,0.0147435112991535
0.7370000000000005,0.014743514377089725
0.7380000000000005,0.014743517444336803
0.7390000000000005,0.014743520512384811
0.7400000000000005,0.014743523569613922
0.7410000000000005,0.014743526619343769
0.7420000000000005,0.01474352965981016
0.7430000000000005,0.014743532695443234
0.7440000000000005,0.014743535723191587
0.7450000000000006,0.014743538745609406
0.7460000000000006,0.014743541757434524
0.7470000000000006,0.014743544764323954
0.7480000000000006,0.014743547757827857
0.7490000000000006,0.014743550741197767
0.7500000000000006,0.014743553714269074
0.7510000000000006,0.014743556683649498
0.7520000000000006,0.014743559641848671
0.7530000000000006,0.01474356258452816
0.7540000000000006,0.014743565522727424
0.7550000000000006,0.014743568447862435
0.7560000000000006,0.014743571360398403
0.7570000000000006,0.014743574261685578
0.7580000000000006,0.014743577157159371
0.7590000000000006,0.014743580039029293
0.7600000000000006,0.014743582906575323
0.7610000000000006,0.014743585759921933
0.7620000000000006,0.014743588606605152
0.7630000000000006,0.014743591438981038
0.7640000000000006,0.014743594258207243
0.7650000000000006,0.01474359706274561
0.7660000000000006,0.01474359985745488
0.7670000000000006,0.014743602636440173
0.7680000000000006,0.014743605399550625
0.7690000000000006,0.014743608151057968
0.7700000000000006,0.01474361088920118
0.7710000000000006,0.014743613613982931
0.7720000000000006,0.014743616326124382
0.7730000000000006,0.014743619023336634
0.7740000000000006,0.01474362170298494
0.7750000000000006,0.014743624368934713
0.7760000000000006,0.01474362702601933
0.7770000000000006,0.01474362966115122
0.7780000000000006,0.014743632281576192
0.7790000000000006,0.014743634890337988
0.7800000000000006,0.014743637479972916
0.7810000000000006,0.014743640053838712
0.7820000000000006,0.01474364261640981
0.7830000000000006,0.014743645159659128
0.7840000000000006,0.01474364768361984
0.7850000000000006,0.014743650195902049
0.7860000000000006,0.01474365269094894
0.7870000000000006,0.014743655172419916
0.7880000000000006,0.014743657633567418
0.7890000000000006,0.014743660078733383
0.7900000000000006,0.014743662507005291
0.7910000000000006,0.014743664917874016
0.7920000000000006,0.014743667310451207
0.7930000000000006,0.014743669686802697
0.7940000000000006,0.014743672051951786
0.7950000000000006,0.0147436743920829
0.7960000000000006,0.014743676715765873
0.7970000000000006,0.014743679024538865
0.7980000000000006,0.014743681310724187
0.7990000000000006,0.014743683586874294
0.7990000000000006,0.014743683586874294
0.7990000000000006,0.014743683586874294

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac100_p4_N25_dt10_.csv <==
column 1, column 2
0.001,0.019176418547627732
0.002,0.01865412526528185
0.003,0.018300530445972803
0.004,0.01800543572577262
0.005,0.01774621879949769
0.006,0.017514110903639895
0.007,0.017304051657608926
0.008,0.01711242529615726
0.009000000000000001,0.016936768911428056
0.010000000000000002,0.016775641445598625
0.011000000000000003,0.016628299786519335
0.012000000000000004,0.016494133176742556
0.013000000000000005,0.01637208208931856
0.014000000000000005,0.016260569217075704
0.015000000000000006,0.016157878040687152
0.016000000000000007,0.016062518298902026
0.017000000000000008,0.01597336458485091
0.01800000000000001,0.015889614716729415
0.01900000000000001,0.015810679728946925
0.02000000000000001,0.015736093204075423
0.02100000000000001,0.015665474151498746
0.022000000000000013,0.015598526616015171
0.023000000000000013,0.015535041195075431
0.024000000000000014,0.015474879226474832
0.025000000000000015,0.015417943967892088
0.026000000000000016,0.015364151930802759
0.027000000000000017,0.015313412489670816
0.028000000000000018,0.015265616535885573
0.02900000000000002,0.015220632158005062
0.03000000000000002,0.015178304740947874
0.03100000000000002,0.015138460276492127
0.03200000000000002,0.01510091115940383
0.03300000000000002,0.01506546285430545
0.03400000000000002,0.015031920522057804
0.035000000000000024,0.015000094649634876
0.036000000000000025,0.01496980536999455
0.037000000000000026,0.014940885431689527
0.03800000000000003,0.014913182075351512
0.03900000000000003,0.01488655798940316
0.04000000000000003,0.014860891684125082
0.04100000000000003,0.014836077416593927
0.04200000000000003,0.014812024675246858
0.04300000000000003,0.014788657382239822
0.04400000000000003,0.014765912788719937
0.04500000000000003,0.014743739960824554
0.046000000000000034,0.014722098128128861
0.047000000000000035,0.014700954801519794
0.048000000000000036,0.014680283894704696
0.04900000000000004,0.014660063951956369
0.05000000000000004,0.014640276659593042
0.05100000000000004,0.014620905612556941
0.05200000000000004,0.01460193555029294
0.05300000000000004,0.014583351820151929
0.05400000000000004,0.014565140205153095
0.05500000000000004,0.01454728686003205
0.05600000000000004,0.014529778366308976
0.057000000000000044,0.01451260193618454
0.058000000000000045,0.01449574562226019
0.059000000000000045,0.014479198670084119
0.060000000000000046,0.01446295200859466
0.06100000000000005,0.01444699872491963
0.06200000000000005,0.014431334579456426
0.06300000000000004,0.01441595842419724
0.06400000000000004,0.014400872383131516
0.06500000000000004,0.014386081757402495
0.06600000000000004,0.014371594674938712
0.06700000000000005,0.014357421367185473
0.06800000000000005,0.014343573309731562
0.06900000000000005,0.014330062235727928
0.07000000000000005,0.01431689918253478
0.07100000000000005,0.014304093721876408
0.07200000000000005,0.01429165334872998
0.07300000000000005,0.014279583177777614
0.07400000000000005,0.01426788588892246
0.07500000000000005,0.014256561877998087
0.07600000000000005,0.014245609555007699
0.07700000000000005,0.014235025825629107
0.07800000000000006,0.014224806497110677
0.07900000000000006,0.014214946769739568
0.08000000000000006,0.014205441606766345
0.08100000000000006,0.014196286009192628
0.08200000000000006,0.014187475216792941
0.08300000000000006,0.014179004721383741
0.08400000000000006,0.014170870215463205
0.08500000000000006,0.014163067470129884
0.08600000000000006,0.014155592130451
0.08700000000000006,0.01414843954809571
0.08800000000000006,0.014141604590045308
0.08900000000000007,0.014135081533600491
0.09000000000000007,0.014128863965740434
0.09100000000000007,0.014122944776144782
0.09200000000000007,0.014117316145642824
0.09300000000000007,0.014111969609773069
0.09400000000000007,0.014106896131413884
0.09500000000000007,0.014102086167815008
0.09600000000000007,0.014097529794608297
0.09700000000000007,0.014093216786226515
0.09800000000000007,0.014089136713688317
0.09900000000000007,0.014085279055595827
0.10000000000000007,0.014081633298829612
0.10100000000000008,0.014078188993635015
0.10200000000000008,0.01407493586075725
0.10300000000000008,0.01407186384774207
0.10400000000000008,0.014068963179196637
0.10500000000000008,0.014066224408114506
0.10600000000000008,0.014063638440831078
0.10700000000000008,0.014061196570861693
0.10800000000000008,0.014058890483221308
0.10900000000000008,0.014056712273718954
0.11000000000000008,0.014054654450360351
0.11100000000000008,0.01405270991308517
0.11200000000000009,0.014050871954211785
0.11300000000000009,0.014049134264057597
0.11400000000000009,0.014047490894907736
0.11500000000000009,0.014045936247188497
0.11600000000000009,0.014044465067512585
0.11700000000000009,0.014043072418112977
0.11800000000000009,0.0140417536728518
0.11900000000000009,0.014040504488967261
0.12000000000000009,0.014039320792526476
0.1210000000000001,0.014038198769011771
0.1220000000000001,0.014037134841482958
0.1230000000000001,0.014036125647875859
0.1240000000000001,0.014035168063565211
0.12500000000000008,0.014034259124841327
0.12600000000000008,0.01403339608579651
0.12700000000000009,0.014032576352688902
0.12800000000000009,0.014031797492069495
0.1290000000000001,0.01403105723042025
0.1300000000000001,0.014030353430875381
0.1310000000000001,0.014029684088453623
0.1320000000000001,0.014029047323195638
0.1330000000000001,0.01402844136495811
0.1340000000000001,0.014027864550654839
0.1350000000000001,0.014027315322846498
0.1360000000000001,0.014026792213318269
0.1370000000000001,0.014026293832108228
0.1380000000000001,0.01402581889438417
0.1390000000000001,0.014025366168421498
0.1400000000000001,0.014024934502922878
0.1410000000000001,0.014024522819003933
0.1420000000000001,0.014024130088510889
0.1430000000000001,0.01402375534810808
0.1440000000000001,0.014023397695225813
0.1450000000000001,0.014023056271878052
0.1460000000000001,0.014022730257054104
0.1470000000000001,0.014022418899465514
0.1480000000000001,0.014022121463157376
0.1490000000000001,0.014021837269116634
0.1500000000000001,0.01402156567846488
0.1510000000000001,0.014021306068841083
0.1520000000000001,0.014021057866834056
0.1530000000000001,0.01402082052516231
0.1540000000000001,0.014020593524392368
0.1550000000000001,0.01402037637195032
0.1560000000000001,0.014020168605342056
0.1570000000000001,0.01401996977527099
0.1580000000000001,0.014019779468490118
0.1590000000000001,0.014019597280675776
0.16000000000000011,0.014019422835504475
0.16100000000000012,0.014019255775670562
0.16200000000000012,0.01401909575839907
0.16300000000000012,0.014018942458348881
0.16400000000000012,0.014018795569041727
0.16500000000000012,0.014018654792851387
0.16600000000000012,0.014018519861606868
0.16700000000000012,0.014018390501287344
0.16800000000000012,0.014018266460462725
0.16900000000000012,0.014018147492792482
0.17000000000000012,0.014018033369833947
0.17100000000000012,0.01401792387787623
0.17200000000000013,0.014017818808540871
0.17300000000000013,0.014017717956194784
0.17400000000000013,0.014017621133092812
0.17500000000000013,0.01401752816113833
0.17600000000000013,0.014017438861887704
0.17700000000000013,0.014017353076920234
0.17800000000000013,0.014017270643860267
0.17900000000000013,0.014017191411957246
0.18000000000000013,0.014017115241295543
0.18100000000000013,0.014017041990545117
0.18200000000000013,0.014016971527986118
0.18300000000000013,0.01401690373233067
0.18400000000000014,0.014016838476757118
0.18500000000000014,0.014016775648002317
0.18600000000000014,0.014016715139873267
0.18700000000000014,0.01401665684280008
0.18800000000000014,0.014016600659016436
0.18900000000000014,0.014016546490161609
0.19000000000000014,0.01401649423434248
0.19100000000000014,0.014016443822056331
0.19200000000000014,0.014016395154850645
0.19300000000000014,0.01401634800730643
0.19400000000000014,0.01401630256945419
0.19500000000000015,0.0140162586714793
0.19600000000000015,0.014016216222343444
0.19700000000000015,0.014016175149287421
0.19800000000000015,0.014016135380320545
0.19900000000000015,0.014016096854689094
0.20000000000000015,0.014016059518266
0.20100000000000015,0.014016023311892289
0.20200000000000015,0.014015988170517756
0.20300000000000015,0.014015954044434283
0.20400000000000015,0.014015920886413145
0.20500000000000015,0.014015888646975326
0.20600000000000016,0.014015857280771376
0.20700000000000016,0.014015826728840556
0.20800000000000016,0.014015796959379651
0.20900000000000016,0.01401576793004737
0.21000000000000016,0.014015739602644019
0.21100000000000016,0.01401571192570877
0.21200000000000016,0.01401568487469821
0.21300000000000016,0.014015658412927857
0.21400000000000016,0.014015632500418549
0.21500000000000016,0.014015607111802511
0.21600000000000016,0.014015582207658481
0.21700000000000016,0.014015557762332815
0.21800000000000017,0.014015533747483721
0.21900000000000017,0.014015510132681807
0.22000000000000017,0.014015486896992262
0.22100000000000017,0.014015464007284957
0.22200000000000017,0.014015441447918315
0.22300000000000017,0.014015419178747256
0.22400000000000017,0.014015397193692828
0.22500000000000017,0.014015375466685282
0.22600000000000017,0.014015353972204854
0.22700000000000017,0.01401533269794466
0.22800000000000017,0.014015311612993993
0.22900000000000018,0.014015290715366663
0.23000000000000018,0.014015269973886222
0.23100000000000018,0.014015249377374807
0.23200000000000018,0.01401522890493395
0.23300000000000018,0.014015208544948626
0.23400000000000018,0.014015188286705034
0.23500000000000018,0.014015168108985057
0.23600000000000018,0.014015148005061387
0.23700000000000018,0.014015127949723306
0.23800000000000018,0.014015107943796986
0.23900000000000018,0.014015087976064877
0.24000000000000019,0.014015068029446985
0.2410000000000002,0.014015048087632783
0.2420000000000002,0.014015028152316082
0.2430000000000002,0.01401500820709094
0.2440000000000002,0.014014988247069912
0.2450000000000002,0.014014968257903694
0.2460000000000002,0.01401494823816098
0.2470000000000002,0.01401492817481589
0.2480000000000002,0.014014908060482927
0.2490000000000002,0.014014887892903422
0.25000000000000017,0.01401486766143164
0.25100000000000017,0.014014847357725381
0.25200000000000017,0.014014826986861276
0.25300000000000017,0.014014806535875807
0.25400000000000017,0.014014785989944328
0.25500000000000017,0.014014765359365525
0.25600000000000017,0.014014744635974222
0.2570000000000002,0.014014723809386363
0.2580000000000002,0.014014702889535605
0.2590000000000002,0.014014681856966183
0.2600000000000002,0.0140146607155705
0.2610000000000002,0.01401463946727642
0.2620000000000002,0.014014618107171467
0.2630000000000002,0.014014596628871723
0.2640000000000002,0.014014575032319074
0.2650000000000002,0.014014553316698788
0.2660000000000002,0.014014531480081067
0.2670000000000002,0.014014509520103682
0.2680000000000002,0.014014487444698133
0.2690000000000002,0.014014465242381119
0.2700000000000002,0.014014442911067682
0.2710000000000002,0.014014420463189183
0.2720000000000002,0.014014397892262834
0.2730000000000002,0.014014375198547268
0.2740000000000002,0.014014352380309602
0.2750000000000002,0.01401432943955047
0.2760000000000002,0.014014306379253792
0.2770000000000002,0.014014283313165248
0.2780000000000002,0.01401426003533452
0.2790000000000002,0.014014236626014046
0.2800000000000002,0.014014213100254155
0.2810000000000002,0.014014189463671499
0.2820000000000002,0.014014165709561687
0.2830000000000002,0.01401414184634303
0.2840000000000002,0.014014117875440917
0.2850000000000002,0.014014093801225135
0.2860000000000002,0.014014069623835258
0.2870000000000002,0.014014045349322348
0.2880000000000002,0.014014020976524343
0.2890000000000002,0.014013996508672449
0.2900000000000002,0.014013971949374954
0.2910000000000002,0.014013947309556539
0.2920000000000002,0.014013922583723607
0.2930000000000002,0.014013897775424037
0.2940000000000002,0.014013872890234003
0.2950000000000002,0.014013847927110502
0.2960000000000002,0.014013822904644315
0.2970000000000002,0.014013797815937456
0.2980000000000002,0.014013772664777366
0.2990000000000002,0.014013747453473998
0.3000000000000002,0.0140137221916269
0.3010000000000002,0.014013696881698543
0.3020000000000002,0.014013671527622411
0.3030000000000002,0.014013646138147037
0.3040000000000002,0.014013620705116596
0.3050000000000002,0.014013595241320299
0.3060000000000002,0.014013569757748708
0.3070000000000002,0.01401354425079462
0.3080000000000002,0.014013518728204513
0.3090000000000002,0.014013493191326668
0.3100000000000002,0.014013467642951511
0.3110000000000002,0.014013442097129276
0.3120000000000002,0.014013416548304625
0.3130000000000002,0.014013391001523802
0.3140000000000002,0.014013365471221697
0.3150000000000002,0.014013339957799978
0.3160000000000002,0.014013314466710223
0.3170000000000002,0.014013288998465564
0.3180000000000002,0.014013263565559111
0.31900000000000023,0.0140132381594978
0.32000000000000023,0.01401321280184626
0.32100000000000023,0.01401318748559864
0.32200000000000023,0.014013162220042532
0.32300000000000023,0.014013137004814031
0.32400000000000023,0.014013111847161126
0.32500000000000023,0.014013086757587643
0.32600000000000023,0.014013061740198654
0.32700000000000023,0.014013036794130072
0.32800000000000024,0.014013011925688964
0.32900000000000024,0.014012987134085908
0.33000000000000024,0.014012962433986554
0.33100000000000024,0.014012937822923052
0.33200000000000024,0.014012913305704935
0.33300000000000024,0.014012888893321595
0.33400000000000024,0.014012864576314172
0.33500000000000024,0.014012840372904215
0.33600000000000024,0.014012816278322255
0.33700000000000024,0.014012792299256364
0.33800000000000024,0.014012768447323956
0.33900000000000025,0.014012744720294295
0.34000000000000025,0.014012721119301158
0.34100000000000025,0.014012697649747339
0.34200000000000025,0.014012674318033104
0.34300000000000025,0.014012651126181047
0.34400000000000025,0.014012628074469565
0.34500000000000025,0.014012605174570801
0.34600000000000025,0.014012582418580883
0.34700000000000025,0.014012559702598144
0.34800000000000025,0.014012537234076507
0.34900000000000025,0.014012514944397887
0.35000000000000026,0.014012492823869308
0.35100000000000026,0.014012470870207794
0.35200000000000026,0.014012449080984661
0.35300000000000026,0.014012427467278193
0.35400000000000026,0.014012406024157518
0.35500000000000026,0.014012384760960705
0.35600000000000026,0.014012363672894308
0.35700000000000026,0.014012342770508803
0.35800000000000026,0.014012322053094673
0.35900000000000026,0.014012301525387216
0.36000000000000026,0.01401228117990966
0.36100000000000027,0.014012261025291529
0.36200000000000027,0.014012241064240838
0.36300000000000027,0.014012221304137502
0.36400000000000027,0.014012201735020395
0.36500000000000027,0.014012182359164781
0.36600000000000027,0.014012163188765265
0.36700000000000027,0.014012144219955778
0.36800000000000027,0.014012125456407903
0.36900000000000027,0.014012106890293917
0.3700000000000003,0.014012088528452957
0.3710000000000003,0.014012070377626142
0.3720000000000003,0.014012052433795663
0.3730000000000003,0.01401203469764748
0.3740000000000003,0.014012017165646809
0.3750000000000003,0.014011999844786757
0.3760000000000003,0.014011982738026056
0.3770000000000003,0.014011965833235857
0.3780000000000003,0.014011949144589197
0.3790000000000003,0.01401193266562392
0.3800000000000003,0.014011916405930571
0.3810000000000003,0.014011900354300623
0.3820000000000003,0.014011884519330463
0.3830000000000003,0.014011868894702162
0.3840000000000003,0.014011853488641094
0.3850000000000003,0.014011838287860543
0.3860000000000003,0.014011823301755794
0.3870000000000003,0.014011808526200537
0.3880000000000003,0.01401179396326649
0.3890000000000003,0.014011779613847811
0.3900000000000003,0.01401176547735015
0.3910000000000003,0.014011751552557183
0.3920000000000003,0.014011737834525438
0.3930000000000003,0.014011724332749066
0.3940000000000003,0.01401171104524371
0.3950000000000003,0.014011697964792095
0.3960000000000003,0.014011685085596783
0.3970000000000003,0.014011672419186357
0.3980000000000003,0.014011659961084753
0.3990000000000003,0.014011647705051422
0.4000000000000003,0.014011635657395159
0.4010000000000003,0.01401162381229324
0.4020000000000003,0.014011612170334361
0.4030000000000003,0.014011600729066922
0.4040000000000003,0.014011589494554723
0.4050000000000003,0.014011578453500184
0.4060000000000003,0.014011567618067504
0.4070000000000003,0.01401155697591864
0.4080000000000003,0.014011546531557145
0.4090000000000003,0.014011536288420993
0.4100000000000003,0.014011526231441277
0.4110000000000003,0.014011516368608652
0.4120000000000003,0.014011506699522187
0.4130000000000003,0.01401149722037244
0.4140000000000003,0.014011487925806676
0.4150000000000003,0.014011478828579753
0.4160000000000003,0.014011469902136295
0.4170000000000003,0.014011461166035112
0.4180000000000003,0.014011452616893605
0.4190000000000003,0.014011444245101276
0.4200000000000003,0.014011436050380405
0.4210000000000003,0.014011428036780332
0.4220000000000003,0.014011420199768213
0.4230000000000003,0.014011412537422102
0.4240000000000003,0.014011405053234588
0.4250000000000003,0.014011397737893278
0.4260000000000003,0.014011390590567614
0.4270000000000003,0.014011383613498914
0.4280000000000003,0.014011376803987449
0.4290000000000003,0.014011370153552954
0.4300000000000003,0.014011363672149358
0.4310000000000003,0.014011357352069974
0.43200000000000033,0.014011351195188112
0.43300000000000033,0.014011345191622827
0.43400000000000033,0.014011339346595424
0.43500000000000033,0.014011333657801333
0.43600000000000033,0.01401132812232445
0.43700000000000033,0.01401132274347344
0.43800000000000033,0.014011317513990564
0.43900000000000033,0.014011312426509548
0.44000000000000034,0.01401130749011096
0.44100000000000034,0.01401130270126174
0.44200000000000034,0.014011298047767858
0.44300000000000034,0.014011293541884011
0.44400000000000034,0.014011289175537189
0.44500000000000034,0.014011284944984395
0.44600000000000034,0.014011280851913971
0.44700000000000034,0.014011276896383176
0.44800000000000034,0.01401127307236672
0.44900000000000034,0.01401126937919378
0.45000000000000034,0.014011265819843634
0.45100000000000035,0.014011262387750573
0.45200000000000035,0.014011259085069302
0.45300000000000035,0.014011255902010232
0.45400000000000035,0.014011252847927725
0.45500000000000035,0.0140112499135029
0.45600000000000035,0.01401124709990041
0.45700000000000035,0.014011244406053064
0.45800000000000035,0.014011241826756376
0.45900000000000035,0.01401123936713913
0.46000000000000035,0.014011237021385087
0.46100000000000035,0.014011234791428802
0.46200000000000035,0.014011232672591682
0.46300000000000036,0.014011230661852607
0.46400000000000036,0.01401122875739775
0.46500000000000036,0.014011226960491657
0.46600000000000036,0.014011225270308519
0.46700000000000036,0.014011223685826076
0.46800000000000036,0.014011222204994983
0.46900000000000036,0.014011220820394918
0.47000000000000036,0.014011219532990097
0.47100000000000036,0.014011218350977232
0.47200000000000036,0.01401121726536041
0.47300000000000036,0.01401121627320528
0.47400000000000037,0.014011215378683703
0.47500000000000037,0.014011214576536247
0.47600000000000037,0.014011213860621053
0.47700000000000037,0.014011213237577407
0.47800000000000037,0.014011212702120015
0.47900000000000037,0.014011212254483858
0.48000000000000037,0.01401121189068532
0.48100000000000037,0.014011211616078724
0.4820000000000004,0.014011211425976519
0.4830000000000004,0.014011211316844173
0.4840000000000004,0.01401121128671341
0.4850000000000004,0.014011211335361708
0.4860000000000004,0.014011211468860352
0.4870000000000004,0.014011211679087877
0.4880000000000004,0.014011211963216592
0.4890000000000004,0.01401121232376433
0.4900000000000004,0.014011212762738241
0.4910000000000004,0.014011213267444606
0.4920000000000004,0.014011213848827466
0.4930000000000004,0.014011214496364154
0.4940000000000004,0.014011215218003414
0.4950000000000004,0.014011216008513657
0.4960000000000004,0.01401121686419999
0.4970000000000004,0.014011217785682963
0.4980000000000004,0.014011218772316453
0.4990000000000004,0.014011219821986836
0.5000000000000003,0.014011220941171194
0.5010000000000003,0.014011222120562142
0.5020000000000003,0.01401122336156799
0.5030000000000003,0.01401122465945726
0.5040000000000003,0.014011226016897124
0.5050000000000003,0.014011227434221752
0.5060000000000003,0.0140112289117651
0.5070000000000003,0.01401123044226218
0.5080000000000003,0.01401123203149037
0.5090000000000003,0.01401123367196098
0.5100000000000003,0.014011235372228157
0.5110000000000003,0.014011237115961177
0.5120000000000003,0.014011238920373785
0.5130000000000003,0.01401124077426349
0.5140000000000003,0.014011242677094455
0.5150000000000003,0.014011244631945037
0.5160000000000003,0.014011246633397386
0.5170000000000003,0.014011248679122377
0.5180000000000003,0.014011250775834852
0.5190000000000003,0.014011252919465709
0.5200000000000004,0.014011255106358951
0.5210000000000004,0.014011257339727847
0.5220000000000004,0.014011259617349912
0.5230000000000004,0.014011261937811083
0.5240000000000004,0.014011264301977392
0.5250000000000004,0.01401126670772924
0.5260000000000004,0.01401126915385857
0.5270000000000004,0.01401127164360194
0.5280000000000004,0.014011274171303677
0.5290000000000004,0.014011276733040277
0.5300000000000004,0.014011279332975683
0.5310000000000004,0.014011281973646393
0.5320000000000004,0.014011284651788402
0.5330000000000004,0.014011287363087738
0.5340000000000004,0.014011290111890328
0.5350000000000004,0.014011292895628712
0.5360000000000004,0.014011295716506885
0.5370000000000004,0.014011298566198297
0.5380000000000004,0.014011301448444419
0.5390000000000004,0.014011304370621796
0.5400000000000004,0.01401130732041028
0.5410000000000004,0.014011310304027113
0.5420000000000004,0.014011313313593229
0.5430000000000004,0.014011316352516056
0.5440000000000004,0.014011319427633014
0.5450000000000004,0.014011322528098447
0.5460000000000004,0.014011325657425041
0.5470000000000004,0.014011328811042527
0.5480000000000004,0.014011331997550922
0.5490000000000004,0.014011335207207974
0.5500000000000004,0.014011338442036095
0.5510000000000004,0.014011341704503088
0.5520000000000004,0.014011344994936035
0.5530000000000004,0.01401134830973546
0.5540000000000004,0.014011351648514653
0.5550000000000004,0.014011355006588051
0.5560000000000004,0.014011358387902989
0.5570000000000004,0.014011361796751954
0.5580000000000004,0.014011365225024192
0.5590000000000004,0.014011368677860634
0.5600000000000004,0.014011372151360321
0.5610000000000004,0.01401137564302791
0.5620000000000004,0.014011379161894837
0.5630000000000004,0.01401138269647325
0.5640000000000004,0.01401138624920136
0.5650000000000004,0.014011389827104667
0.5660000000000004,0.014011393418866739
0.5670000000000004,0.014011397029597488
0.5680000000000004,0.0140114006579566
0.5690000000000004,0.014011404307257341
0.5700000000000004,0.014011407972832813
0.5710000000000004,0.014011411650564463
0.5720000000000004,0.01401141535157654
0.5730000000000004,0.01401141906612042
0.5740000000000004,0.014011422794379842
0.5750000000000004,0.014011426539596479
0.5760000000000004,0.014011430304186032
0.5770000000000004,0.014011434074209642
0.5780000000000004,0.01401143786274757
0.5790000000000004,0.014011441668527141
0.5800000000000004,0.014011445486658596
0.5810000000000004,0.014011449319663197
0.5820000000000004,0.014011453166775519
0.5830000000000004,0.014011457017711271
0.5840000000000004,0.014011460885072215
0.5850000000000004,0.01401146476344731
0.5860000000000004,0.014011468653297766
0.5870000000000004,0.01401147256094771
0.5880000000000004,0.014011476478939876
0.5890000000000004,0.014011480405038398
0.5900000000000004,0.014011484339664567
0.5910000000000004,0.014011488282791997
0.5920000000000004,0.014011492235851197
0.5930000000000004,0.014011496203812104
0.5940000000000004,0.014011500178900599
0.5950000000000004,0.014011504162009856
0.5960000000000004,0.014011508153227827
0.5970000000000004,0.014011512151707298
0.5980000000000004,0.014011516162299764
0.5990000000000004,0.014011520176430477
0.6000000000000004,0.014011524201909787
0.6010000000000004,0.014011528228159533
0.6020000000000004,0.01401153226746544
0.6030000000000004,0.014011536310638038
0.6040000000000004,0.014011540362871387
0.6050000000000004,0.014011544421182699
0.6060000000000004,0.014011548479773171
0.6070000000000004,0.014011552554361427
0.6080000000000004,0.014011556626293898
0.6090000000000004,0.014011560701836043
0.6100000000000004,0.014011564789188767
0.6110000000000004,0.014011568878578299
0.6120000000000004,0.014011572973163317
0.6130000000000004,0.014011577069744248
0.6140000000000004,0.01401158117539682
0.6150000000000004,0.01401158528294116
0.6160000000000004,0.014011589392153424
0.6170000000000004,0.01401159350874275
0.6180000000000004,0.014011597623854191
0.6190000000000004,0.014011601743761131
0.6200000000000004,0.014011605870594676
0.6210000000000004,0.014011609997780021
0.6220000000000004,0.014011614121402609
0.6230000000000004,0.01401161824869581
0.6240000000000004,0.014011622380530065
0.6250000000000004,0.014011626513919845
0.6260000000000004,0.0140116306439853
0.6270000000000004,0.01401163478289443
0.6280000000000004,0.014011638918860939
0.6290000000000004,0.014011643053478257
0.6300000000000004,0.014011647193877734
0.6310000000000004,0.014011651337712115
0.6320000000000005,0.014011655476942561
0.6330000000000005,0.014011659616109435
0.6340000000000005,0.014011663752124093
0.6350000000000005,0.014011667891260855
0.6360000000000005,0.014011672029089367
0.6370000000000005,0.01401167617143038
0.6380000000000005,0.01401168030924217
0.6390000000000005,0.014011684444663459
0.6400000000000005,0.014011688579402456
0.6410000000000005,0.01401169271259217
0.6420000000000005,0.014011696844298527
0.6430000000000005,0.014011700972056345
0.6440000000000005,0.01401170509942594
0.6450000000000005,0.014011709226361387
0.6460000000000005,0.01401171334961813
0.6470000000000005,0.014011717469348175
0.6480000000000005,0.014011721588337621
0.6490000000000005,0.014011725702098224
0.6500000000000005,0.014011729816960103
0.6510000000000005,0.01401173392222229
0.6520000000000005,0.014011738029180843
0.6530000000000005,0.014011742137594584
0.6540000000000005,0.014011746231084664
0.6550000000000005,0.014011750332190022
0.6560000000000005,0.014011754423135634
0.6570000000000005,0.01401175851010509
0.6580000000000005,0.0140117625902949
0.6590000000000005,0.014011766672782774
0.6600000000000005,0.01401177075032142
0.6610000000000005,0.014011774816679652
0.6620000000000005,0.01401177887964134
0.6630000000000005,0.014011782941670714
0.6640000000000005,0.014011786991798374
0.6650000000000005,0.014011791032654415
0.6660000000000005,0.014011795076654504
0.6670000000000005,0.01401179911896197
0.6680000000000005,0.014011803150897893
0.6690000000000005,0.014011807173041482
0.6700000000000005,0.014011811192658269
0.6710000000000005,0.014011815201617827
0.6720000000000005,0.01401181920761754
0.6730000000000005,0.014011823199721142
0.6740000000000005,0.014011827195740706
0.6750000000000005,0.014011831178009429
0.6760000000000005,0.014011835153209369
0.6770000000000005,0.014011839122537194
0.6780000000000005,0.014011843079867073
0.6790000000000005,0.01401184703411347
0.6800000000000005,0.014011850984226108
0.6810000000000005,0.014011854922035846
0.6820000000000005,0.0140118588510111
0.6830000000000005,0.014011862772202899
0.6840000000000005,0.014011866680937976
0.6850000000000005,0.014011870583437232
0.6860000000000005,0.014011874480831047
0.6870000000000005,0.01401187836606027
0.6880000000000005,0.014011882243648435
0.6890000000000005,0.014011886106644963
0.6900000000000005,0.014011889966760598
0.6910000000000005,0.01401189381438771
0.6920000000000005,0.014011897650607171
0.6930000000000005,0.014011901477705414
0.6940000000000005,0.014011905291626178
0.6950000000000005,0.014011909098313777
0.6960000000000005,0.014011912894711482
0.6970000000000005,0.014011916679121631
0.6980000000000005,0.014011920455111043
0.6990000000000005,0.014011924220036812
0.7000000000000005,0.014011927973093589
0.7010000000000005,0.014011931716026878
0.7020000000000005,0.014011935439159245
0.7030000000000005,0.014011939155700663
0.7040000000000005,0.014011942862971668
0.7050000000000005,0.014011946555153476
0.7060000000000005,0.014011950236897792
0.7070000000000005,0.014011953907697241
0.7080000000000005,0.01401195756628094
0.7090000000000005,0.014011961209257242
0.7100000000000005,0.01401196483896626
0.7110000000000005,0.014011968455308464
0.7120000000000005,0.014011972058290705
0.7130000000000005,0.014011975642365957
0.7140000000000005,0.01401197922219192
0.7150000000000005,0.014011982784343572
0.7160000000000005,0.014011986337020383
0.7170000000000005,0.014011989870148518
0.7180000000000005,0.014011993387709332
0.7190000000000005,0.014011996893720582
0.7200000000000005,0.01401200038407827
0.7210000000000005,0.014012003864899914
0.7220000000000005,0.014012007326718591
0.7230000000000005,0.01401201077054655
0.7240000000000005,0.014012014204616816
0.7250000000000005,0.014012017618488493
0.7260000000000005,0.014012021022086969
0.7270000000000005,0.014012024402905943
0.7280000000000005,0.014012027772843718
0.7290000000000005,0.014012031123169164
0.7300000000000005,0.014012034461607988
0.7310000000000005,0.014012037785686224
0.7320000000000005,0.014012041082113234
0.7330000000000005,0.01401204436937642
0.7340000000000005,0.014012047640298711
0.7350000000000005,0.014012050895602982
0.7360000000000005,0.014012054133574902
0.7370000000000005,0.014012057352132326
0.7380000000000005,0.014012060548043938
0.7390000000000005,0.01401206372822132
0.7400000000000005,0.014012066892740559
0.7410000000000005,0.014012070031798144
0.7420000000000005,0.014012073157838355
0.7430000000000005,0.014012076259118655
0.7440000000000005,0.014012079348458288
0.7450000000000006,0.014012082419827926
0.7460000000000006,0.014012085468467399
0.7470000000000006,0.014012088504032615
0.7480000000000006,0.014012091513417512
0.7490000000000006,0.014012094505369726
0.7500000000000006,0.014012097477635325
0.7510000000000006,0.014012100428688732
0.7520000000000006,0.014012103358043548
0.7530000000000006,0.014012106269071171
0.7540000000000006,0.014012109155177222
0.7550000000000006,0.014012112021625717
0.7560000000000006,0.014012114872900524
0.7570000000000006,0.01401211770056687
0.7580000000000006,0.014012120506045602
0.7590000000000006,0.014012123291473305
0.7600000000000006,0.014012126050013698
0.7610000000000006,0.01401212879008445
0.7620000000000006,0.014012131508556184
0.7630000000000006,0.01401213420639497
0.7640000000000006,0.01401213687991753
0.7650000000000006,0.014012139530976749
0.7660000000000006,0.014012142158256979
0.7670000000000006,0.01401214476846798
0.7680000000000006,0.014012147345637351
0.7690000000000006,0.014012149907950536
0.7700000000000006,0.014012152442343094
0.7710000000000006,0.014012154950655494
0.7720000000000006,0.01401215744473681
0.7730000000000006,0.014012159909140011
0.7740000000000006,0.01401216234960066
0.7750000000000006,0.014012164764682944
0.7760000000000006,0.014012167155719544
0.7770000000000006,0.014012169524026962
0.7780000000000006,0.014012171866806547
0.7790000000000006,0.014012174183622751
0.7800000000000006,0.014012176477120383
0.7810000000000006,0.014012178744748253
0.7820000000000006,0.014012180988046357
0.7830000000000006,0.014012183202171827
0.7840000000000006,0.01401218539144918
0.7850000000000006,0.014012187558342456
0.7860000000000006,0.014012189698624953
0.7870000000000006,0.01401219180697648
0.7880000000000006,0.014012193895823973
0.7890000000000006,0.014012195957476126
0.7900000000000006,0.014012197995052007
0.7910000000000006,0.014012200004610115
0.7920000000000006,0.014012201984281818
0.7930000000000006,0.014012203936288548
0.7940000000000006,0.014012205868856152
0.7950000000000006,0.014012207771105711
0.7960000000000006,0.014012209644524713
0.7970000000000006,0.01401221149460782
0.7980000000000006,0.014012213310052968
0.7990000000000006,0.014012215100867214
0.7990000000000006,0.014012215100867214
0.7990000000000006,0.014012215100867214

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac100_p4_N45_dt10_.csv <==
column 1, column 2
0.001,0.019290678483131696
0.002,0.01871588531960922
0.003,0.018322204436623545
0.004,0.017992099500246946
0.005,0.017701268913889942
0.006,0.017441712060439443
0.007,0.017209514381702342
0.008,0.01700180808389992
0.009000000000000001,0.016815894279690616
0.010000000000000002,0.01664913900646439
0.011000000000000003,0.016499079551412905
0.012000000000000004,0.01636349838001283
0.013000000000000005,0.016240448402382444
0.014000000000000005,0.016128241652792884
0.015000000000000006,0.016025406517019135
0.016000000000000007,0.015930638172310566
0.017000000000000008,0.015842769367823493
0.01800000000000001,0.01576076745438534
0.01900000000000001,0.01568374456070368
0.02000000000000001,0.015610965840883713
0.02100000000000001,0.015541848133766968
0.022000000000000013,0.015475947875733934
0.023000000000000013,0.01541294019098483
0.024000000000000014,0.015352592257376403
0.025000000000000015,0.015294734983547713
0.026000000000000016,0.015239237443408419
0.027000000000000017,0.015185987127080924
0.028000000000000018,0.015134878049477777
0.02900000000000002,0.015085805289254949
0.03000000000000002,0.015038664606458963
0.03100000000000002,0.014993354367010645
0.03200000000000002,0.014949778205048978
0.03300000000000002,0.01490784719680495
0.03400000000000002,0.014867481212802305
0.035000000000000024,0.014828609366149898
0.036000000000000025,0.01479116976435648
0.037000000000000026,0.01475510871805179
0.03800000000000003,0.014720379674046338
0.03900000000000003,0.014686941919715358
0.04000000000000003,0.01465475919982518
0.04100000000000003,0.014623798386926696
0.04200000000000003,0.01459402820386572
0.04300000000000003,0.014565418180937019
0.04400000000000003,0.014537937842167732
0.04500000000000003,0.01451155617051859
0.046000000000000034,0.014486241332248882
0.047000000000000035,0.014461960594687335
0.048000000000000036,0.014438680378438025
0.04900000000000004,0.014416366415009828
0.05000000000000004,0.01439498391677694
0.05100000000000004,0.014374497785110607
0.05200000000000004,0.014354872838994642
0.05300000000000004,0.014336074028694863
0.05400000000000004,0.014318066641171119
0.05500000000000004,0.014300816531608041
0.05600000000000004,0.01428429029573422
0.057000000000000044,0.014268455466067627
0.058000000000000045,0.014253280642018095
0.059000000000000045,0.01423873561754396
0.060000000000000046,0.014224791471299878
0.06100000000000005,0.014211420631599334
0.06200000000000005,0.014198596899175282
0.06300000000000004,0.014186295467998503
0.06400000000000004,0.01417449290663084
0.06500000000000004,0.014163167131220126
0.06600000000000004,0.014152297363018006
0.06700000000000005,0.014141864069619734
0.06800000000000005,0.014131848904188487
0.06900000000000005,0.01412223462596221
0.07000000000000005,0.0141130050333381
0.07100000000000005,0.014104144869208727
0.07200000000000005,0.014095639750774304
0.07300000000000005,0.014087476081394016
0.07400000000000005,0.014079640974044018
0.07500000000000005,0.014072122178261625
0.07600000000000005,0.014064908007679922
0.07700000000000005,0.01405798728495589
0.07800000000000006,0.014051349279039593
0.07900000000000006,0.014044983659244987
0.08000000000000006,0.014038880461220298
0.08100000000000006,0.014033030052566018
0.08200000000000006,0.014027423102568128
0.08300000000000006,0.014022050566696139
0.08400000000000006,0.014016903668812692
0.08500000000000006,0.014011973892234181
0.08600000000000006,0.014007252967620348
0.08700000000000006,0.014002732868411628
0.08800000000000006,0.013998405805479773
0.08900000000000007,0.013994264222963324
0.09000000000000007,0.013990300796013185
0.09100000000000007,0.01398650842891219
0.09200000000000007,0.013982880247774587
0.09300000000000007,0.013979409599770544
0.09400000000000007,0.013976090049481022
0.09500000000000007,0.01397291537423876
0.09600000000000007,0.013969879566906936
0.09700000000000007,0.013966976822314492
0.09800000000000007,0.013964201536704537
0.09900000000000007,0.013961548308467568
0.10000000000000007,0.013959011926874421
0.10100000000000008,0.013956587370584883
0.10200000000000008,0.013954269802958084
0.10300000000000008,0.01395205456915634
0.10400000000000008,0.013949937188763124
0.10500000000000008,0.013947913354189214
0.10600000000000008,0.013945978925598193
0.10700000000000008,0.013944129924784512
0.10800000000000008,0.01394236253113171
0.10900000000000008,0.013940673080635835
0.11000000000000008,0.013939058058544368
0.11100000000000008,0.013937514094704416
0.11200000000000009,0.013936037960339836
0.11300000000000009,0.013934626562963216
0.11400000000000009,0.013933276943490492
0.11500000000000009,0.013931986271905715
0.11600000000000009,0.013930751840899194
0.11700000000000009,0.013929571063172868
0.11800000000000009,0.013928441466989003
0.11900000000000009,0.013927360692171263
0.12000000000000009,0.013926326485585044
0.1210000000000001,0.013925336697763375
0.1220000000000001,0.013924389276949589
0.1230000000000001,0.013923482267309988
0.1240000000000001,0.0139226138042274
0.12500000000000008,0.013921782112226026
0.12600000000000008,0.013920985495877166
0.12700000000000009,0.013920222344265935
0.12800000000000009,0.013919491118956932
0.1290000000000001,0.013918790358268419
0.1300000000000001,0.01391811866912364
0.1310000000000001,0.013917474723243893
0.1320000000000001,0.013916857259814536
0.1330000000000001,0.013916265075146842
0.1340000000000001,0.013915697026279643
0.1350000000000001,0.013915152024391
0.1360000000000001,0.013914629031072582
0.1370000000000001,0.013914127060639742
0.1380000000000001,0.013913645172971124
0.1390000000000001,0.01391318247402977
0.1400000000000001,0.013912738112586144
0.1410000000000001,0.013912311278267864
0.1420000000000001,0.01391190119881694
0.1430000000000001,0.013911507140035582
0.1440000000000001,0.013911128402754774
0.1450000000000001,0.013910764318689749
0.1460000000000001,0.013910414254609857
0.1470000000000001,0.013910077604361581
0.1480000000000001,0.013909753793449185
0.1490000000000001,0.013909442271902666
0.1500000000000001,0.013909142515546648
0.1510000000000001,0.013908854025530616
0.1520000000000001,0.01390857632686385
0.1530000000000001,0.01390830896479997
0.1540000000000001,0.013908051508466678
0.1550000000000001,0.01390780354460143
0.1560000000000001,0.013907564678492482
0.1570000000000001,0.013907334535369843
0.1580000000000001,0.013907112756829952
0.1590000000000001,0.013906899000570861
0.16000000000000011,0.013906692937857231
0.16100000000000012,0.013906494258561082
0.16200000000000012,0.013906302664788811
0.16300000000000012,0.013906117869534202
0.16400000000000012,0.013905939602252448
0.16500000000000012,0.013905767602993543
0.16600000000000012,0.013905601621132708
0.16700000000000012,0.013905441421983458
0.16800000000000012,0.013905286776183976
0.16900000000000012,0.013905137465982825
0.17000000000000012,0.013904993285176515
0.17100000000000012,0.013904854032474817
0.17200000000000013,0.013904719518480813
0.17300000000000013,0.013904589560884872
0.17400000000000013,0.013904463984725293
0.17500000000000013,0.01390434262347974
0.17600000000000013,0.013904225316532568
0.17700000000000013,0.013904111910392133
0.17800000000000013,0.013904002257598117
0.17900000000000013,0.01390389621829631
0.18000000000000013,0.013903793656550749
0.18100000000000013,0.013903694444610464
0.18200000000000013,0.01390359845592314
0.18300000000000013,0.013903505573282907
0.18400000000000014,0.01390341568214054
0.18500000000000014,0.013903328671967832
0.18600000000000014,0.013903244438906297
0.18700000000000014,0.013903162881415496
0.18800000000000014,0.013903083902925186
0.18900000000000014,0.013903007410244864
0.19000000000000014,0.013902933314649962
0.19100000000000014,0.013902861529047173
0.19200000000000014,0.013902791973588057
0.19300000000000014,0.013902724567003822
0.19400000000000014,0.013902659234427184
0.19500000000000015,0.013902595902162126
0.19600000000000015,0.013902534500974787
0.19700000000000015,0.013902474960941073
0.19800000000000015,0.013902417219188388
0.19900000000000015,0.013902361212990927
0.20000000000000015,0.013902306882561676
0.20100000000000015,0.013902254170428592
0.20200000000000015,0.013902203019339922
0.20300000000000015,0.013902153377677525
0.20400000000000015,0.013902105193509881
0.20500000000000015,0.013902058416854973
0.20600000000000016,0.013902013000285067
0.20700000000000016,0.013901968898168086
0.20800000000000016,0.013901926064959533
0.20900000000000016,0.013901884461236049
0.21000000000000016,0.013901844043546158
0.21100000000000016,0.013901804754156135
0.21200000000000016,0.013901766584771337
0.21300000000000016,0.013901729494972648
0.21400000000000016,0.01390169344433562
0.21500000000000016,0.013901658394089349
0.21600000000000016,0.01390162431439046
0.21700000000000016,0.01390159117197853
0.21800000000000017,0.013901558939157814
0.21900000000000017,0.01390152758590826
0.22000000000000017,0.01390149708470501
0.22100000000000017,0.013901467401802241
0.22200000000000017,0.013901438515531057
0.22300000000000017,0.013901410400123083
0.22400000000000017,0.01390138303140624
0.22500000000000017,0.013901356387258534
0.22600000000000017,0.01390133043885693
0.22700000000000017,0.013901305166033611
0.22800000000000017,0.013901280553625614
0.22900000000000018,0.013901256574265887
0.23000000000000018,0.0139012332102108
0.23100000000000018,0.013901210443814134
0.23200000000000018,0.013901188256264454
0.23300000000000018,0.013901166627790078
0.23400000000000018,0.013901145540735075
0.23500000000000018,0.013901124976890188
0.23600000000000018,0.013901104929146566
0.23700000000000018,0.013901085371209652
0.23800000000000018,0.013901066291869945
0.23900000000000018,0.013901047674397782
0.24000000000000019,0.013901029506285176
0.2410000000000002,0.013901011777201416
0.2420000000000002,0.013900994469239132
0.2430000000000002,0.013900977571215055
0.2440000000000002,0.013900961072989541
0.2450000000000002,0.013900944960336798
0.2460000000000002,0.013900929222454898
0.2470000000000002,0.013900913844435174
0.2480000000000002,0.013900898820465536
0.2490000000000002,0.013900884139655026
0.25000000000000017,0.013900869790150941
0.25100000000000017,0.013900855761599173
0.25200000000000017,0.013900842047408797
0.25300000000000017,0.013900828637252753
0.25400000000000017,0.013900815518474996
0.25500000000000017,0.01390080268626731
0.25600000000000017,0.013900790134479948
0.2570000000000002,0.013900777847913442
0.2580000000000002,0.01390076582534076
0.2590000000000002,0.013900754055233416
0.2600000000000002,0.013900742532945966
0.2610000000000002,0.013900731250010585
0.2620000000000002,0.013900720200436574
0.2630000000000002,0.013900709377671471
0.2640000000000002,0.013900698774145149
0.2650000000000002,0.013900688383696564
0.2660000000000002,0.013900678201750866
0.2670000000000002,0.013900668222611833
0.2680000000000002,0.013900658438171344
0.2690000000000002,0.013900648842815408
0.2700000000000002,0.013900639432982111
0.2710000000000002,0.013900630204960726
0.2720000000000002,0.013900621149550466
0.2730000000000002,0.013900612264364492
0.2740000000000002,0.013900603545349518
0.2750000000000002,0.01390059498820721
0.2760000000000002,0.013900586588480961
0.2770000000000002,0.013900578340850619
0.2780000000000002,0.01390057023911641
0.2790000000000002,0.013900562283322062
0.2800000000000002,0.013900554465713219
0.2810000000000002,0.013900546785067747
0.2820000000000002,0.013900539234862853
0.2830000000000002,0.013900531816576304
0.2840000000000002,0.013900524525503914
0.2850000000000002,0.013900517353623158
0.2860000000000002,0.013900510302138293
0.2870000000000002,0.013900503363688557
0.2880000000000002,0.01390049653925701
0.2890000000000002,0.013900489824577922
0.2900000000000002,0.013900483217126534
0.2910000000000002,0.013900476715141729
0.2920000000000002,0.013900470314167716
0.2930000000000002,0.01390046400962078
0.2940000000000002,0.013900457802339672
0.2950000000000002,0.013900451688849177
0.2960000000000002,0.013900445668342474
0.2970000000000002,0.013900439734037116
0.2980000000000002,0.013900433890589724
0.2990000000000002,0.013900428130250084
0.3000000000000002,0.013900422450576001
0.3010000000000002,0.013900416851704653
0.3020000000000002,0.013900411331253745
0.3030000000000002,0.013900405887723469
0.3040000000000002,0.013900400518973588
0.3050000000000002,0.013900395221743063
0.3060000000000002,0.013900389994533547
0.3070000000000002,0.01390038483713815
0.3080000000000002,0.013900379746849035
0.3090000000000002,0.013900374722552547
0.3100000000000002,0.013900369761315274
0.3110000000000002,0.013900364863933179
0.3120000000000002,0.013900360027111744
0.3130000000000002,0.013900355250355365
0.3140000000000002,0.013900350531560409
0.3150000000000002,0.013900345869185194
0.3160000000000002,0.013900341263530564
0.3170000000000002,0.013900336711318979
0.3180000000000002,0.013900332210929598
0.31900000000000023,0.013900327761661127
0.32000000000000023,0.013900323363172309
0.32100000000000023,0.013900319015907225
0.32200000000000023,0.013900314714290736
0.32300000000000023,0.013900310464002787
0.32400000000000023,0.01390030625495138
0.32500000000000023,0.01390030209235022
0.32600000000000023,0.013900297974626597
0.32700000000000023,0.013900293901043888
0.32800000000000024,0.013900289868870323
0.32900000000000024,0.013900285875714055
0.33000000000000024,0.013900281923370755
0.33100000000000024,0.013900278010577296
0.33200000000000024,0.013900274135791323
0.33300000000000024,0.013900270301316407
0.33400000000000024,0.013900266501103613
0.33500000000000024,0.013900262737949722
0.33600000000000024,0.013900259009504435
0.33700000000000024,0.013900255314738385
0.33800000000000024,0.013900251655310551
0.33900000000000025,0.013900248028517182
0.34000000000000025,0.013900244434446863
0.34100000000000025,0.013900240872088599
0.34200000000000025,0.013900237340690683
0.34300000000000025,0.013900233841713865
0.34400000000000025,0.01390023037251906
0.34500000000000025,0.01390022693154692
0.34600000000000025,0.013900223519919966
0.34700000000000025,0.013900220134805326
0.34800000000000025,0.01390021677907598
0.34900000000000025,0.013900213449179709
0.35000000000000026,0.013900210146705418
0.35100000000000026,0.013900206871882963
0.35200000000000026,0.013900203622728147
0.35300000000000026,0.013900200395732538
0.35400000000000026,0.013900197194935352
0.35500000000000026,0.013900194017911812
0.35600000000000026,0.013900190864907323
0.35700000000000026,0.013900187738185368
0.35800000000000026,0.013900184631009846
0.35900000000000026,0.013900181547447557
0.36000000000000026,0.013900178486921811
0.36100000000000027,0.013900175449879147
0.36200000000000027,0.013900172431649843
0.36300000000000027,0.013900169434645202
0.36400000000000027,0.01390016645858715
0.36500000000000027,0.013900163502746702
0.36600000000000027,0.013900160567603837
0.36700000000000027,0.01390015765054742
0.36800000000000027,0.013900154755192237
0.36900000000000027,0.01390015187813925
0.3700000000000003,0.01390014902039841
0.3710000000000003,0.013900146179655539
0.3720000000000003,0.01390014335565415
0.3730000000000003,0.013900140550237711
0.3740000000000003,0.013900137762964523
0.3750000000000003,0.013900134994728976
0.3760000000000003,0.013900132241671033
0.3770000000000003,0.013900129507502764
0.3780000000000003,0.013900126787354035
0.3790000000000003,0.013900124085048834
0.3800000000000003,0.013900121398351
0.3810000000000003,0.01390011872824505
0.3820000000000003,0.013900116074004584
0.3830000000000003,0.013900113433876779
0.3840000000000003,0.013900110809849923
0.3850000000000003,0.013900108203034351
0.3860000000000003,0.01390010560914334
0.3870000000000003,0.013900103029721712
0.3880000000000003,0.013900100467230095
0.3890000000000003,0.013900097917782158
0.3900000000000003,0.013900095382577016
0.3910000000000003,0.01390009286186353
0.3920000000000003,0.013900090353114833
0.3930000000000003,0.013900087858516777
0.3940000000000003,0.013900085376142797
0.3950000000000003,0.01390008290971852
0.3960000000000003,0.013900080453325022
0.3970000000000003,0.01390007801226505
0.3980000000000003,0.013900075583912095
0.3990000000000003,0.013900073167931865
0.4000000000000003,0.013900070761736487
0.4010000000000003,0.013900068369863568
0.4020000000000003,0.013900065991725863
0.4030000000000003,0.013900063625376134
0.4040000000000003,0.013900061269924224
0.4050000000000003,0.013900058924643664
0.4060000000000003,0.013900056593728151
0.4070000000000003,0.013900054272984626
0.4080000000000003,0.013900051964220518
0.4090000000000003,0.013900049666874498
0.4100000000000003,0.01390004738065252
0.4110000000000003,0.01390004510536111
0.4120000000000003,0.01390004284205708
0.4130000000000003,0.013900040587813281
0.4140000000000003,0.013900038344865369
0.4150000000000003,0.01390003611285568
0.4160000000000003,0.013900033892565675
0.4170000000000003,0.013900031681070209
0.4180000000000003,0.01390002948017002
0.4190000000000003,0.013900027291006228
0.4200000000000003,0.01390002511174129
0.4210000000000003,0.013900022942597212
0.4220000000000003,0.013900020783575145
0.4230000000000003,0.01390001863409496
0.4240000000000003,0.013900016494476433
0.4250000000000003,0.013900014366178964
0.4260000000000003,0.013900012247325472
0.4270000000000003,0.013900010137795226
0.4280000000000003,0.013900008037256505
0.4290000000000003,0.013900005945354465
0.4300000000000003,0.013900003863742015
0.4310000000000003,0.013900001791370957
0.43200000000000033,0.0138999997287515
0.43300000000000033,0.01389999767467004
0.43400000000000033,0.013899995631415751
0.43500000000000033,0.01389999359704305
0.43600000000000033,0.01389999156959459
0.43700000000000033,0.013899989551351221
0.43800000000000033,0.01389998754389952
0.43900000000000033,0.013899985544142377
0.44000000000000034,0.013899983552775053
0.44100000000000034,0.013899981570083849
0.44200000000000034,0.013899979597028109
0.44300000000000034,0.01389997763308975
0.44400000000000034,0.013899975676547707
0.44500000000000034,0.013899973727931869
0.44600000000000034,0.013899971787762562
0.44700000000000034,0.013899969857720712
0.44800000000000034,0.013899967935437721
0.44900000000000034,0.013899966020620477
0.45000000000000034,0.013899964113919099
0.45100000000000035,0.013899962214460534
0.45200000000000035,0.013899960325257664
0.45300000000000035,0.013899958443498662
0.45400000000000035,0.013899956570402995
0.45500000000000035,0.013899954704174903
0.45600000000000035,0.013899952844235605
0.45700000000000035,0.013899950991550348
0.45800000000000035,0.013899949148894588
0.45900000000000035,0.01389994731431426
0.46000000000000035,0.013899945487690671
0.46100000000000035,0.01389994366857545
0.46200000000000035,0.013899941855716993
0.46300000000000036,0.013899940050969983
0.46400000000000036,0.01389993825522105
0.46500000000000036,0.013899936466944955
0.46600000000000036,0.013899934685419155
0.46700000000000036,0.013899932910762674
0.46800000000000036,0.013899931144506893
0.46900000000000036,0.013899929385700258
0.47000000000000036,0.01389992763225623
0.47100000000000036,0.013899925888564018
0.47200000000000036,0.013899924152510243
0.47300000000000036,0.013899922421074
0.47400000000000037,0.013899920697772693
0.47500000000000037,0.013899918981846629
0.47600000000000037,0.01389991727340473
0.47700000000000037,0.013899915572203853
0.47800000000000037,0.013899913876926896
0.47900000000000037,0.013899912189080247
0.48000000000000037,0.013899910507472137
0.48100000000000037,0.013899908833954368
0.4820000000000004,0.01389990716778179
0.4830000000000004,0.013899905507333912
0.4840000000000004,0.013899903853848306
0.4850000000000004,0.013899902208196487
0.4860000000000004,0.013899900568634112
0.4870000000000004,0.013899898934389237
0.4880000000000004,0.01389989730715243
0.4890000000000004,0.013899895688912235
0.4900000000000004,0.013899894077168403
0.4910000000000004,0.013899892470538338
0.4920000000000004,0.013899890870491738
0.4930000000000004,0.013899889277342365
0.4940000000000004,0.013899887691426385
0.4950000000000004,0.01389988611149922
0.4960000000000004,0.013899884537642876
0.4970000000000004,0.013899882970204138
0.4980000000000004,0.013899881407699394
0.4990000000000004,0.013899879853184931
0.5000000000000003,0.013899878304693806
0.5010000000000003,0.01389987676247292
0.5020000000000003,0.013899875228275203
0.5030000000000003,0.013899873699617274
0.5040000000000003,0.013899872177269203
0.5050000000000003,0.013899870660169674
0.5060000000000003,0.013899869150748936
0.5070000000000003,0.013899867647124111
0.5080000000000003,0.0138998661489829
0.5090000000000003,0.013899864656895912
0.5100000000000003,0.01389986317006542
0.5110000000000003,0.013899861689743616
0.5120000000000003,0.013899860216268331
0.5130000000000003,0.013899858749016763
0.5140000000000003,0.01389985728828599
0.5150000000000003,0.013899855831583931
0.5160000000000003,0.013899854381828525
0.5170000000000003,0.013899852938437972
0.5180000000000003,0.013899851499257373
0.5190000000000003,0.013899850066175017
0.5200000000000004,0.013899848639799393
0.5210000000000004,0.0138998472199607
0.5220000000000004,0.013899845806672764
0.5230000000000004,0.013899844396896942
0.5240000000000004,0.013899842994221909
0.5250000000000004,0.013899841595554581
0.5260000000000004,0.013899840204638268
0.5270000000000004,0.013899838817527467
0.5280000000000004,0.013899837438540084
0.5290000000000004,0.01389983606387367
0.5300000000000004,0.013899834695110861
0.5310000000000004,0.013899833331530376
0.5320000000000004,0.013899831972977554
0.5330000000000004,0.013899830621280678
0.5340000000000004,0.013899829274045306
0.5350000000000004,0.013899827933234144
0.5360000000000004,0.013899826596819773
0.5370000000000004,0.013899825266456342
0.5380000000000004,0.01389982394120767
0.5390000000000004,0.013899822621968816
0.5400000000000004,0.013899821308515161
0.5410000000000004,0.013899819999683028
0.5420000000000004,0.013899818696927975
0.5430000000000004,0.013899817399875407
0.5440000000000004,0.013899816109224694
0.5450000000000004,0.013899814822079835
0.5460000000000004,0.01389981354201643
0.5470000000000004,0.01389981226600279
0.5480000000000004,0.013899810995458159
0.5490000000000004,0.01389980972950656
0.5500000000000004,0.013899808469585504
0.5510000000000004,0.013899807213783357
0.5520000000000004,0.013899805963318896
0.5530000000000004,0.013899804718686555
0.5540000000000004,0.013899803479416283
0.5550000000000004,0.01389980224395215
0.5560000000000004,0.01389980101533908
0.5570000000000004,0.013899799790094682
0.5580000000000004,0.013899798570700051
0.5590000000000004,0.01389979735764288
0.5600000000000004,0.01389979614775701
0.5610000000000004,0.013899794943220758
0.5620000000000004,0.013899793743473438
0.5630000000000004,0.013899792548934694
0.5640000000000004,0.013899791359608471
0.5650000000000004,0.013899790175315927
0.5660000000000004,0.013899788995656664
0.5670000000000004,0.013899787821519332
0.5680000000000004,0.013899786651982389
0.5690000000000004,0.013899785488791637
0.5700000000000004,0.013899784328337926
0.5710000000000004,0.013899783173100524
0.5720000000000004,0.013899782021906247
0.5730000000000004,0.013899780878004411
0.5740000000000004,0.013899779736118445
0.5750000000000004,0.013899778603521401
0.5760000000000004,0.013899777472348305
0.5770000000000004,0.013899776347383978
0.5780000000000004,0.013899775226128976
0.5790000000000004,0.013899774108905636
0.5800000000000004,0.013899772997653319
0.5810000000000004,0.013899771891528218
0.5820000000000004,0.013899770788374328
0.5830000000000004,0.013899769688489477
0.5840000000000004,0.013899768595485605
0.5850000000000004,0.0138997675058641
0.5860000000000004,0.013899766422550208
0.5870000000000004,0.013899765342901264
0.5880000000000004,0.013899764267220028
0.5890000000000004,0.013899763196849832
0.5900000000000004,0.013899762131102828
0.5910000000000004,0.013899761069268195
0.5920000000000004,0.01389976001200286
0.5930000000000004,0.013899758958481794
0.5940000000000004,0.013899757911449605
0.5950000000000004,0.01389975686643773
0.5960000000000004,0.013899755828988595
0.5970000000000004,0.013899754794580412
0.5980000000000004,0.013899753764159271
0.5990000000000004,0.013899752737056948
0.6000000000000004,0.013899751715650829
0.6010000000000004,0.013899750698367005
0.6020000000000004,0.013899749685344069
0.6030000000000004,0.013899748676263566
0.6040000000000004,0.013899747672426242
0.6050000000000004,0.013899746673328044
0.6060000000000004,0.013899745678048253
0.6070000000000004,0.013899744686901664
0.6080000000000004,0.013899743699411011
0.6090000000000004,0.013899742716092029
0.6100000000000004,0.0138997417374987
0.6110000000000004,0.013899740762972842
0.6120000000000004,0.013899739791685904
0.6130000000000004,0.0138997388261041
0.6140000000000004,0.01389973786356584
0.6150000000000004,0.013899736906655807
0.6160000000000004,0.013899735952684072
0.6170000000000004,0.013899735003093529
0.6180000000000004,0.013899734056708581
0.6190000000000004,0.013899733114654254
0.6200000000000004,0.013899732176729664
0.6210000000000004,0.013899731242794361
0.6220000000000004,0.013899730313640718
0.6230000000000004,0.01389972938893419
0.6240000000000004,0.01389972846685531
0.6250000000000004,0.013899727550065128
0.6260000000000004,0.013899726635977567
0.6270000000000004,0.013899725725772413
0.6280000000000004,0.013899724821503045
0.6290000000000004,0.013899723920174717
0.6300000000000004,0.013899723022830043
0.6310000000000004,0.013899722127662127
0.6320000000000005,0.013899721237530806
0.6330000000000005,0.013899720352015317
0.6340000000000005,0.013899719469279885
0.6350000000000005,0.013899718590373207
0.6360000000000005,0.013899717715559121
0.6370000000000005,0.01389971684431499
0.6380000000000005,0.01389971597623096
0.6390000000000005,0.013899715113332545
0.6400000000000005,0.013899714254067504
0.6410000000000005,0.013899713399045364
0.6420000000000005,0.013899712547080285
0.6430000000000005,0.01389971169863502
0.6440000000000005,0.013899710853683217
0.6450000000000005,0.013899710012988436
0.6460000000000005,0.01389970917601751
0.6470000000000005,0.013899708342116778
0.6480000000000005,0.013899707512265214
0.6490000000000005,0.013899706685154004
0.6500000000000005,0.013899705863528143
0.6510000000000005,0.013899705044126362
0.6520000000000005,0.013899704229679639
0.6530000000000005,0.013899703417949699
0.6540000000000005,0.013899702609004524
0.6550000000000005,0.013899701805629265
0.6560000000000005,0.013899701004538604
0.6570000000000005,0.013899700206619727
0.6580000000000005,0.013899699412871658
0.6590000000000005,0.013899698622585511
0.6600000000000005,0.013899697834343222
0.6610000000000005,0.01389969705242072
0.6620000000000005,0.013899696271869896
0.6630000000000005,0.013899695494698137
0.6640000000000005,0.013899694721126994
0.6650000000000005,0.013899693950824748
0.6660000000000005,0.013899693184679597
0.6670000000000005,0.013899692423141898
0.6680000000000005,0.013899691664031693
0.6690000000000005,0.013899690907156037
0.6700000000000005,0.013899690155015895
0.6710000000000005,0.013899689406559125
0.6720000000000005,0.013899688661176798
0.6730000000000005,0.013899687919161172
0.6740000000000005,0.013899687180058348
0.6750000000000005,0.013899686444658646
0.6760000000000005,0.01389968571169613
0.6770000000000005,0.013899684981413737
0.6780000000000005,0.013899684255827993
0.6790000000000005,0.013899683533393901
0.6800000000000005,0.013899682812437891
0.6810000000000005,0.01389968209751485
0.6820000000000005,0.013899681383027213
0.6830000000000005,0.013899680673956187
0.6840000000000005,0.013899679968914589
0.6850000000000005,0.013899679264997335
0.6860000000000005,0.013899678565019162
0.6870000000000005,0.013899677868682334
0.6880000000000005,0.013899677175509429
0.6890000000000005,0.013899676485187659
0.6900000000000005,0.013899675799180257
0.6910000000000005,0.013899675115416723
0.6920000000000005,0.013899674432750423
0.6930000000000005,0.013899673755328648
0.6940000000000005,0.013899673079860814
0.6950000000000005,0.013899672407174199
0.6960000000000005,0.013899671738644035
0.6970000000000005,0.01389967107285845
0.6980000000000005,0.013899670410498536
0.6990000000000005,0.013899669750275378
0.7000000000000005,0.013899669092841673
0.7010000000000005,0.013899668438926621
0.7020000000000005,0.013899667787690254
0.7030000000000005,0.013899667140550744
0.7040000000000005,0.013899666494599143
0.7050000000000005,0.013899665851888976
0.7060000000000005,0.01389966521403449
0.7070000000000005,0.0138996645780687
0.7080000000000005,0.0138996639445237
0.7090000000000005,0.01389966331422748
0.7100000000000005,0.013899662687379752
0.7110000000000005,0.013899662063200298
0.7120000000000005,0.013899661440815062
0.7130000000000005,0.013899660822629072
0.7140000000000005,0.013899660206891675
0.7150000000000005,0.013899659594882412
0.7160000000000005,0.013899658983897122
0.7170000000000005,0.013899658377180461
0.7180000000000005,0.013899657773071073
0.7190000000000005,0.0138996571715343
0.7200000000000005,0.013899656573664614
0.7210000000000005,0.01389965597692052
0.7220000000000005,0.013899655384076703
0.7230000000000005,0.013899654794418738
0.7240000000000005,0.013899654207246015
0.7250000000000005,0.013899653622358113
0.7260000000000005,0.013899653041019068
0.7270000000000005,0.01389965246128573
0.7280000000000005,0.013899651884019048
0.7290000000000005,0.013899651310267568
0.7300000000000005,0.013899650739090705
0.7310000000000005,0.013899650169339755
0.7320000000000005,0.013899649603111776
0.7330000000000005,0.01389964904052503
0.7340000000000005,0.013899648480310499
0.7350000000000005,0.013899647921363502
0.7360000000000005,0.013899647365778218
0.7370000000000005,0.013899646814116023
0.7380000000000005,0.01389964626360388
0.7390000000000005,0.013899645715088182
0.7400000000000005,0.013899645171115214
0.7410000000000005,0.01389964462858344
0.7420000000000005,0.013899644088887548
0.7430000000000005,0.013899643551816856
0.7440000000000005,0.01389964301551502
0.7450000000000006,0.013899642483878908
0.7460000000000006,0.01389964195341748
0.7470000000000006,0.013899641426661077
0.7480000000000006,0.013899640901740503
0.7490000000000006,0.013899640380831114
0.7500000000000006,0.013899639861032051
0.7510000000000006,0.013899639343014279
0.7520000000000006,0.013899638828314511
0.7530000000000006,0.013899638316548932
0.7540000000000006,0.01389963780768035
0.7550000000000006,0.013899637300073441
0.7560000000000006,0.013899636794605059
0.7570000000000006,0.013899636292486302
0.7580000000000006,0.013899635792210749
0.7590000000000006,0.013899635295224762
0.7600000000000006,0.0138996348000738
0.7610000000000006,0.013899634307759494
0.7620000000000006,0.013899633816792939
0.7630000000000006,0.01389963332913486
0.7640000000000006,0.013899632843193028
0.7650000000000006,0.01389963236042054
0.7660000000000006,0.013899631878662212
0.7670000000000006,0.013899631401217038
0.7680000000000006,0.013899630923687532
0.7690000000000006,0.013899630450235904
0.7700000000000006,0.013899629977851997
0.7710000000000006,0.013899629508564389
0.7720000000000006,0.013899629041607043
0.7730000000000006,0.013899628576256566
0.7740000000000006,0.013899628114303243
0.7750000000000006,0.013899627654436707
0.7760000000000006,0.013899627196255945
0.7770000000000006,0.013899626739354456
0.7780000000000006,0.013899626285051916
0.7790000000000006,0.013899625834203979
0.7800000000000006,0.013899625384816343
0.7810000000000006,0.013899624938320015
0.7820000000000006,0.013899624493989519
0.7830000000000006,0.013899624051313099
0.7840000000000006,0.013899623611260225
0.7850000000000006,0.013899623172724284
0.7860000000000006,0.013899622737070207
0.7870000000000006,0.013899622302843825
0.7880000000000006,0.01389962187211008
0.7890000000000006,0.013899621442751645
0.7900000000000006,0.013899621014345807
0.7910000000000006,0.013899620589002905
0.7920000000000006,0.013899620164634807
0.7930000000000006,0.0138996197438457
0.7940000000000006,0.013899619324549717
0.7950000000000006,0.013899618906622965
0.7960000000000006,0.013899618491914262
0.7970000000000006,0.013899618079885547
0.7980000000000006,0.013899617666946357
0.7990000000000006,0.013899617258846697
0.7990000000000006,0.013899617258846697
0.7990000000000006,0.013899617258846697

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac25_p2_N100_dt10_.csv <==
column 1, column 2
0.001,0.06198262083497492
0.002,0.05749297715430839
0.003,0.055965811928717045
0.004,0.05513517223438969
0.005,0.05459861473189022
0.006,0.05423096480635709
0.007,0.05397420547391011
0.008,0.053793864500769145
0.009000000000000001,0.053667006633043655
0.010000000000000002,0.053577719505698944
0.011000000000000003,0.053514822797528554
0.012000000000000004,0.053470446892850285
0.013000000000000005,0.053439062072456966
0.014000000000000005,0.05341679197514122
0.015000000000000006,0.05340092433655193
0.016000000000000007,0.05338956324935206
0.017000000000000008,0.05338137967896409
0.01800000000000001,0.053375456591019936
0.01900000000000001,0.05337113920210711
0.02000000000000001,0.053367961619778505
0.02100000000000001,0.05336561031510618
0.022000000000000013,0.053363859046309546
0.023000000000000013,0.05336253818878373
0.024000000000000014,0.053361537329645506
0.025000000000000015,0.053360772904498775
0.026000000000000016,0.05336018429716725
0.027000000000000017,0.053359728021709865
0.028000000000000018,0.05335937216455701
0.02900000000000002,0.0533590935542391
0.03000000000000002,0.05335887472443261
0.03100000000000002,0.053358702676095764
0.03200000000000002,0.05335856776567048
0.03300000000000002,0.05335846248519204
0.03400000000000002,0.053358381257645186
0.035000000000000024,0.05335831964880021
0.036000000000000025,0.053358274337047
0.037000000000000026,0.05335824258698594
0.03800000000000003,0.0533582221448113
0.03900000000000003,0.053358211343884264
0.04000000000000003,0.05335820872872627
0.04100000000000003,0.05335821314129285
0.04200000000000003,0.05335822362248775
0.04300000000000003,0.05335823931072519
0.04400000000000003,0.053358259488841556
0.04500000000000003,0.05335828361812391
0.046000000000000034,0.0533583111447006
0.047000000000000035,0.053358341652974685
0.048000000000000036,0.053358374739326093
0.04900000000000004,0.05335841000059911
0.05000000000000004,0.0533584471347372
0.05100000000000004,0.053358485976517545
0.05200000000000004,0.05335852612439009
0.05300000000000004,0.05335856745612127
0.05400000000000004,0.05335860974241404
0.05500000000000004,0.05335865284088603
0.05600000000000004,0.05335869657404929
0.057000000000000044,0.053358740790242
0.058000000000000045,0.05335878541222327
0.059000000000000045,0.05335883027257033
0.060000000000000046,0.05335887528523758
0.06100000000000005,0.0533589203579707
0.06200000000000005,0.05335896540771252
0.06300000000000004,0.053359010388194114
0.06400000000000004,0.05335905520087647
0.06500000000000004,0.053359099785863305
0.06600000000000004,0.053359144115674675
0.06700000000000005,0.053359188075198606
0.06800000000000005,0.053359231689643495
0.06900000000000005,0.053359274929580494
0.07000000000000005,0.053359317680472626
0.07100000000000005,0.05335936001226703
0.07200000000000005,0.05335940181086866
0.07300000000000005,0.05335944314525281
0.07400000000000005,0.053359483900157136
0.07500000000000005,0.05335952413681857
0.07600000000000005,0.053359563791478444
0.07700000000000005,0.053359602864649865
0.07800000000000006,0.05335964134511369
0.07900000000000006,0.053359679204094256
0.08000000000000006,0.053359716493858955
0.08100000000000006,0.05335975315055941
0.08200000000000006,0.05335978917720691
0.08300000000000006,0.05335982461643684
0.08400000000000006,0.05335985938723799
0.08500000000000006,0.05335989360615856
0.08600000000000006,0.05335992715033362
0.08700000000000006,0.0533599600841455
0.08800000000000006,0.05335999243060589
0.08900000000000007,0.05336002412398802
0.09000000000000007,0.05336005523355373
0.09100000000000007,0.0533600857258925
0.09200000000000007,0.05336011562177382
0.09300000000000007,0.05336014489619838
0.09400000000000007,0.0533601736180255
0.09500000000000007,0.053360201741203026
0.09600000000000007,0.05336022930417908
0.09700000000000007,0.05336025626962384
0.09800000000000007,0.05336028270095792
0.09900000000000007,0.053360308564426806
0.10000000000000007,0.0533603338772659
0.10100000000000008,0.053360358647311056
0.10200000000000008,0.05336038286386702
0.10300000000000008,0.05336040658774658
0.10400000000000008,0.053360429802703536
0.10500000000000008,0.05336045249956041
0.10600000000000008,0.05336047469756525
0.10700000000000008,0.05336049638822224
0.10800000000000008,0.053360517596547766
0.10900000000000008,0.053360538358352125
0.11000000000000008,0.053360558636568946
0.11100000000000008,0.05336057844868708
0.11200000000000009,0.053360597828750585
0.11300000000000009,0.05336061673367628
0.11400000000000009,0.05336063525043239
0.11500000000000009,0.05336065330677846
0.11600000000000009,0.0533606709488903
0.11700000000000009,0.05336068819498986
0.11800000000000009,0.053360705046706376
0.11900000000000009,0.05336072150399557
0.12000000000000009,0.05336073755159823
0.1210000000000001,0.05336075324544495
0.1220000000000001,0.05336076856022528
0.1230000000000001,0.053360783536511816
0.1240000000000001,0.05336079812019432
0.12500000000000008,0.05336081236684603
0.12600000000000008,0.053360826273295796
0.12700000000000009,0.05336083987658732
0.12800000000000009,0.053360853116780904
0.1290000000000001,0.05336086606133109
0.1300000000000001,0.05336087869031852
0.1310000000000001,0.053360891016031885
0.1320000000000001,0.05336090303169884
0.1330000000000001,0.0533609147824067
0.1340000000000001,0.053360926206730074
0.1350000000000001,0.05336093739193022
0.1360000000000001,0.05336094828196079
0.1370000000000001,0.053360958906258776
0.1380000000000001,0.05336096926327487
0.1390000000000001,0.05336097936062999
0.1400000000000001,0.053360989257853174
0.1410000000000001,0.053360998876114694
0.1420000000000001,0.053361008262988834
0.1430000000000001,0.05336101740818568
0.1440000000000001,0.0533610263294285
0.1450000000000001,0.05336103505098237
0.1460000000000001,0.05336104355115053
0.1470000000000001,0.053361051809980915
0.1480000000000001,0.05336105988242844
0.1490000000000001,0.05336106776151559
0.1500000000000001,0.05336107541289416
0.1510000000000001,0.05336108289475713
0.1520000000000001,0.053361090190394166
0.1530000000000001,0.05336109731260171
0.1540000000000001,0.05336110424604959
0.1550000000000001,0.05336111100179199
0.1560000000000001,0.05336111756908365
0.1570000000000001,0.05336112400430881
0.1580000000000001,0.05336113024847352
0.1590000000000001,0.05336113635910489
0.16000000000000011,0.0533611422941768
0.16100000000000012,0.053361148118689146
0.16200000000000012,0.05336115373588489
0.16300000000000012,0.05336115924629378
0.16400000000000012,0.05336116458665433
0.16500000000000012,0.053361169828840004
0.16600000000000012,0.05336117491758233
0.16700000000000012,0.053361179862905034
0.16800000000000012,0.05336118470864962
0.16900000000000012,0.05336118942170162
0.17000000000000012,0.05336119401771474
0.17100000000000012,0.05336119847539081
0.17200000000000013,0.053361202824124876
0.17300000000000013,0.05336120707030005
0.17400000000000013,0.053361211195199904
0.17500000000000013,0.05336121523498439
0.17600000000000013,0.05336121915258668
0.17700000000000013,0.05336122298695043
0.17800000000000013,0.053361226709596185
0.17900000000000013,0.053361230334060546
0.18000000000000013,0.05336123386185307
0.18100000000000013,0.05336123732850531
0.18200000000000013,0.053361240671860044
0.18300000000000013,0.05336124393028854
0.18400000000000014,0.053361247114333134
0.18500000000000014,0.05336125020952421
0.18600000000000014,0.05336125319600012
0.18700000000000014,0.053361256166922624
0.18800000000000014,0.05336125901598696
0.18900000000000014,0.053361261792625556
0.19000000000000014,0.053361264525527634
0.19100000000000014,0.05336126717694125
0.19200000000000014,0.05336126974087357
0.19300000000000014,0.05336127223288737
0.19400000000000014,0.053361274683958515
0.19500000000000015,0.0533612770498799
0.19600000000000015,0.05336127936015092
0.19700000000000015,0.05336128159683838
0.19800000000000015,0.0533612837897077
0.19900000000000015,0.053361285931993276
0.20000000000000015,0.05336128801395191
0.20100000000000015,0.053361290041954376
0.20200000000000015,0.05336129200943858
0.20300000000000015,0.053361293941289516
0.20400000000000015,0.05336129577840406
0.20500000000000015,0.05336129759757877
0.20600000000000016,0.053361299368885166
0.20700000000000016,0.05336130108891834
0.20800000000000016,0.05336130276283611
0.20900000000000016,0.05336130437973277
0.21000000000000016,0.05336130596663443
0.21100000000000016,0.053361307510500354
0.21200000000000016,0.0533613090083854
0.21300000000000016,0.05336131048042836
0.21400000000000016,0.05336131189824742
0.21500000000000016,0.05336131325634901
0.21600000000000016,0.053361314608117556
0.21700000000000016,0.053361315932536915
0.21800000000000017,0.0533613172000248
0.21900000000000017,0.053361318444674614
0.22000000000000017,0.053361319640157286
0.22100000000000017,0.05336132081471349
0.22200000000000017,0.05336132194803583
0.22300000000000017,0.05336132305970943
0.22400000000000017,0.053361324127699596
0.22500000000000017,0.053361325173241325
0.22600000000000017,0.053361326208448044
0.22700000000000017,0.053361327191285134
0.22800000000000017,0.05336132815199431
0.22900000000000018,0.0533613290923376
0.23000000000000018,0.05336133001643895
0.23100000000000018,0.05336133088115256
0.23200000000000018,0.05336133174033253
0.23300000000000018,0.05336133259268156
0.23400000000000018,0.053361333389845195
0.23500000000000018,0.05336133419156363
0.23600000000000018,0.05336133495614867
0.23700000000000018,0.053361335681143165
0.23800000000000018,0.053361336423066244
0.23900000000000018,0.053361337125778056
0.24000000000000019,0.053361337813220534
0.2410000000000002,0.05336133847152318
0.2420000000000002,0.05336133911180001
0.2430000000000002,0.05336133974965486
0.2440000000000002,0.053361340345133325
0.2450000000000002,0.05336134093338065
0.2460000000000002,0.053361341513411306
0.2470000000000002,0.05336134208591191
0.2480000000000002,0.05336134260929099
0.2490000000000002,0.053361343152959186
0.25000000000000017,0.0533613436362824
0.25100000000000017,0.05336134414852843
0.25200000000000017,0.05336134461702502
0.25300000000000017,0.05336134509667938
0.25400000000000017,0.05336134554997841
0.25500000000000017,0.05336134597188498
0.25600000000000017,0.05336134640028391
0.2570000000000002,0.053361346830414005
0.2580000000000002,0.05336134722172951
0.2590000000000002,0.053361347592111565
0.2600000000000002,0.053361347964240295
0.2610000000000002,0.053361348334888585
0.2620000000000002,0.05336134868572324
0.2630000000000002,0.0533613490336102
0.2640000000000002,0.05336134937309909
0.2650000000000002,0.05336134967531386
0.2660000000000002,0.053361349997447946
0.2670000000000002,0.05336135029601794
0.2680000000000002,0.05336135057895771
0.2690000000000002,0.05336135088415282
0.2700000000000002,0.05336135113894771
0.2710000000000002,0.05336135140308191
0.2720000000000002,0.053361351668388554
0.2730000000000002,0.05336135190342956
0.2740000000000002,0.053361352141083875
0.2750000000000002,0.053361352378656475
0.2760000000000002,0.053361352600003006
0.2770000000000002,0.05336135280964747
0.2780000000000002,0.05336135302549455
0.2790000000000002,0.05336135322120518
0.2800000000000002,0.05336135341089741
0.2810000000000002,0.053361353592248396
0.2820000000000002,0.05336135378589153
0.2830000000000002,0.05336135394495324
0.2840000000000002,0.05336135411575
0.2850000000000002,0.053361354276935447
0.2860000000000002,0.05336135444132381
0.2870000000000002,0.053361354563532304
0.2880000000000002,0.053361354720083305
0.2890000000000002,0.05336135486190333
0.2900000000000002,0.053361354993573536
0.2910000000000002,0.05336135512450308
0.2920000000000002,0.053361355238828366
0.2930000000000002,0.053361355351643006
0.2940000000000002,0.05336135546109243
0.2950000000000002,0.05336135557655525
0.2960000000000002,0.05336135568851437
0.2970000000000002,0.05336135577091385
0.2980000000000002,0.05336135585540643
0.2990000000000002,0.05336135598067364
0.3000000000000002,0.053361356046991264
0.3010000000000002,0.05336135612593106
0.3020000000000002,0.053361356206964444
0.3030000000000002,0.05336135627189337
0.3040000000000002,0.053361356346639285
0.3050000000000002,0.05336135642924333
0.3060000000000002,0.053361356468979035
0.3070000000000002,0.05336135654284245
0.3080000000000002,0.05336135659089354
0.3090000000000002,0.053361356640677655
0.3100000000000002,0.05336135670237847
0.3110000000000002,0.05336135673966713
0.3120000000000002,0.05336135677363342
0.3130000000000002,0.05336135681867286
0.3140000000000002,0.05336135686253471
0.3150000000000002,0.053361356881728196
0.3160000000000002,0.05336135692549084
0.3170000000000002,0.05336135696112581
0.3180000000000002,0.053361356974053156
0.31900000000000023,0.053361357006321275
0.32000000000000023,0.053361357020295305
0.32100000000000023,0.05336135704730412
0.32200000000000023,0.0533613570596594
0.32300000000000023,0.053361357071585375
0.32400000000000023,0.05336135708617447
0.32500000000000023,0.053361357094530784
0.32600000000000023,0.05336135710118758
0.32700000000000023,0.05336135711014575
0.32800000000000024,0.05336135711058101
0.32900000000000024,0.053361357114886994
0.33000000000000024,0.053361357108464354
0.33100000000000024,0.053361357136177213
0.33200000000000024,0.05336135710885092
0.33300000000000024,0.0533613571026225
0.33400000000000024,0.05336135711003398
0.33500000000000024,0.05336135710610212
0.33600000000000024,0.05336135708731077
0.33700000000000024,0.05336135706300781
0.33800000000000024,0.0533613570606631
0.33900000000000025,0.05336135704532589
0.34000000000000025,0.05336135702386869
0.34100000000000025,0.053361356998935676
0.34200000000000025,0.053361356986391426
0.34300000000000025,0.05336135698107304
0.34400000000000025,0.053361356939370545
0.34500000000000025,0.05336135692558098
0.34600000000000025,0.053361356911196395
0.34700000000000025,0.05336135688970028
0.34800000000000025,0.05336135684901762
0.34900000000000025,0.05336135683037642
0.35000000000000026,0.053361356793167315
0.35100000000000026,0.053361356769541866
0.35200000000000026,0.05336135674759676
0.35300000000000026,0.053361356711496576
0.35400000000000026,0.05336135670076562
0.35500000000000026,0.05336135664330428
0.35600000000000026,0.05336135661184523
0.35700000000000026,0.053361356562658974
0.35800000000000026,0.053361356533210016
0.35900000000000026,0.05336135650665703
0.36000000000000026,0.05336135646424015
0.36100000000000027,0.05336135643514962
0.36200000000000027,0.05336135638197189
0.36300000000000027,0.05336135634679786
0.36400000000000027,0.0533613563095126
0.36500000000000027,0.0533613562598077
0.36600000000000027,0.053361356229727125
0.36700000000000027,0.053361356194006296
0.36800000000000027,0.053361356142821975
0.36900000000000027,0.053361356087378846
0.3700000000000003,0.05336135607082877
0.3710000000000003,0.053361355998291594
0.3720000000000003,0.05336135595332902
0.3730000000000003,0.053361355917063
0.3740000000000003,0.05336135586943325
0.3750000000000003,0.053361355792455954
0.3760000000000003,0.05336135576833206
0.3770000000000003,0.053361355720088835
0.3780000000000003,0.05336135566891696
0.3790000000000003,0.05336135562581937
0.3800000000000003,0.053361355568090935
0.3810000000000003,0.05336135552050596
0.3820000000000003,0.05336135545142649
0.3830000000000003,0.05336135541240176
0.3840000000000003,0.05336135536856133
0.3850000000000003,0.05336135531030084
0.3860000000000003,0.05336135526549465
0.3870000000000003,0.053361355197721144
0.3880000000000003,0.053361355167683686
0.3890000000000003,0.05336135509579926
0.3900000000000003,0.053361355037584345
0.3910000000000003,0.05336135498757527
0.3920000000000003,0.05336135492882279
0.3930000000000003,0.05336135488275101
0.3940000000000003,0.053361354816583696
0.3950000000000003,0.0533613547571596
0.3960000000000003,0.05336135471675562
0.3970000000000003,0.053361354642660765
0.3980000000000003,0.053361354590062006
0.3990000000000003,0.0533613545416008
0.4000000000000003,0.05336135447973664
0.4010000000000003,0.05336135442068206
0.4020000000000003,0.053361354378958566
0.4030000000000003,0.05336135430827063
0.4040000000000003,0.053361354230881106
0.4050000000000003,0.053361354183494664
0.4060000000000003,0.05336135413283707
0.4070000000000003,0.05336135406467306
0.4080000000000003,0.053361354025246055
0.4090000000000003,0.053361353949595076
0.4100000000000003,0.05336135388622042
0.4110000000000003,0.0533613538202569
0.4120000000000003,0.05336135377314907
0.4130000000000003,0.0533613536908823
0.4140000000000003,0.05336135364484296
0.4150000000000003,0.05336135358300004
0.4160000000000003,0.053361353527069354
0.4170000000000003,0.0533613534893507
0.4180000000000003,0.05336135340501262
0.4190000000000003,0.05336135332877573
0.4200000000000003,0.05336135327863558
0.4210000000000003,0.05336135320827795
0.4220000000000003,0.053361353159437526
0.4230000000000003,0.053361353087082626
0.4240000000000003,0.053361353027119134
0.4250000000000003,0.05336135297204267
0.4260000000000003,0.053361352898755175
0.4270000000000003,0.05336135283241905
0.4280000000000003,0.05336135276852249
0.4290000000000003,0.05336135272575587
0.4300000000000003,0.053361352655475196
0.4310000000000003,0.05336135258478838
0.43200000000000033,0.053361352536850155
0.43300000000000033,0.05336135244984221
0.43400000000000033,0.053361352398713625
0.43500000000000033,0.05336135233003017
0.43600000000000033,0.053361352259128025
0.43700000000000033,0.05336135222283632
0.43800000000000033,0.053361352147645084
0.43900000000000033,0.05336135207949091
0.44000000000000034,0.053361352005786955
0.44100000000000034,0.05336135194636114
0.44200000000000034,0.053361351883125366
0.44300000000000034,0.05336135181339723
0.44400000000000034,0.05336135174884335
0.44500000000000034,0.0533613516815836
0.44600000000000034,0.05336135164630639
0.44700000000000034,0.05336135155251448
0.44800000000000034,0.05336135149833432
0.44900000000000034,0.053361351419379845
0.45000000000000034,0.05336135136441939
0.45100000000000035,0.053361351285923876
0.45200000000000035,0.05336135124530447
0.45300000000000035,0.05336135115436884
0.45400000000000035,0.05336135109519055
0.45500000000000035,0.05336135103195114
0.45600000000000035,0.05336135095325403
0.45700000000000035,0.05336135091877327
0.45800000000000035,0.05336135084002145
0.45900000000000035,0.0533613507772077
0.46000000000000035,0.0533613507020522
0.46100000000000035,0.053361350641749176
0.46200000000000035,0.05336135058285331
0.46300000000000036,0.05336135051239981
0.46400000000000036,0.05336135044705941
0.46500000000000036,0.05336135038181354
0.46600000000000036,0.053361350313793375
0.46700000000000036,0.05336135024150344
0.46800000000000036,0.053361350180702524
0.46900000000000036,0.0533613500949352
0.47000000000000036,0.05336135006720053
0.47100000000000036,0.05336134997887692
0.47200000000000036,0.05336134993243084
0.47300000000000036,0.053361349855142945
0.47400000000000037,0.05336134978743882
0.47500000000000037,0.05336134971374738
0.47600000000000037,0.05336134965306736
0.47700000000000037,0.05336134958974203
0.47800000000000037,0.053361349511660335
0.47900000000000037,0.05336134943825299
0.48000000000000037,0.053361349376092944
0.48100000000000037,0.05336134932720617
0.4820000000000004,0.05336134924215725
0.4830000000000004,0.053361349194901514
0.4840000000000004,0.05336134911716411
0.4850000000000004,0.0533613490453832
0.4860000000000004,0.053361348964241606
0.4870000000000004,0.05336134892734874
0.4880000000000004,0.053361348845765606
0.4890000000000004,0.053361348784779924
0.4900000000000004,0.05336134872425406
0.4910000000000004,0.05336134865073501
0.4920000000000004,0.05336134858149693
0.4930000000000004,0.053361348522766756
0.4940000000000004,0.05336134844501979
0.4950000000000004,0.05336134838361778
0.4960000000000004,0.05336134832484857
0.4970000000000004,0.05336134825084964
0.4980000000000004,0.053361348177799084
0.4990000000000004,0.05336134810605245
0.5000000000000003,0.05336134804940458
0.5010000000000003,0.05336134796462634
0.5020000000000003,0.053361347911302086
0.5030000000000003,0.053361347830134076
0.5040000000000003,0.05336134778450722
0.5050000000000003,0.05336134771162346
0.5060000000000003,0.05336134764413915
0.5070000000000003,0.05336134758059543
0.5080000000000003,0.05336134750841671
0.5090000000000003,0.05336134744384559
0.5100000000000003,0.05336134737138855
0.5110000000000003,0.05336134730025349
0.5120000000000003,0.05336134722477877
0.5130000000000003,0.053361347171628874
0.5140000000000003,0.05336134708869225
0.5150000000000003,0.053361347036700674
0.5160000000000003,0.0533613469776184
0.5170000000000003,0.05336134689647037
0.5180000000000003,0.05336134684403449
0.5190000000000003,0.05336134675691607
0.5200000000000004,0.0533613467102798
0.5210000000000004,0.05336134664138793
0.5220000000000004,0.05336134655728331
0.5230000000000004,0.053361346495302386
0.5240000000000004,0.05336134643188847
0.5250000000000004,0.053361346379274546
0.5260000000000004,0.05336134630466222
0.5270000000000004,0.05336134622426313
0.5280000000000004,0.05336134617086392
0.5290000000000004,0.053361346108723874
0.5300000000000004,0.05336134602097219
0.5310000000000004,0.053361345962346075
0.5320000000000004,0.053361345894174156
0.5330000000000004,0.05336134583411681
0.5340000000000004,0.05336134576229936
0.5350000000000004,0.05336134570890147
0.5360000000000004,0.05336134563846918
0.5370000000000004,0.05336134556662514
0.5380000000000004,0.053361345483722844
0.5390000000000004,0.05336134543093163
0.5400000000000004,0.053361345327591896
0.5410000000000004,0.05336134528965259
0.5420000000000004,0.05336134523180112
0.5430000000000004,0.05336134516591582
0.5440000000000004,0.053361345096309236
0.5450000000000004,0.05336134503303496
0.5460000000000004,0.05336134496371824
0.5470000000000004,0.05336134489757996
0.5480000000000004,0.05336134482520171
0.5490000000000004,0.053361344757580795
0.5500000000000004,0.05336134469568743
0.5510000000000004,0.05336134462800166
0.5520000000000004,0.05336134455745346
0.5530000000000004,0.053361344476202964
0.5540000000000004,0.05336134442082237
0.5550000000000004,0.05336134435166708
0.5560000000000004,0.053361344274897755
0.5570000000000004,0.0533613442277568
0.5580000000000004,0.053361344144578694
0.5590000000000004,0.053361344102684935
0.5600000000000004,0.053361344024488645
0.5610000000000004,0.05336134393982936
0.5620000000000004,0.0533613438873195
0.5630000000000004,0.0533613438014551
0.5640000000000004,0.05336134374928721
0.5650000000000004,0.0533613436787819
0.5660000000000004,0.053361343601525904
0.5670000000000004,0.05336134355268742
0.5680000000000004,0.05336134348249675
0.5690000000000004,0.05336134340940038
0.5700000000000004,0.05336134334315628
0.5710000000000004,0.053361343285662284
0.5720000000000004,0.05336134319894981
0.5730000000000004,0.0533613431480777
0.5740000000000004,0.0533613430766773
0.5750000000000004,0.053361343005405744
0.5760000000000004,0.05336134292820845
0.5770000000000004,0.05336134287315968
0.5780000000000004,0.05336134280557806
0.5790000000000004,0.05336134273510747
0.5800000000000004,0.05336134265886098
0.5810000000000004,0.0533613425971665
0.5820000000000004,0.05336134253600343
0.5830000000000004,0.053361342451469874
0.5840000000000004,0.05336134240848567
0.5850000000000004,0.05336134233714598
0.5860000000000004,0.05336134225747017
0.5870000000000004,0.05336134218935211
0.5880000000000004,0.05336134214734394
0.5890000000000004,0.05336134206749607
0.5900000000000004,0.053361341997668114
0.5910000000000004,0.053361341930418894
0.5920000000000004,0.05336134186889813
0.5930000000000004,0.05336134180589916
0.5940000000000004,0.05336134172894865
0.5950000000000004,0.053361341660870164
0.5960000000000004,0.053361341595234424
0.5970000000000004,0.05336134153881544
0.5980000000000004,0.05336134144665449
0.5990000000000004,0.05336134138151836
0.6000000000000004,0.05336134132529045
0.6010000000000004,0.05336134125224546
0.6020000000000004,0.053361341155765234
0.6030000000000004,0.05336134111724834
0.6040000000000004,0.05336134106291078
0.6050000000000004,0.05336134098644828
0.6060000000000004,0.05336134093275051
0.6070000000000004,0.05336134084656368
0.6080000000000004,0.05336134078419742
0.6090000000000004,0.053361340713768426
0.6100000000000004,0.053361340651083514
0.6110000000000004,0.05336134056229005
0.6120000000000004,0.053361340513769645
0.6130000000000004,0.05336134044890939
0.6140000000000004,0.05336134038068552
0.6150000000000004,0.053361340314649876
0.6160000000000004,0.05336134024605951
0.6170000000000004,0.05336134018874168
0.6180000000000004,0.053361340105105154
0.6190000000000004,0.05336134004972595
0.6200000000000004,0.053361339977136504
0.6210000000000004,0.05336133991447493
0.6220000000000004,0.05336133985233173
0.6230000000000004,0.05336133979179385
0.6240000000000004,0.0533613396954606
0.6250000000000004,0.05336133964430679
0.6260000000000004,0.05336133957242456
0.6270000000000004,0.05336133951178439
0.6280000000000004,0.053361339439778756
0.6290000000000004,0.053361339388882746
0.6300000000000004,0.05336133930968616
0.6310000000000004,0.05336133924408429
0.6320000000000005,0.053361339180983146
0.6330000000000005,0.053361339109917846
0.6340000000000005,0.05336133902643853
0.6350000000000005,0.05336133897694211
0.6360000000000005,0.05336133890276297
0.6370000000000005,0.053361338826223674
0.6380000000000005,0.05336133878082387
0.6390000000000005,0.0533613387071233
0.6400000000000005,0.05336133863444985
0.6410000000000005,0.05336133857029191
0.6420000000000005,0.053361338479785414
0.6430000000000005,0.053361338446586803
0.6440000000000005,0.05336133837145435
0.6450000000000005,0.05336133829010785
0.6460000000000005,0.05336133824784915
0.6470000000000005,0.053361338159530265
0.6480000000000005,0.05336133810998495
0.6490000000000005,0.0533613380375418
0.6500000000000005,0.053361337959136695
0.6510000000000005,0.05336133790476253
0.6520000000000005,0.05336133781511452
0.6530000000000005,0.05336133777410502
0.6540000000000005,0.05336133769639103
0.6550000000000005,0.05336133763994741
0.6560000000000005,0.053361337562906994
0.6570000000000005,0.053361337497694616
0.6580000000000005,0.05336133742657233
0.6590000000000005,0.05336133736136839
0.6600000000000005,0.05336133728031537
0.6610000000000005,0.05336133721571021
0.6620000000000005,0.053361337168415936
0.6630000000000005,0.05336133709169552
0.6640000000000005,0.05336133703184764
0.6650000000000005,0.053361336967623726
0.6660000000000005,0.05336133689061212
0.6670000000000005,0.05336133683317189
0.6680000000000005,0.05336133674644997
0.6690000000000005,0.053361336689998054
0.6700000000000005,0.053361336617629686
0.6710000000000005,0.05336133656072857
0.6720000000000005,0.053361336480571335
0.6730000000000005,0.05336133643490368
0.6740000000000005,0.05336133636794756
0.6750000000000005,0.053361336279409644
0.6760000000000005,0.05336133621558382
0.6770000000000005,0.053361336159553886
0.6780000000000005,0.05336133607591304
0.6790000000000005,0.05336133601325283
0.6800000000000005,0.05336133596333117
0.6810000000000005,0.05336133589563566
0.6820000000000005,0.053361335816394406
0.6830000000000005,0.05336133575874467
0.6840000000000005,0.05336133569490244
0.6850000000000005,0.05336133562213753
0.6860000000000005,0.05336133555704323
0.6870000000000005,0.05336133547694123
0.6880000000000005,0.05336133543785338
0.6890000000000005,0.053361335367611826
0.6900000000000005,0.05336133527754586
0.6910000000000005,0.05336133520947817
0.6920000000000005,0.053361335150263915
0.6930000000000005,0.05336133507300229
0.6940000000000005,0.053361335027975285
0.6950000000000005,0.05336133494292865
0.6960000000000005,0.05336133490674537
0.6970000000000005,0.053361334807015125
0.6980000000000005,0.05336133474814511
0.6990000000000005,0.053361334687621
0.7000000000000005,0.05336133460872147
0.7010000000000005,0.0533613345544312
0.7020000000000005,0.05336133447730408
0.7030000000000005,0.05336133440284804
0.7040000000000005,0.053361334364349165
0.7050000000000005,0.05336133428309829
0.7060000000000005,0.053361334208655235
0.7070000000000005,0.053361334146417486
0.7080000000000005,0.05336133406651091
0.7090000000000005,0.05336133403001547
0.7100000000000005,0.05336133393447046
0.7110000000000005,0.05336133387828205
0.7120000000000005,0.0533613338278236
0.7130000000000005,0.053361333752068016
0.7140000000000005,0.05336133367272177
0.7150000000000005,0.053361333619766776
0.7160000000000005,0.05336133353352819
0.7170000000000005,0.05336133346787929
0.7180000000000005,0.05336133340755493
0.7190000000000005,0.05336133335203758
0.7200000000000005,0.05336133328154959
0.7210000000000005,0.05336133319834781
0.7220000000000005,0.053361333132245344
0.7230000000000005,0.053361333086118776
0.7240000000000005,0.05336133302967848
0.7250000000000005,0.05336133294375653
0.7260000000000005,0.05336133287991604
0.7270000000000005,0.053361332815511225
0.7280000000000005,0.05336133273784802
0.7290000000000005,0.053361332689642875
0.7300000000000005,0.05336133258920942
0.7310000000000005,0.05336133253362535
0.7320000000000005,0.053361332463037606
0.7330000000000005,0.05336133240708656
0.7340000000000005,0.05336133233646684
0.7350000000000005,0.053361332288665526
0.7360000000000005,0.05336133221004208
0.7370000000000005,0.05336133213801303
0.7380000000000005,0.05336133206963637
0.7390000000000005,0.05336133200411816
0.7400000000000005,0.05336133194407394
0.7410000000000005,0.05336133186779083
0.7420000000000005,0.053361331803730545
0.7430000000000005,0.05336133174279018
0.7440000000000005,0.05336133165929747
0.7450000000000006,0.053361331599646025
0.7460000000000006,0.053361331540769066
0.7470000000000006,0.053361331474674714
0.7480000000000006,0.053361331397285355
0.7490000000000006,0.05336133132913213
0.7500000000000006,0.05336133126649647
0.7510000000000006,0.05336133120405038
0.7520000000000006,0.05336133115782563
0.7530000000000006,0.05336133106622994
0.7540000000000006,0.05336133100991404
0.7550000000000006,0.053361330930679136
0.7560000000000006,0.0533613308708653
0.7570000000000006,0.05336133081054129
0.7580000000000006,0.0533613307360159
0.7590000000000006,0.05336133067171791
0.7600000000000006,0.0533613306164494
0.7610000000000006,0.05336133053572883
0.7620000000000006,0.053361330481450156
0.7630000000000006,0.053361330384166315
0.7640000000000006,0.05336133034600052
0.7650000000000006,0.05336133024698363
0.7660000000000006,0.053361330209082576
0.7670000000000006,0.053361330162894204
0.7680000000000006,0.05336133007749288
0.7690000000000006,0.05336133001193971
0.7700000000000006,0.05336132994603564
0.7710000000000006,0.05336132986640917
0.7720000000000006,0.05336132980045497
0.7730000000000006,0.053361329747154636
0.7740000000000006,0.05336132966329068
0.7750000000000006,0.053361329603129413
0.7760000000000006,0.053361329553162855
0.7770000000000006,0.05336132948328454
0.7780000000000006,0.05336132939872917
0.7790000000000006,0.05336132934036421
0.7800000000000006,0.05336132924195433
0.7810000000000006,0.05336132921013589
0.7820000000000006,0.053361329137112286
0.7830000000000006,0.053361329062542616
0.7840000000000006,0.05336132901049229
0.7850000000000006,0.05336132893703411
0.7860000000000006,0.05336132886757265
0.7870000000000006,0.05336132879890405
0.7880000000000006,0.05336132873985803
0.7890000000000006,0.053361328666558704
0.7900000000000006,0.05336132860276265
0.7910000000000006,0.0533613285618063
0.7920000000000006,0.05336132847599411
0.7930000000000006,0.05336132840231834
0.7940000000000006,0.053361328333162074
0.7950000000000006,0.053361328275872776
0.7960000000000006,0.05336132819685134
0.7970000000000006,0.053361328123782685
0.7980000000000006,0.05336132808058919
0.7990000000000006,0.05336132800694497
0.7990000000000006,0.05336132800694497
0.7990000000000006,0.05336132800694497

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac25_p2_N50_dt10_.csv <==
column 1, column 2
0.001,0.06138921186966388
0.002,0.05723311907943676
0.003,0.05579419299353576
0.004,0.05499216714065523
0.005,0.05445648853101638
0.006,0.05407502191167739
0.007,0.053797812029151695
0.008,0.053595299204713565
0.009000000000000001,0.053447271864441426
0.010000000000000002,0.053339127850738736
0.011000000000000003,0.053260148245451285
0.012000000000000004,0.053202452810055874
0.013000000000000005,0.05316026592243816
0.014000000000000005,0.05312937089378687
0.015000000000000006,0.053106699397205664
0.016000000000000007,0.05309002384226799
0.017000000000000008,0.05307772888830564
0.01800000000000001,0.0530686432871198
0.01900000000000001,0.053061917060658846
0.02000000000000001,0.05305693235079898
0.02100000000000001,0.05305322978652797
0.022000000000000013,0.053050508430185196
0.023000000000000013,0.05304849702873374
0.024000000000000014,0.05304702985489583
0.025000000000000015,0.053045975160338175
0.026000000000000016,0.05304523519380067
0.027000000000000017,0.053044737066524746
0.028000000000000018,0.053044426052905894
0.02900000000000002,0.05304426086257413
0.03000000000000002,0.05304421009948598
0.03100000000000002,0.05304424978952455
0.03200000000000002,0.05304436143434539
0.03300000000000002,0.053044530660204085
0.03400000000000002,0.053044746223774884
0.035000000000000024,0.05304499923829699
0.036000000000000025,0.05304528264013273
0.037000000000000026,0.053045590701049174
0.03800000000000003,0.05304591878889978
0.03900000000000003,0.053046263122384675
0.04000000000000003,0.05304662053220545
0.04100000000000003,0.05304698840572035
0.04200000000000003,0.053047364520056824
0.04300000000000003,0.05304774700360215
0.04400000000000003,0.0530481342443774
0.04500000000000003,0.053048524850217445
0.046000000000000034,0.05304891764136148
0.047000000000000035,0.05304931155904773
0.048000000000000036,0.053049705707521766
0.04900000000000004,0.053050099289301086
0.05000000000000004,0.053050491621204045
0.05100000000000004,0.05305088208700238
0.05200000000000004,0.05305127014601239
0.05300000000000004,0.053051655337405544
0.05400000000000004,0.05305203724201656
0.05500000000000004,0.05305241550675041
0.05600000000000004,0.05305278981610289
0.057000000000000044,0.05305315989615729
0.058000000000000045,0.05305352551992545
0.059000000000000045,0.05305388647458864
0.060000000000000046,0.05305424260116472
0.06100000000000005,0.05305459373781302
0.06200000000000005,0.05305493976602665
0.06300000000000004,0.05305528059221499
0.06400000000000004,0.05305561612797472
0.06500000000000004,0.05305594631793024
0.06600000000000004,0.05305627110663525
0.06700000000000005,0.053056590466685885
0.06800000000000005,0.05305690437284037
0.06900000000000005,0.05305721281358149
0.07000000000000005,0.05305751579920007
0.07100000000000005,0.0530578133389637
0.07200000000000005,0.05305810544440856
0.07300000000000005,0.05305839215449547
0.07400000000000005,0.0530586734949926
0.07500000000000005,0.05305894950077956
0.07600000000000005,0.053059220219615094
0.07700000000000005,0.05305948570110044
0.07800000000000006,0.05305974599989409
0.07900000000000006,0.053060001167768815
0.08000000000000006,0.053060251267009036
0.08100000000000006,0.05306049636021652
0.08200000000000006,0.053060736509814896
0.08300000000000006,0.05306097178213727
0.08400000000000006,0.05306120225125461
0.08500000000000006,0.053061427980223355
0.08600000000000006,0.05306164904190453
0.08700000000000006,0.05306186551089178
0.08800000000000006,0.05306207745948513
0.08900000000000007,0.05306228495648866
0.09000000000000007,0.05306248807486582
0.09100000000000007,0.05306268689584701
0.09200000000000007,0.05306288148693356
0.09300000000000007,0.053063071924601996
0.09400000000000007,0.05306325827773255
0.09500000000000007,0.05306344062606574
0.09600000000000007,0.05306361904214692
0.09700000000000007,0.053063793592985055
0.09800000000000007,0.05306396434954088
0.09900000000000007,0.05306413139518681
0.10000000000000007,0.05306429479016214
0.10100000000000008,0.05306445461155674
0.10200000000000008,0.053064610921232984
0.10300000000000008,0.053064763788481274
0.10400000000000008,0.05306491329107251
0.10500000000000008,0.05306505948387234
0.10600000000000008,0.05306520243706924
0.10700000000000008,0.05306534222231178
0.10800000000000008,0.053065478891257414
0.10900000000000008,0.05306561251874889
0.11000000000000008,0.05306574316112752
0.11100000000000008,0.05306587088389702
0.11200000000000009,0.053065995748515
0.11300000000000009,0.05306611780137591
0.11400000000000009,0.05306623711916807
0.11500000000000009,0.053066353751621345
0.11600000000000009,0.05306646775029658
0.11700000000000009,0.05306657917802818
0.11800000000000009,0.053066688091972396
0.11900000000000009,0.05306679453817751
0.12000000000000009,0.05306689857479111
0.1210000000000001,0.05306700025019813
0.1220000000000001,0.05306709961754024
0.1230000000000001,0.05306719672512088
0.1240000000000001,0.05306729162455161
0.12500000000000008,0.05306738436115459
0.12600000000000008,0.05306747498706374
0.12700000000000009,0.05306756354680779
0.12800000000000009,0.053067650080941615
0.1290000000000001,0.053067734640328705
0.1300000000000001,0.05306781726561337
0.1310000000000001,0.05306789799613609
0.1320000000000001,0.05306797687875393
0.1330000000000001,0.0530680539521662
0.1340000000000001,0.05306812925918229
0.1350000000000001,0.05306820283924552
0.1360000000000001,0.05306827473080011
0.1370000000000001,0.05306834496838938
0.1380000000000001,0.053068413593064495
0.1390000000000001,0.05306848063160788
0.1400000000000001,0.053068546134212566
0.1410000000000001,0.05306861012517351
0.1420000000000001,0.053068672646852354
0.1430000000000001,0.05306873372337406
0.1440000000000001,0.05306879339512919
0.1450000000000001,0.05306885168754216
0.1460000000000001,0.053068908638512706
0.1470000000000001,0.05306896427289067
0.1480000000000001,0.05306901862252541
0.1490000000000001,0.05306907171937524
0.1500000000000001,0.053069123586344184
0.1510000000000001,0.053069174259985696
0.1520000000000001,0.053069223761108834
0.1530000000000001,0.05306927211515962
0.1540000000000001,0.05306931935538068
0.1550000000000001,0.05306936549667433
0.1560000000000001,0.05306941057359322
0.1570000000000001,0.053069454608277555
0.1580000000000001,0.05306949762540762
0.1590000000000001,0.05306953964508672
0.16000000000000011,0.053069580696686346
0.16100000000000012,0.053069620795814
0.16200000000000012,0.05306965996355446
0.16300000000000012,0.05306969822972302
0.16400000000000012,0.05306973560921244
0.16500000000000012,0.0530697721251256
0.16600000000000012,0.053069807790899544
0.16700000000000012,0.053069842635477774
0.16800000000000012,0.0530698766717115
0.16900000000000012,0.05306990992443452
0.17000000000000012,0.053069942401317044
0.17100000000000012,0.05306997412999382
0.17200000000000013,0.053070005121790165
0.17300000000000013,0.05307003540073412
0.17400000000000013,0.05307006497795623
0.17500000000000013,0.053070093868909804
0.17600000000000013,0.05307012209421232
0.17700000000000013,0.053070149668969356
0.17800000000000013,0.05307017659883015
0.17900000000000013,0.05307020290895976
0.18000000000000013,0.05307022861529044
0.18100000000000013,0.0530702537217703
0.18200000000000013,0.05307027824931576
0.18300000000000013,0.053070302211859835
0.18400000000000014,0.053070325620854425
0.18500000000000014,0.05307034848611737
0.18600000000000014,0.05307037082636836
0.18700000000000014,0.053070392649663206
0.18800000000000014,0.05307041397273695
0.18900000000000014,0.053070434801944365
0.19000000000000014,0.05307045514809465
0.19100000000000014,0.053070475026427706
0.19200000000000014,0.05307049444559928
0.19300000000000014,0.05307051342162002
0.19400000000000014,0.05307053195662188
0.19500000000000015,0.05307055006198684
0.19600000000000015,0.0530705677574591
0.19700000000000015,0.05307058504279613
0.19800000000000015,0.053070601933362924
0.19900000000000015,0.053070618429589364
0.20000000000000015,0.05307063454858384
0.20100000000000015,0.053070650296211455
0.20200000000000015,0.053070665683062374
0.20300000000000015,0.05307068071825044
0.20400000000000015,0.05307069540667816
0.20500000000000015,0.05307070976023585
0.20600000000000016,0.05307072378653486
0.20700000000000016,0.05307073748444613
0.20800000000000016,0.05307075087252756
0.20900000000000016,0.053070763953520804
0.21000000000000016,0.053070776733280034
0.21100000000000016,0.053070789222898776
0.21200000000000016,0.053070801426666134
0.21300000000000016,0.05307081334844003
0.21400000000000016,0.05307082500330295
0.21500000000000016,0.0530708363867752
0.21600000000000016,0.053070847512718455
0.21700000000000016,0.05307085838280749
0.21800000000000017,0.05307086900661041
0.21900000000000017,0.053070879390667416
0.22000000000000017,0.05307088953485227
0.22100000000000017,0.05307089944904509
0.22200000000000017,0.05307090913965269
0.22300000000000017,0.05307091860673543
0.22400000000000017,0.05307092785930037
0.22500000000000017,0.05307093690364874
0.22600000000000017,0.053070945737666415
0.22700000000000017,0.05307095437614201
0.22800000000000017,0.05307096281766326
0.22900000000000018,0.05307097106767404
0.23000000000000018,0.0530709791299971
0.23100000000000018,0.05307098701244787
0.23200000000000018,0.05307099471438664
0.23300000000000018,0.053071002239168774
0.23400000000000018,0.0530710095969915
0.23500000000000018,0.053071016786453984
0.23600000000000018,0.053071023823200746
0.23700000000000018,0.053071030693010966
0.23800000000000018,0.053071037406381284
0.23900000000000018,0.05307104397328404
0.24000000000000019,0.05307105039208828
0.2410000000000002,0.05307105666120476
0.2420000000000002,0.05307106279526659
0.2430000000000002,0.053071068785803324
0.2440000000000002,0.05307107464747706
0.2450000000000002,0.05307108037979769
0.2460000000000002,0.05307108597749745
0.2470000000000002,0.05307109144789823
0.2480000000000002,0.05307109680186021
0.2490000000000002,0.0530711020339837
0.25000000000000017,0.05307110714967187
0.25100000000000017,0.05307111214772454
0.25200000000000017,0.05307111704186666
0.25300000000000017,0.05307112181826483
0.25400000000000017,0.05307112649652684
0.25500000000000017,0.05307113106353823
0.25600000000000017,0.053071135531777204
0.2570000000000002,0.05307113990211687
0.2580000000000002,0.053071144173385654
0.2590000000000002,0.05307114835248539
0.2600000000000002,0.05307115243671626
0.2610000000000002,0.05307115643212796
0.2620000000000002,0.05307116033990901
0.2630000000000002,0.05307116416039087
0.2640000000000002,0.05307116789387565
0.2650000000000002,0.05307117154709906
0.2660000000000002,0.053071175118340114
0.2670000000000002,0.0530711786127538
0.2680000000000002,0.05307118203133478
0.2690000000000002,0.05307118537426968
0.2700000000000002,0.05307118863936139
0.2710000000000002,0.05307119183822296
0.2720000000000002,0.05307119496748681
0.2730000000000002,0.05307119802098096
0.2740000000000002,0.05307120101291993
0.2750000000000002,0.05307120393955721
0.2760000000000002,0.05307120680331226
0.2770000000000002,0.0530712096051522
0.2780000000000002,0.05307121234513969
0.2790000000000002,0.053071215025538
0.2800000000000002,0.05307121764615858
0.2810000000000002,0.05307122020888572
0.2820000000000002,0.053071222718293315
0.2830000000000002,0.05307122517371823
0.2840000000000002,0.05307122757566846
0.2850000000000002,0.053071229924755166
0.2860000000000002,0.05307123222119427
0.2870000000000002,0.05307123447191904
0.2880000000000002,0.05307123667311332
0.2890000000000002,0.05307123882441326
0.2900000000000002,0.05307124093147317
0.2910000000000002,0.05307124299736408
0.2920000000000002,0.0530712450144793
0.2930000000000002,0.0530712469879411
0.2940000000000002,0.053071248918735034
0.2950000000000002,0.05307125080945979
0.2960000000000002,0.053071252660908126
0.2970000000000002,0.05307125447380835
0.2980000000000002,0.053071256244147186
0.2990000000000002,0.05307125797622647
0.3000000000000002,0.053071259678079755
0.3010000000000002,0.05307126133653877
0.3020000000000002,0.05307126296526028
0.3030000000000002,0.05307126455366818
0.3040000000000002,0.05307126611672583
0.3050000000000002,0.05307126763965651
0.3060000000000002,0.05307126913492171
0.3070000000000002,0.053071270597312724
0.3080000000000002,0.05307127202710099
0.3090000000000002,0.05307127342900154
0.3100000000000002,0.05307127480165471
0.3110000000000002,0.05307127614598393
0.3120000000000002,0.053071277458432126
0.3130000000000002,0.05307127874689644
0.3140000000000002,0.05307128000395908
0.3150000000000002,0.0530712812405669
0.3160000000000002,0.0530712824507771
0.3170000000000002,0.053071283633687516
0.3180000000000002,0.053071284791400025
0.31900000000000023,0.05307128593132369
0.32000000000000023,0.053071287041740606
0.32100000000000023,0.053071288129425964
0.32200000000000023,0.05307128919382144
0.32300000000000023,0.05307129024251113
0.32400000000000023,0.0530712912645998
0.32500000000000023,0.05307129226566868
0.32600000000000023,0.05307129324883525
0.32700000000000023,0.05307129420782413
0.32800000000000024,0.053071295146528336
0.32900000000000024,0.053071296071015135
0.33000000000000024,0.053071296975241024
0.33100000000000024,0.05307129785915969
0.33200000000000024,0.0530712987233441
0.33300000000000024,0.05307129957762378
0.33400000000000024,0.053071300410109684
0.33500000000000024,0.05307130122537742
0.33600000000000024,0.053071302024261253
0.33700000000000024,0.05307130280670103
0.33800000000000024,0.053071303573756466
0.33900000000000025,0.053071304329108546
0.34000000000000025,0.05307130506458915
0.34100000000000025,0.053071305785920064
0.34200000000000025,0.053071306495961784
0.34300000000000025,0.053071307188974015
0.34400000000000025,0.053071307866996195
0.34500000000000025,0.053071308534201576
0.34600000000000025,0.05307130919171473
0.34700000000000025,0.05307130983058188
0.34800000000000025,0.053071310459382355
0.34900000000000025,0.05307131107310712
0.35000000000000026,0.053071311677865836
0.35100000000000026,0.053071312267939715
0.35200000000000026,0.05307131285018192
0.35300000000000026,0.05307131341714638
0.35400000000000026,0.053071313977602695
0.35500000000000026,0.05307131452176671
0.35600000000000026,0.053071315062831866
0.35700000000000026,0.053071315584138384
0.35800000000000026,0.053071316101250786
0.35900000000000026,0.05307131660788261
0.36000000000000026,0.053071317102799734
0.36100000000000027,0.0530713175851225
0.36200000000000027,0.053071318061911066
0.36300000000000027,0.05307131853263032
0.36400000000000027,0.05307131899111012
0.36500000000000027,0.05307131944383278
0.36600000000000027,0.053071319880659516
0.36700000000000027,0.05307132031816947
0.36800000000000027,0.05307132074144474
0.36900000000000027,0.05307132115631749
0.3700000000000003,0.05307132156511853
0.3710000000000003,0.05307132196693384
0.3720000000000003,0.05307132236166646
0.3730000000000003,0.0530713227492877
0.3740000000000003,0.05307132312887979
0.3750000000000003,0.053071323496330994
0.3760000000000003,0.053071323866247966
0.3770000000000003,0.053071324224410986
0.3780000000000003,0.05307132457655744
0.3790000000000003,0.05307132491899142
0.3800000000000003,0.05307132526307549
0.3810000000000003,0.05307132559192084
0.3820000000000003,0.05307132591798733
0.3830000000000003,0.053071326238177806
0.3840000000000003,0.05307132655382592
0.3850000000000003,0.053071326861869994
0.3860000000000003,0.053071327167742384
0.3870000000000003,0.053071327467115105
0.3880000000000003,0.053071327755061605
0.3890000000000003,0.053071328044886054
0.3900000000000003,0.05307132832367651
0.3910000000000003,0.05307132860385407
0.3920000000000003,0.05307132887757261
0.3930000000000003,0.05307132914503237
0.3940000000000003,0.053071329411029315
0.3950000000000003,0.05307132966489461
0.3960000000000003,0.05307132992147858
0.3970000000000003,0.05307133016633777
0.3980000000000003,0.05307133041073812
0.3990000000000003,0.05307133065436648
0.4000000000000003,0.05307133088739274
0.4010000000000003,0.0530713311217782
0.4020000000000003,0.0530713313483038
0.4030000000000003,0.053071331577024365
0.4040000000000003,0.05307133179425417
0.4050000000000003,0.0530713320113531
0.4060000000000003,0.05307133222333088
0.4070000000000003,0.05307133243510368
0.4080000000000003,0.05307133263778872
0.4090000000000003,0.05307133284308904
0.4100000000000003,0.05307133303647008
0.4110000000000003,0.05307133323433295
0.4120000000000003,0.05307133342639285
0.4130000000000003,0.05307133361720048
0.4140000000000003,0.053071333799579436
0.4150000000000003,0.053071333979898126
0.4160000000000003,0.053071334159970396
0.4170000000000003,0.05307133433779122
0.4180000000000003,0.05307133451019021
0.4190000000000003,0.053071334678608036
0.4200000000000003,0.05307133484928202
0.4210000000000003,0.05307133501413054
0.4220000000000003,0.05307133517485768
0.4230000000000003,0.053071335336264826
0.4240000000000003,0.05307133549489699
0.4250000000000003,0.05307133564590686
0.4260000000000003,0.05307133579788008
0.4270000000000003,0.05307133595123129
0.4280000000000003,0.05307133609607826
0.4290000000000003,0.053071336237533955
0.4300000000000003,0.05307133638127473
0.4310000000000003,0.0530713365199453
0.43200000000000033,0.05307133665905363
0.43300000000000033,0.053071336797024804
0.43400000000000033,0.053071336931327526
0.43500000000000033,0.053071337067222765
0.43600000000000033,0.05307133719120424
0.43700000000000033,0.05307133732307008
0.43800000000000033,0.05307133744900855
0.43900000000000033,0.053071337573477914
0.44000000000000034,0.053071337696274125
0.44100000000000034,0.05307133781281603
0.44200000000000034,0.053071337935712296
0.44300000000000034,0.053071338052050235
0.44400000000000034,0.05307133816774285
0.44500000000000034,0.053071338277231324
0.44600000000000034,0.05307133838919549
0.44700000000000034,0.05307133850089133
0.44800000000000034,0.053071338609176344
0.44900000000000034,0.0530713387143627
0.45000000000000034,0.053071338817351654
0.45100000000000035,0.053071338922436366
0.45200000000000035,0.05307133902813713
0.45300000000000035,0.05307133912480482
0.45400000000000035,0.05307133922519187
0.45500000000000035,0.053071339326415175
0.45600000000000035,0.05307133941788272
0.45700000000000035,0.05307133951640455
0.45800000000000035,0.053071339606761136
0.45900000000000035,0.053071339703219735
0.46000000000000035,0.05307133979339703
0.46100000000000035,0.053071339878177796
0.46200000000000035,0.053071339969909134
0.46300000000000036,0.053071340059053534
0.46400000000000036,0.05307134014365495
0.46500000000000036,0.05307134022860541
0.46600000000000036,0.05307134031045624
0.46700000000000036,0.05307134039612894
0.46800000000000036,0.05307134047556147
0.46900000000000036,0.053071340556300695
0.47000000000000036,0.05307134063636341
0.47100000000000036,0.05307134071634608
0.47200000000000036,0.05307134079463183
0.47300000000000036,0.05307134087111417
0.47400000000000037,0.053071340945479106
0.47500000000000037,0.053071341023393934
0.47600000000000037,0.05307134109456576
0.47700000000000037,0.05307134116730164
0.47800000000000037,0.053071341239812775
0.47900000000000037,0.05307134131080202
0.48000000000000037,0.05307134138037741
0.48100000000000037,0.05307134145036768
0.4820000000000004,0.05307134151879109
0.4830000000000004,0.053071341581332906
0.4840000000000004,0.05307134164728851
0.4850000000000004,0.05307134171690421
0.4860000000000004,0.05307134178445467
0.4870000000000004,0.05307134184816628
0.4880000000000004,0.053071341912153236
0.4890000000000004,0.05307134197367866
0.4900000000000004,0.053071342037066836
0.4910000000000004,0.05307134209746897
0.4920000000000004,0.05307134216001595
0.4930000000000004,0.05307134221757869
0.4940000000000004,0.05307134227890524
0.4950000000000004,0.0530713423361819
0.4960000000000004,0.05307134239451251
0.4970000000000004,0.053071342455147066
0.4980000000000004,0.05307134250840511
0.4990000000000004,0.05307134256459434
0.5000000000000003,0.05307134261857454
0.5010000000000003,0.053071342675356535
0.5020000000000003,0.053071342731808954
0.5030000000000003,0.05307134278369515
0.5040000000000003,0.05307134283541039
0.5050000000000003,0.05307134289070358
0.5060000000000003,0.05307134293804115
0.5070000000000003,0.0530713429915112
0.5080000000000003,0.05307134304354918
0.5090000000000003,0.053071343097069644
0.5100000000000003,0.05307134314195402
0.5110000000000003,0.05307134319339299
0.5120000000000003,0.05307134324304283
0.5130000000000003,0.053071343291902405
0.5140000000000003,0.05307134333849136
0.5150000000000003,0.05307134338496541
0.5160000000000003,0.053071343435850175
0.5170000000000003,0.053071343479532664
0.5180000000000003,0.05307134352180634
0.5190000000000003,0.05307134357424804
0.5200000000000004,0.05307134361258176
0.5210000000000004,0.05307134366191523
0.5220000000000004,0.05307134370721758
0.5230000000000004,0.05307134375178331
0.5240000000000004,0.05307134379075996
0.5250000000000004,0.05307134383708227
0.5260000000000004,0.05307134387525941
0.5270000000000004,0.053071343920583644
0.5280000000000004,0.05307134396336936
0.5290000000000004,0.053071344005642264
0.5300000000000004,0.053071344047932255
0.5310000000000004,0.05307134408695058
0.5320000000000004,0.053071344128915315
0.5330000000000004,0.053071344171895574
0.5340000000000004,0.05307134420658447
0.5350000000000004,0.05307134425007924
0.5360000000000004,0.05307134428582113
0.5370000000000004,0.05307134432440538
0.5380000000000004,0.05307134436634731
0.5390000000000004,0.05307134440218286
0.5400000000000004,0.05307134444036509
0.5410000000000004,0.05307134447901306
0.5420000000000004,0.05307134451459871
0.5430000000000004,0.053071344549264377
0.5440000000000004,0.053071344589448545
0.5450000000000004,0.05307134462531012
0.5460000000000004,0.05307134466138331
0.5470000000000004,0.05307134469503036
0.5480000000000004,0.0530713447338787
0.5490000000000004,0.053071344768409856
0.5500000000000004,0.05307134480477619
0.5510000000000004,0.05307134483795255
0.5520000000000004,0.05307134487421325
0.5530000000000004,0.05307134490953288
0.5540000000000004,0.05307134494180932
0.5550000000000004,0.05307134497430738
0.5560000000000004,0.053071345008099215
0.5570000000000004,0.05307134504506935
0.5580000000000004,0.053071345077659905
0.5590000000000004,0.053071345110856934
0.5600000000000004,0.053071345144368016
0.5610000000000004,0.05307134517581904
0.5620000000000004,0.053071345207515885
0.5630000000000004,0.05307134524154418
0.5640000000000004,0.05307134527298722
0.5650000000000004,0.05307134530092745
0.5660000000000004,0.05307134533500797
0.5670000000000004,0.05307134536820302
0.5680000000000004,0.05307134539874385
0.5690000000000004,0.05307134542656879
0.5700000000000004,0.05307134545867082
0.5710000000000004,0.05307134549299547
0.5720000000000004,0.053071345517642324
0.5730000000000004,0.053071345553054906
0.5740000000000004,0.053071345580202454
0.5750000000000004,0.0530713456121741
0.5760000000000004,0.053071345641267025
0.5770000000000004,0.05307134566990599
0.5780000000000004,0.053071345699033386
0.5790000000000004,0.05307134572808141
0.5800000000000004,0.05307134575754217
0.5810000000000004,0.05307134578510483
0.5820000000000004,0.0530713458154748
0.5830000000000004,0.0530713458445015
0.5840000000000004,0.05307134587461152
0.5850000000000004,0.053071345900454106
0.5860000000000004,0.05307134593097438
0.5870000000000004,0.0530713459580576
0.5880000000000004,0.05307134598410189
0.5890000000000004,0.05307134601263005
0.5900000000000004,0.05307134604223605
0.5910000000000004,0.05307134607089475
0.5920000000000004,0.053071346096039806
0.5930000000000004,0.053071346124204645
0.5940000000000004,0.05307134615119798
0.5950000000000004,0.05307134617726078
0.5960000000000004,0.05307134620169919
0.5970000000000004,0.05307134623186813
0.5980000000000004,0.05307134625606097
0.5990000000000004,0.05307134628484637
0.6000000000000004,0.05307134630705284
0.6010000000000004,0.053071346337370255
0.6020000000000004,0.05307134636672079
0.6030000000000004,0.053071346389465826
0.6040000000000004,0.053071346414781874
0.6050000000000004,0.053071346445069945
0.6060000000000004,0.053071346472350595
0.6070000000000004,0.05307134649616949
0.6080000000000004,0.05307134652099095
0.6090000000000004,0.05307134654657993
0.6100000000000004,0.0530713465705577
0.6110000000000004,0.05307134659847071
0.6120000000000004,0.053071346625047776
0.6130000000000004,0.05307134664679768
0.6140000000000004,0.05307134667490659
0.6150000000000004,0.053071346695399806
0.6160000000000004,0.05307134672461779
0.6170000000000004,0.05307134675078977
0.6180000000000004,0.05307134677235863
0.6190000000000004,0.053071346798522906
0.6200000000000004,0.053071346823999346
0.6210000000000004,0.05307134684752824
0.6220000000000004,0.053071346871615216
0.6230000000000004,0.05307134689599667
0.6240000000000004,0.05307134692582658
0.6250000000000004,0.05307134694440913
0.6260000000000004,0.05307134696802418
0.6270000000000004,0.05307134699404502
0.6280000000000004,0.053071347016363575
0.6290000000000004,0.05307134704425878
0.6300000000000004,0.05307134706751275
0.6310000000000004,0.053071347089480206
0.6320000000000005,0.05307134711170174
0.6330000000000005,0.05307134713763159
0.6340000000000005,0.05307134715976527
0.6350000000000005,0.05307134718191341
0.6360000000000005,0.053071347204680416
0.6370000000000005,0.05307134723174635
0.6380000000000005,0.05307134725610975
0.6390000000000005,0.05307134727721539
0.6400000000000005,0.05307134729970143
0.6410000000000005,0.05307134732024642
0.6420000000000005,0.053071347345183165
0.6430000000000005,0.05307134737222251
0.6440000000000005,0.05307134739294674
0.6450000000000005,0.0530713474168646
0.6460000000000005,0.05307134743907219
0.6470000000000005,0.05307134746070458
0.6480000000000005,0.05307134748215187
0.6490000000000005,0.05307134750744393
0.6500000000000005,0.05307134752850354
0.6510000000000005,0.05307134755469472
0.6520000000000005,0.05307134757838267
0.6530000000000005,0.05307134759900363
0.6540000000000005,0.053071347623279516
0.6550000000000005,0.05307134764227852
0.6560000000000005,0.0530713476686094
0.6570000000000005,0.053071347686792336
0.6580000000000005,0.05307134771004182
0.6590000000000005,0.053071347733126426
0.6600000000000005,0.05307134775905784
0.6610000000000005,0.053071347779931236
0.6620000000000005,0.05307134780013397
0.6630000000000005,0.05307134782273757
0.6640000000000005,0.05307134784199343
0.6650000000000005,0.05307134786489014
0.6660000000000005,0.0530713478900999
0.6670000000000005,0.05307134790963718
0.6680000000000005,0.05307134793153116
0.6690000000000005,0.05307134795308329
0.6700000000000005,0.0530713479732348
0.6710000000000005,0.05307134799264334
0.6720000000000005,0.05307134801873868
0.6730000000000005,0.05307134804109955
0.6740000000000005,0.0530713480620835
0.6750000000000005,0.05307134808572142
0.6760000000000005,0.05307134810616666
0.6770000000000005,0.05307134812816496
0.6780000000000005,0.05307134815013787
0.6790000000000005,0.05307134817106525
0.6800000000000005,0.05307134819219501
0.6810000000000005,0.05307134821462263
0.6820000000000005,0.05307134823554909
0.6830000000000005,0.05307134825855361
0.6840000000000005,0.05307134828159949
0.6850000000000005,0.05307134829979269
0.6860000000000005,0.05307134832282171
0.6870000000000005,0.05307134834466647
0.6880000000000005,0.05307134836664198
0.6890000000000005,0.05307134838471522
0.6900000000000005,0.05307134840932952
0.6910000000000005,0.05307134842980184
0.6920000000000005,0.053071348449813927
0.6930000000000005,0.053071348473239105
0.6940000000000005,0.05307134849183267
0.6950000000000005,0.05307134851578468
0.6960000000000005,0.0530713485374661
0.6970000000000005,0.05307134856260169
0.6980000000000005,0.05307134857883747
0.6990000000000005,0.05307134860173441
0.7000000000000005,0.053071348623428
0.7010000000000005,0.053071348642331144
0.7020000000000005,0.05307134866451482
0.7030000000000005,0.05307134868835172
0.7040000000000005,0.05307134870798404
0.7050000000000005,0.053071348727052894
0.7060000000000005,0.05307134875183198
0.7070000000000005,0.05307134877202217
0.7080000000000005,0.053071348793879834
0.7090000000000005,0.05307134881347752
0.7100000000000005,0.053071348836044696
0.7110000000000005,0.0530713488536268
0.7120000000000005,0.05307134887982972
0.7130000000000005,0.053071348901405184
0.7140000000000005,0.053071348919065
0.7150000000000005,0.05307134893982381
0.7160000000000005,0.05307134896161842
0.7170000000000005,0.05307134898298159
0.7180000000000005,0.053071349002362884
0.7190000000000005,0.053071349023821164
0.7200000000000005,0.05307134904675609
0.7210000000000005,0.05307134906744249
0.7220000000000005,0.05307134908808625
0.7230000000000005,0.05307134910579449
0.7240000000000005,0.053071349130761156
0.7250000000000005,0.05307134915123654
0.7260000000000005,0.05307134916988481
0.7270000000000005,0.05307134919422986
0.7280000000000005,0.05307134921603726
0.7290000000000005,0.053071349232739866
0.7300000000000005,0.05307134925589245
0.7310000000000005,0.05307134927647124
0.7320000000000005,0.05307134929903512
0.7330000000000005,0.05307134931798954
0.7340000000000005,0.053071349339389916
0.7350000000000005,0.05307134935944316
0.7360000000000005,0.05307134938152272
0.7370000000000005,0.053071349397535085
0.7380000000000005,0.05307134942279107
0.7390000000000005,0.05307134944307387
0.7400000000000005,0.053071349462516806
0.7410000000000005,0.05307134948373554
0.7420000000000005,0.05307134950538732
0.7430000000000005,0.05307134952665364
0.7440000000000005,0.05307134954831105
0.7450000000000006,0.05307134956713498
0.7460000000000006,0.05307134958732681
0.7470000000000006,0.05307134960904519
0.7480000000000006,0.05307134962936077
0.7490000000000006,0.053071349648200955
0.7500000000000006,0.053071349665893136
0.7510000000000006,0.05307134968899345
0.7520000000000006,0.05307134970978002
0.7530000000000006,0.053071349733321276
0.7540000000000006,0.053071349749144535
0.7550000000000006,0.05307134977041327
0.7560000000000006,0.05307134979207057
0.7570000000000006,0.053071349814174405
0.7580000000000006,0.05307134983497354
0.7590000000000006,0.053071349850018545
0.7600000000000006,0.05307134987413761
0.7610000000000006,0.05307134989278275
0.7620000000000006,0.05307134991551746
0.7630000000000006,0.0530713499345965
0.7640000000000006,0.053071349956806374
0.7650000000000006,0.053071349978426614
0.7660000000000006,0.05307134999786193
0.7670000000000006,0.05307135001781559
0.7680000000000006,0.0530713500382348
0.7690000000000006,0.05307135005954137
0.7700000000000006,0.05307135008032541
0.7710000000000006,0.053071350100179306
0.7720000000000006,0.053071350121851664
0.7730000000000006,0.05307135014370646
0.7740000000000006,0.05307135016481206
0.7750000000000006,0.05307135018689702
0.7760000000000006,0.05307135020834574
0.7770000000000006,0.053071350221957234
0.7780000000000006,0.05307135024757638
0.7790000000000006,0.053071350265034324
0.7800000000000006,0.05307135028780506
0.7810000000000006,0.05307135030744421
0.7820000000000006,0.05307135032709613
0.7830000000000006,0.053071350352622504
0.7840000000000006,0.05307135037414854
0.7850000000000006,0.053071350392330255
0.7860000000000006,0.05307135041133285
0.7870000000000006,0.05307135043030351
0.7880000000000006,0.053071350452971344
0.7890000000000006,0.053071350472875055
0.7900000000000006,0.05307135049633471
0.7910000000000006,0.05307135051372494
0.7920000000000006,0.053071350534695104
0.7930000000000006,0.05307135055668938
0.7940000000000006,0.053071350575106264
0.7950000000000006,0.05307135059691038
0.7960000000000006,0.053071350615657036
0.7970000000000006,0.05307135063429891
0.7980000000000006,0.053071350655833835
0.7990000000000006,0.05307135067936442
0.7990000000000006,0.05307135067936442
0.7990000000000006,0.05307135067936442

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac25_p4_N15_dt10_.csv <==
column 1, column 2
0.001,0.06108337029881676
0.002,0.05742160155194927
0.003,0.05604461697572189
0.004,0.05526010632063469
0.005,0.054744161095981424
0.006,0.05438925599339163
0.007,0.05414191297815271
0.008,0.05396891310618925
0.009000000000000001,0.053847736584352726
0.010000000000000002,0.053762702671097756
0.011000000000000003,0.05370284123236582
0.012000000000000004,0.053660495163573095
0.013000000000000005,0.053630339659741656
0.014000000000000005,0.05360868323954806
0.015000000000000006,0.053592971213986165
0.016000000000000007,0.05358143599234013
0.017000000000000008,0.05357285300838458
0.01800000000000001,0.05356637162845349
0.01900000000000001,0.053561398657553945
0.02000000000000001,0.05355751835735646
0.02100000000000001,0.053554437623305494
0.022000000000000013,0.05355194840788407
0.023000000000000013,0.0535499019243997
0.024000000000000014,0.053548190903694566
0.025000000000000015,0.05354673732863068
0.026000000000000016,0.05354548393954739
0.027000000000000017,0.053544388304895676
0.028000000000000018,0.053543418664669176
0.02900000000000002,0.05354255100571675
0.03000000000000002,0.053541766978411974
0.03100000000000002,0.05354105241208624
0.03200000000000002,0.053540396245483825
0.03300000000000002,0.05353978975105417
0.03400000000000002,0.053539225970354036
0.035000000000000024,0.05353869929608637
0.036000000000000025,0.05353820516455007
0.037000000000000026,0.05353773982237307
0.03800000000000003,0.05353730015558687
0.03900000000000003,0.05353688355483407
0.04000000000000003,0.05353648781507717
0.04100000000000003,0.05353611105787489
0.04200000000000003,0.05353575166979518
0.04300000000000003,0.05353540825548083
0.04400000000000003,0.05353507959892827
0.04500000000000003,0.05353476463277258
0.046000000000000034,0.053534462441381984
0.047000000000000035,0.05353417215136401
0.048000000000000036,0.053533893014585464
0.04900000000000004,0.05353362437376827
0.05000000000000004,0.053533365651865394
0.05100000000000004,0.053533116295200564
0.05200000000000004,0.05353287579970465
0.05300000000000004,0.05353264371746978
0.05400000000000004,0.05353241963410551
0.05500000000000004,0.05353220317692447
0.05600000000000004,0.05353199398957335
0.057000000000000044,0.0535317917466625
0.058000000000000045,0.053531596149702945
0.059000000000000045,0.05353140691785668
0.060000000000000046,0.05353122378929258
0.06100000000000005,0.05353104652590744
0.06200000000000005,0.05353087488804782
0.06300000000000004,0.05353070866791181
0.06400000000000004,0.053530547660225275
0.06500000000000004,0.05353039167434596
0.06600000000000004,0.05353024052820562
0.06700000000000005,0.053530094052149514
0.06800000000000005,0.053529952078893515
0.06900000000000005,0.053529814458984394
0.07000000000000005,0.05352968103881571
0.07100000000000005,0.05352955167703329
0.07200000000000005,0.053529426241135554
0.07300000000000005,0.05352930460135331
0.07400000000000005,0.053529186637193964
0.07500000000000005,0.05352907223278329
0.07600000000000005,0.05352896126314075
0.07700000000000005,0.0535288536266301
0.07800000000000006,0.05352874922471494
0.07900000000000006,0.05352864794993725
0.08000000000000006,0.05352854970515905
0.08100000000000006,0.05352845439564871
0.08200000000000006,0.053528361934580326
0.08300000000000006,0.05352827223293238
0.08400000000000006,0.05352818521196285
0.08500000000000006,0.053528100781112156
0.08600000000000006,0.05352801886624167
0.08700000000000006,0.053527939391864905
0.08800000000000006,0.05352786229129532
0.08900000000000007,0.05352778748998709
0.09000000000000007,0.05352771491248989
0.09100000000000007,0.053527644500005876
0.09200000000000007,0.05352757618757038
0.09300000000000007,0.0535275099134649
0.09400000000000007,0.05352744561311226
0.09500000000000007,0.053527383230723
0.09600000000000007,0.053527322709363244
0.09700000000000007,0.053527263998560094
0.09800000000000007,0.053527207040568466
0.09900000000000007,0.05352715178191469
0.10000000000000007,0.05352709818076375
0.10100000000000008,0.05352704618292213
0.10200000000000008,0.05352699574266205
0.10300000000000008,0.05352694681156646
0.10400000000000008,0.053526899349690356
0.10500000000000008,0.05352685331119225
0.10600000000000008,0.053526808659030346
0.10700000000000008,0.05352676534851142
0.10800000000000008,0.05352672334263262
0.10900000000000008,0.05352668259815693
0.11000000000000008,0.053526643081930905
0.11100000000000008,0.05352660475971708
0.11200000000000009,0.053526567600301854
0.11300000000000009,0.053526531563291416
0.11400000000000009,0.053526496616286195
0.11500000000000009,0.05352646272982073
0.11600000000000009,0.05352642987433114
0.11700000000000009,0.053526398017765445
0.11800000000000009,0.05352636712742004
0.11900000000000009,0.05352633717994963
0.12000000000000009,0.05352630814646819
0.1210000000000001,0.05352627999931097
0.1220000000000001,0.05352625271421467
0.1230000000000001,0.05352622626406657
0.1240000000000001,0.05352620062771432
0.12500000000000008,0.05352617577868755
0.12600000000000008,0.053526151695076844
0.12700000000000009,0.05352612835619254
0.12800000000000009,0.05352610573678614
0.1290000000000001,0.05352608381966386
0.1300000000000001,0.053526062579911195
0.1310000000000001,0.053526041998482016
0.1320000000000001,0.05352602206125698
0.1330000000000001,0.053526002742074225
0.1340000000000001,0.05352598402346077
0.1350000000000001,0.05352596589448463
0.1360000000000001,0.05352594833085855
0.1370000000000001,0.0535259313186231
0.1380000000000001,0.05352591484073821
0.1390000000000001,0.053525898885423834
0.1400000000000001,0.05352588343298982
0.1410000000000001,0.05352586846982089
0.1420000000000001,0.05352585398151291
0.1430000000000001,0.05352583995297995
0.1440000000000001,0.05352582637345098
0.1450000000000001,0.05352581322722815
0.1460000000000001,0.0535258004991267
0.1470000000000001,0.053525788181787895
0.1480000000000001,0.05352577626044859
0.1490000000000001,0.05352576472552859
0.1500000000000001,0.05352575356181016
0.1510000000000001,0.05352574276184725
0.1520000000000001,0.05352573231298004
0.1530000000000001,0.05352572220385477
0.1540000000000001,0.053525712426170935
0.1550000000000001,0.053525702967584896
0.1560000000000001,0.05352569382260148
0.1570000000000001,0.05352568498006187
0.1580000000000001,0.05352567642859345
0.1590000000000001,0.05352566816118619
0.16000000000000011,0.053525660170066276
0.16100000000000012,0.05352565244596268
0.16200000000000012,0.05352564498102181
0.16300000000000012,0.05352563776792951
0.16400000000000012,0.05352563080012466
0.16500000000000012,0.05352562406676557
0.16600000000000012,0.05352561756438336
0.16700000000000012,0.05352561128226207
0.16800000000000012,0.053525605217881196
0.16900000000000012,0.053525599361219846
0.17000000000000012,0.05352559370845856
0.17100000000000012,0.053525588250841714
0.17200000000000013,0.053525582985378004
0.17300000000000013,0.053525577904240305
0.17400000000000013,0.05352557300185048
0.17500000000000013,0.05352556827180726
0.17600000000000013,0.05352556371133935
0.17700000000000013,0.053525559314230496
0.17800000000000013,0.05352555507554143
0.17900000000000013,0.053525550989908174
0.18000000000000013,0.053525547053083426
0.18100000000000013,0.05352554325962472
0.18200000000000013,0.0535255396048672
0.18300000000000013,0.053525536085568086
0.18400000000000014,0.053525532697656385
0.18500000000000014,0.053525529436251065
0.18600000000000014,0.053525526297708126
0.18700000000000014,0.05352552327956344
0.18800000000000014,0.05352552037507405
0.18900000000000014,0.05352551758296244
0.19000000000000014,0.05352551489997583
0.19100000000000014,0.05352551232077915
0.19200000000000014,0.053525509842500395
0.19300000000000014,0.053525507464190915
0.19400000000000014,0.05352550517953289
0.19500000000000015,0.05352550298727166
0.19600000000000015,0.05352550088398427
0.19700000000000015,0.053525498867575856
0.19800000000000015,0.053525496934830344
0.19900000000000015,0.05352549508234611
0.20000000000000015,0.05352549330884317
0.20100000000000015,0.05352549161114794
0.20200000000000015,0.05352548998739983
0.20300000000000015,0.053525488434234714
0.20400000000000015,0.05352548694938273
0.20500000000000015,0.05352548553142741
0.20600000000000016,0.05352548417757852
0.20700000000000016,0.0535254828854021
0.20800000000000016,0.05352548165376188
0.20900000000000016,0.05352548047947555
0.21000000000000016,0.053525479362847427
0.21100000000000016,0.053525478299690045
0.21200000000000016,0.05352547728839612
0.21300000000000016,0.053525476328811376
0.21400000000000016,0.05352547541801148
0.21500000000000016,0.053525474554403145
0.21600000000000016,0.053525473736918475
0.21700000000000016,0.053525472963912635
0.21800000000000017,0.053525472233033625
0.21900000000000017,0.05352547154362504
0.22000000000000017,0.053525470894532565
0.22100000000000017,0.05352547028386467
0.22200000000000017,0.05352546971083318
0.22300000000000017,0.053525469173707436
0.22400000000000017,0.053525468670317794
0.22500000000000017,0.0535254682014652
0.22600000000000017,0.053525467764653625
0.22700000000000017,0.05352546735958758
0.22800000000000017,0.05352546698440421
0.22900000000000018,0.053525466638164494
0.23000000000000018,0.05352546632010737
0.23100000000000018,0.053525466027798854
0.23200000000000018,0.053525465762563486
0.23300000000000018,0.05352546552260443
0.23400000000000018,0.05352546530557063
0.23500000000000018,0.05352546511320784
0.23600000000000018,0.05352546494280291
0.23700000000000018,0.05352546479340353
0.23800000000000018,0.05352546466536727
0.23900000000000018,0.05352546455732436
0.24000000000000019,0.053525464468635604
0.2410000000000002,0.053525464398141424
0.2420000000000002,0.053525464345364406
0.2430000000000002,0.05352546430995294
0.2440000000000002,0.05352546429089311
0.2450000000000002,0.053525464287438464
0.2460000000000002,0.05352546429993536
0.2470000000000002,0.05352546432622193
0.2480000000000002,0.053525464366299874
0.2490000000000002,0.05352546442055643
0.25000000000000017,0.05352546448774058
0.25100000000000017,0.0535254645669929
0.25200000000000017,0.05352546465895956
0.25300000000000017,0.05352546476064502
0.25400000000000017,0.05352546487411326
0.25500000000000017,0.05352546499839826
0.25600000000000017,0.05352546513214621
0.2570000000000002,0.05352546527572893
0.2580000000000002,0.0535254654281611
0.2590000000000002,0.0535254655892507
0.2600000000000002,0.05352546575936649
0.2610000000000002,0.053525465936998085
0.2620000000000002,0.053525466121861695
0.2630000000000002,0.05352546631438044
0.2640000000000002,0.05352546651399896
0.2650000000000002,0.05352546671997465
0.2660000000000002,0.05352546693207505
0.2670000000000002,0.05352546715029649
0.2680000000000002,0.053525467373862205
0.2690000000000002,0.05352546760301427
0.2700000000000002,0.05352546783709014
0.2710000000000002,0.05352546807613772
0.2720000000000002,0.05352546832002597
0.2730000000000002,0.05352546856778402
0.2740000000000002,0.05352546881948253
0.2750000000000002,0.05352546907543367
0.2760000000000002,0.053525469333995816
0.2770000000000002,0.05352546959734009
0.2780000000000002,0.05352546986315061
0.2790000000000002,0.053525470132213225
0.2800000000000002,0.053525470403664385
0.2810000000000002,0.05352547067761956
0.2820000000000002,0.053525470954525194
0.2830000000000002,0.053525471233388904
0.2840000000000002,0.053525471513950186
0.2850000000000002,0.05352547179694616
0.2860000000000002,0.05352547208128445
0.2870000000000002,0.05352547236728318
0.2880000000000002,0.05352547265469224
0.2890000000000002,0.05352547294376151
0.2900000000000002,0.05352547323367971
0.2910000000000002,0.05352547352500198
0.2920000000000002,0.053525473816955244
0.2930000000000002,0.05352547410956079
0.2940000000000002,0.053525474402739734
0.2950000000000002,0.05352547469670066
0.2960000000000002,0.053525474991337044
0.2970000000000002,0.05352547528636071
0.2980000000000002,0.05352547558117923
0.2990000000000002,0.0535254758769618
0.3000000000000002,0.053525476172164306
0.3010000000000002,0.05352547646801698
0.3020000000000002,0.053525476762870894
0.3030000000000002,0.05352547705805988
0.3040000000000002,0.053525477352914276
0.3050000000000002,0.053525477647466645
0.3060000000000002,0.053525477941653306
0.3070000000000002,0.053525478235713006
0.3080000000000002,0.05352547852928287
0.3090000000000002,0.053525478822300326
0.3100000000000002,0.053525479114718
0.3110000000000002,0.05352547940627166
0.3120000000000002,0.053525479696793735
0.3130000000000002,0.053525479986808525
0.3140000000000002,0.0535254802755999
0.3150000000000002,0.05352548056394429
0.3160000000000002,0.053525480851225216
0.3170000000000002,0.05352548113749044
0.3180000000000002,0.053525481422810585
0.31900000000000023,0.0535254817073711
0.32000000000000023,0.05352548199097777
0.32100000000000023,0.05352548227268024
0.32200000000000023,0.053525482553786
0.32300000000000023,0.05352548283373562
0.32400000000000023,0.053525483112071635
0.32500000000000023,0.05352548338959847
0.32600000000000023,0.053525483666193606
0.32700000000000023,0.05352548394089823
0.32800000000000024,0.053525484214679044
0.32900000000000024,0.05352548448682051
0.33000000000000024,0.05352548475793334
0.33100000000000024,0.05352548502734615
0.33200000000000024,0.05352548529564621
0.33300000000000024,0.05352548556230997
0.33400000000000024,0.05352548582733964
0.33500000000000024,0.05352548609229192
0.33600000000000024,0.0535254863547811
0.33700000000000024,0.05352548661606356
0.33800000000000024,0.05352548687590836
0.33900000000000025,0.05352548713411405
0.34000000000000025,0.05352548739063674
0.34100000000000025,0.05352548764575226
0.34200000000000025,0.0535254878997812
0.34300000000000025,0.05352548815262245
0.34400000000000025,0.053525488403544985
0.34500000000000025,0.05352548865302081
0.34600000000000025,0.05352548890093648
0.34700000000000025,0.05352548914712948
0.34800000000000025,0.053525489392464674
0.34900000000000025,0.0535254896356936
0.35000000000000026,0.053525489877882367
0.35100000000000026,0.053525490118142525
0.35200000000000026,0.0535254903571357
0.35300000000000026,0.053525490594403605
0.35400000000000026,0.05352549083050841
0.35500000000000026,0.05352549106459215
0.35600000000000026,0.05352549129794156
0.35700000000000026,0.05352549152946517
0.35800000000000026,0.05352549175946082
0.35900000000000026,0.053525491988228875
0.36000000000000026,0.05352549221518935
0.36100000000000027,0.053525492440476316
0.36200000000000027,0.05352549266479544
0.36300000000000027,0.053525492887383515
0.36400000000000027,0.053525493108649985
0.36500000000000027,0.05352549332818028
0.36600000000000027,0.0535254935463322
0.36700000000000027,0.05352549376312214
0.36800000000000027,0.05352549397818877
0.36900000000000027,0.053525494192056114
0.3700000000000003,0.05352549440459022
0.3710000000000003,0.053525494616224654
0.3720000000000003,0.05352549482577646
0.3730000000000003,0.053525495034574926
0.3740000000000003,0.05352549524090187
0.3750000000000003,0.05352549544639969
0.3760000000000003,0.053525495650906925
0.3770000000000003,0.05352549585356676
0.3780000000000003,0.05352549605529022
0.3790000000000003,0.05352549625538003
0.3800000000000003,0.05352549645465247
0.3810000000000003,0.0535254966520358
0.3820000000000003,0.05352549684808152
0.3830000000000003,0.05352549704367471
0.3840000000000003,0.0535254972371981
0.3850000000000003,0.053525497429790826
0.3860000000000003,0.053525497620877265
0.3870000000000003,0.05352549781078545
0.3880000000000003,0.05352549799891901
0.3890000000000003,0.05352549818618361
0.3900000000000003,0.05352549837170241
0.3910000000000003,0.05352549855699739
0.3920000000000003,0.053525498740815476
0.3930000000000003,0.05352549892340751
0.3940000000000003,0.05352549910447803
0.3950000000000003,0.05352549928463665
0.3960000000000003,0.05352549946365267
0.3970000000000003,0.053525499641317295
0.3980000000000003,0.053525499817940705
0.3990000000000003,0.05352549999297726
0.4000000000000003,0.053525500167715304
0.4010000000000003,0.05352550034085275
0.4020000000000003,0.053525500512976464
0.4030000000000003,0.05352550068393767
0.4040000000000003,0.05352550085335667
0.4050000000000003,0.053525501022361505
0.4060000000000003,0.05352550119005351
0.4070000000000003,0.05352550135681557
0.4080000000000003,0.053525501522268835
0.4090000000000003,0.05352550168689085
0.4100000000000003,0.0535255018505397
0.4110000000000003,0.053525502012700225
0.4120000000000003,0.053525502174524224
0.4130000000000003,0.05352550233489859
0.4140000000000003,0.0535255024942864
0.4150000000000003,0.053525502652635996
0.4160000000000003,0.0535255028101827
0.4170000000000003,0.05352550296617245
0.4180000000000003,0.05352550312228631
0.4190000000000003,0.05352550327657921
0.4200000000000003,0.05352550343055279
0.4210000000000003,0.05352550358341747
0.4220000000000003,0.05352550373573596
0.4230000000000003,0.053525503886361236
0.4240000000000003,0.05352550403647077
0.4250000000000003,0.05352550418598963
0.4260000000000003,0.0535255043342507
0.4270000000000003,0.05352550448162207
0.4280000000000003,0.053525504628505007
0.4290000000000003,0.05352550477421524
0.4300000000000003,0.05352550491918086
0.4310000000000003,0.05352550506372565
0.43200000000000033,0.053525505206809536
0.43300000000000033,0.05352550534924836
0.43400000000000033,0.0535255054909564
0.43500000000000033,0.05352550563170881
0.43600000000000033,0.05352550577182935
0.43700000000000033,0.053525505911102396
0.43800000000000033,0.05352550604992354
0.43900000000000033,0.05352550618756859
0.44000000000000034,0.05352550632458009
0.44100000000000034,0.053525506460733834
0.44200000000000034,0.05352550659626849
0.44300000000000034,0.053525506731285456
0.44400000000000034,0.0535255068653371
0.44500000000000034,0.05352550699830376
0.44600000000000034,0.0535255071313278
0.44700000000000034,0.053525507263422006
0.44800000000000034,0.05352550739487592
0.44900000000000034,0.05352550752530729
0.45000000000000034,0.05352550765561073
0.45100000000000035,0.05352550778456203
0.45200000000000035,0.053525507913144914
0.45300000000000035,0.05352550804123436
0.45400000000000035,0.05352550816839647
0.45500000000000035,0.0535255082952115
0.45600000000000035,0.05352550842169137
0.45700000000000035,0.053525508546875024
0.45800000000000035,0.05352550867181681
0.45900000000000035,0.05352550879606664
0.46000000000000035,0.053525508919615834
0.46100000000000035,0.053525509042592706
0.46200000000000035,0.053525509165057196
0.46300000000000036,0.0535255092873135
0.46400000000000036,0.053525509408813156
0.46500000000000036,0.05352550952936319
0.46600000000000036,0.05352550964948826
0.46700000000000036,0.05352550976931728
0.46800000000000036,0.05352550988815024
0.46900000000000036,0.05352551000697435
0.47000000000000036,0.053525510125118025
0.47100000000000036,0.053525510242479056
0.47200000000000036,0.053525510359250024
0.47300000000000036,0.05352551047570876
0.47400000000000037,0.053525510591585085
0.47500000000000037,0.05352551070697479
0.47600000000000037,0.0535255108221952
0.47700000000000037,0.053525510936512
0.47800000000000037,0.053525511050603415
0.47900000000000037,0.05352551116415826
0.48000000000000037,0.05352551127726328
0.48100000000000037,0.05352551138985679
0.4820000000000004,0.05352551150237107
0.4830000000000004,0.0535255116138268
0.4840000000000004,0.053525511725546586
0.4850000000000004,0.05352551183617273
0.4860000000000004,0.053525511946628884
0.4870000000000004,0.05352551205637607
0.4880000000000004,0.053525512166468954
0.4890000000000004,0.053525512275179724
0.4900000000000004,0.053525512383780276
0.4910000000000004,0.05352551249209448
0.4920000000000004,0.05352551259960359
0.4930000000000004,0.05352551270702756
0.4940000000000004,0.05352551281422923
0.4950000000000004,0.05352551292084996
0.4960000000000004,0.05352551302710546
0.4970000000000004,0.05352551313301071
0.4980000000000004,0.0535255132384294
0.4990000000000004,0.05352551334339142
0.5000000000000003,0.05352551344834767
0.5010000000000003,0.053525513552509014
0.5020000000000003,0.05352551365643851
0.5030000000000003,0.053525513760120276
0.5040000000000003,0.05352551386360502
0.5050000000000003,0.053525513966081115
0.5060000000000003,0.053525514068835114
0.5070000000000003,0.053525514170657165
0.5080000000000003,0.05352551427274581
0.5090000000000003,0.053525514374251855
0.5100000000000003,0.053525514475492156
0.5110000000000003,0.053525514576303945
0.5120000000000003,0.05352551467678343
0.5130000000000003,0.05352551477687836
0.5140000000000003,0.05352551487668253
0.5150000000000003,0.05352551497570969
0.5160000000000003,0.05352551507538505
0.5170000000000003,0.05352551517437133
0.5180000000000003,0.053525515272975464
0.5190000000000003,0.05352551537116713
0.5200000000000004,0.053525515469633585
0.5210000000000004,0.05352551556706561
0.5220000000000004,0.05352551566446106
0.5230000000000004,0.05352551576165668
0.5240000000000004,0.053525515858407514
0.5250000000000004,0.05352551595518403
0.5260000000000004,0.053525516051599775
0.5270000000000004,0.05352551614777521
0.5280000000000004,0.05352551624342768
0.5290000000000004,0.05352551633886496
0.5300000000000004,0.05352551643433292
0.5310000000000004,0.053525516529002205
0.5320000000000004,0.053525516623931055
0.5330000000000004,0.05352551671867305
0.5340000000000004,0.053525516812553006
0.5350000000000004,0.05352551690678127
0.5360000000000004,0.05352551700044727
0.5370000000000004,0.053525517094096794
0.5380000000000004,0.05352551718755154
0.5390000000000004,0.05352551728030935
0.5400000000000004,0.05352551737315929
0.5410000000000004,0.05352551746551218
0.5420000000000004,0.05352551755810811
0.5430000000000004,0.053525517650214106
0.5440000000000004,0.05352551774208154
0.5450000000000004,0.053525517833802924
0.5460000000000004,0.053525517925213574
0.5470000000000004,0.053525518016217556
0.5480000000000004,0.05352551810730019
0.5490000000000004,0.05352551819811277
0.5500000000000004,0.05352551828881629
0.5510000000000004,0.05352551837928904
0.5520000000000004,0.05352551846964617
0.5530000000000004,0.05352551855933812
0.5540000000000004,0.0535255186490417
0.5550000000000004,0.05352551873860494
0.5560000000000004,0.0535255188276154
0.5570000000000004,0.05352551891703772
0.5580000000000004,0.0535255190061014
0.5590000000000004,0.053525519094334874
0.5600000000000004,0.05352551918337336
0.5610000000000004,0.0535255192718741
0.5620000000000004,0.05352551936001815
0.5630000000000004,0.053525519447875265
0.5640000000000004,0.05352551953596544
0.5650000000000004,0.05352551962369326
0.5660000000000004,0.05352551971115966
0.5670000000000004,0.053525519798686756
0.5680000000000004,0.053525519885674444
0.5690000000000004,0.05352551997236799
0.5700000000000004,0.053525520059447454
0.5710000000000004,0.05352552014632477
0.5720000000000004,0.053525520232471466
0.5730000000000004,0.053525520318975686
0.5740000000000004,0.05352552040532428
0.5750000000000004,0.05352552049133177
0.5760000000000004,0.05352552057671367
0.5770000000000004,0.0535255206629532
0.5780000000000004,0.053525520748381704
0.5790000000000004,0.05352552083332454
0.5800000000000004,0.05352552091887382
0.5810000000000004,0.05352552100428126
0.5820000000000004,0.053525521088673034
0.5830000000000004,0.05352552117347007
0.5840000000000004,0.05352552125824108
0.5850000000000004,0.05352552134265819
0.5860000000000004,0.05352552142729743
0.5870000000000004,0.05352552151128362
0.5880000000000004,0.05352552159513803
0.5890000000000004,0.05352552167888915
0.5900000000000004,0.05352552176307023
0.5910000000000004,0.053525521846728985
0.5920000000000004,0.05352552193018686
0.5930000000000004,0.05352552201311592
0.5940000000000004,0.05352552209664953
0.5950000000000004,0.053525522179746224
0.5960000000000004,0.053525522262590636
0.5970000000000004,0.05352552234531586
0.5980000000000004,0.05352552242816383
0.5990000000000004,0.05352552251092921
0.6000000000000004,0.05352552259350782
0.6010000000000004,0.05352552267581643
0.6020000000000004,0.05352552275832206
0.6030000000000004,0.05352552284019057
0.6040000000000004,0.05352552292178841
0.6050000000000004,0.053525523003927086
0.6060000000000004,0.053525523085813785
0.6070000000000004,0.0535255231677188
0.6080000000000004,0.053525523249194004
0.6090000000000004,0.053525523330521935
0.6100000000000004,0.053525523411490035
0.6110000000000004,0.05352552349275731
0.6120000000000004,0.05352552357403655
0.6130000000000004,0.053525523655170756
0.6140000000000004,0.053525523735596096
0.6150000000000004,0.05352552381655319
0.6160000000000004,0.05352552389717153
0.6170000000000004,0.053525523977416806
0.6180000000000004,0.05352552405813658
0.6190000000000004,0.05352552413821228
0.6200000000000004,0.053525524218189874
0.6210000000000004,0.05352552429817253
0.6220000000000004,0.053525524378400295
0.6230000000000004,0.053525524458290424
0.6240000000000004,0.05352552453798782
0.6250000000000004,0.05352552461825322
0.6260000000000004,0.05352552469773534
0.6270000000000004,0.053525524776734
0.6280000000000004,0.053525524856281766
0.6290000000000004,0.05352552493557102
0.6300000000000004,0.053525525014301904
0.6310000000000004,0.05352552509353493
0.6320000000000005,0.05352552517299532
0.6330000000000005,0.053525525251690395
0.6340000000000005,0.053525525330448326
0.6350000000000005,0.053525525409355304
0.6360000000000005,0.053525525488019615
0.6370000000000005,0.053525525566259335
0.6380000000000005,0.05352552564468226
0.6390000000000005,0.05352552572307556
0.6400000000000005,0.05352552580161947
0.6410000000000005,0.05352552587978622
0.6420000000000005,0.05352552595766843
0.6430000000000005,0.053525526036045004
0.6440000000000005,0.053525526113604886
0.6450000000000005,0.053525526191696045
0.6460000000000005,0.05352552626946294
0.6470000000000005,0.053525526347241156
0.6480000000000005,0.053525526424671906
0.6490000000000005,0.05352552650215465
0.6500000000000005,0.05352552657984813
0.6510000000000005,0.05352552665688999
0.6520000000000005,0.053525526734102664
0.6530000000000005,0.053525526811442216
0.6540000000000005,0.05352552688819991
0.6550000000000005,0.05352552696575425
0.6560000000000005,0.05352552704240813
0.6570000000000005,0.05352552711947463
0.6580000000000005,0.053525527196158676
0.6590000000000005,0.0535255272730086
0.6600000000000005,0.05352552734984011
0.6610000000000005,0.053525527425943575
0.6620000000000005,0.05352552750256688
0.6630000000000005,0.05352552757928976
0.6640000000000005,0.053525527655647186
0.6650000000000005,0.053525527731598015
0.6660000000000005,0.05352552780794086
0.6670000000000005,0.053525527883853855
0.6680000000000005,0.05352552795978195
0.6690000000000005,0.053525528035936513
0.6700000000000005,0.053525528111743
0.6710000000000005,0.05352552818760857
0.6720000000000005,0.053525528263284446
0.6730000000000005,0.053525528339013285
0.6740000000000005,0.05352552841458703
0.6750000000000005,0.05352552849056506
0.6760000000000005,0.05352552856618787
0.6770000000000005,0.05352552864167139
0.6780000000000005,0.05352552871709198
0.6790000000000005,0.053525528792090625
0.6800000000000005,0.053525528867209425
0.6810000000000005,0.053525528942197975
0.6820000000000005,0.053525529017590924
0.6830000000000005,0.05352552909253841
0.6840000000000005,0.05352552916729249
0.6850000000000005,0.053525529242453164
0.6860000000000005,0.053525529317029315
0.6870000000000005,0.05352552939174819
0.6880000000000005,0.05352552946665504
0.6890000000000005,0.05352552954108625
0.6900000000000005,0.053525529615794265
0.6910000000000005,0.05352552969002648
0.6920000000000005,0.05352552976445901
0.6930000000000005,0.05352552983930749
0.6940000000000005,0.05352552991319842
0.6950000000000005,0.053525529987597485
0.6960000000000005,0.05352553006202228
0.6970000000000005,0.05352553013603389
0.6980000000000005,0.05352553020971732
0.6990000000000005,0.05352553028392706
0.7000000000000005,0.05352553035792346
0.7010000000000005,0.05352553043137657
0.7020000000000005,0.05352553050570321
0.7030000000000005,0.053525530579484344
0.7040000000000005,0.05352553065276335
0.7050000000000005,0.053525530726341836
0.7060000000000005,0.053525530799744946
0.7070000000000005,0.053525530873679214
0.7080000000000005,0.05352553094693507
0.7090000000000005,0.05352553102038126
0.7100000000000005,0.05352553109368487
0.7110000000000005,0.05352553116669791
0.7120000000000005,0.05352553124036156
0.7130000000000005,0.05352553131321794
0.7140000000000005,0.05352553138634714
0.7150000000000005,0.0535255314594311
0.7160000000000005,0.05352553153223266
0.7170000000000005,0.05352553160485486
0.7180000000000005,0.05352553167807525
0.7190000000000005,0.05352553175043
0.7200000000000005,0.05352553182390139
0.7210000000000005,0.05352553189633446
0.7220000000000005,0.05352553196902875
0.7230000000000005,0.05352553204158137
0.7240000000000005,0.05352553211414102
0.7250000000000005,0.05352553218689137
0.7260000000000005,0.053525532259206754
0.7270000000000005,0.05352553233142589
0.7280000000000005,0.053525532403572794
0.7290000000000005,0.05352553247609931
0.7300000000000005,0.05352553254803767
0.7310000000000005,0.05352553262038797
0.7320000000000005,0.053525532691852146
0.7330000000000005,0.05352553276437527
0.7340000000000005,0.0535255328362987
0.7350000000000005,0.05352553290837004
0.7360000000000005,0.053525532980241465
0.7370000000000005,0.05352553305230155
0.7380000000000005,0.05352553312389525
0.7390000000000005,0.05352553319581946
0.7400000000000005,0.05352553326755507
0.7410000000000005,0.05352553333902803
0.7420000000000005,0.05352553341067835
0.7430000000000005,0.05352553348215736
0.7440000000000005,0.053525533553762536
0.7450000000000006,0.05352553362520013
0.7460000000000006,0.0535255336963913
0.7470000000000006,0.05352553376781331
0.7480000000000006,0.053525533838903454
0.7490000000000006,0.05352553391017175
0.7500000000000006,0.05352553398167067
0.7510000000000006,0.053525534052916435
0.7520000000000006,0.05352553412355825
0.7530000000000006,0.05352553419517395
0.7540000000000006,0.05352553426609368
0.7550000000000006,0.05352553433670509
0.7560000000000006,0.05352553440738512
0.7570000000000006,0.05352553447870855
0.7580000000000006,0.053525534549204
0.7590000000000006,0.05352553461990082
0.7600000000000006,0.05352553469067574
0.7610000000000006,0.053525534760978835
0.7620000000000006,0.05352553483201288
0.7630000000000006,0.053525534902686946
0.7640000000000006,0.053525534972829684
0.7650000000000006,0.053525535043135015
0.7660000000000006,0.05352553511363109
0.7670000000000006,0.05352553518416619
0.7680000000000006,0.05352553525426534
0.7690000000000006,0.05352553532444494
0.7700000000000006,0.053525535394869435
0.7710000000000006,0.05352553546509249
0.7720000000000006,0.05352553553513271
0.7730000000000006,0.05352553560501733
0.7740000000000006,0.05352553567550878
0.7750000000000006,0.05352553574550505
0.7760000000000006,0.05352553581521214
0.7770000000000006,0.05352553588534269
0.7780000000000006,0.0535255359551448
0.7790000000000006,0.05352553602465059
0.7800000000000006,0.053525536094604635
0.7810000000000006,0.05352553616424415
0.7820000000000006,0.053525536233941906
0.7830000000000006,0.05352553630346175
0.7840000000000006,0.05352553637302634
0.7850000000000006,0.05352553644241228
0.7860000000000006,0.05352553651190285
0.7870000000000006,0.05352553658115581
0.7880000000000006,0.05352553665081231
0.7890000000000006,0.053525536719878114
0.7900000000000006,0.053525536788950764
0.7910000000000006,0.053525536858489556
0.7920000000000006,0.05352553692798069
0.7930000000000006,0.053525536996830415
0.7940000000000006,0.05352553706614019
0.7950000000000006,0.05352553713526508
0.7960000000000006,0.053525537204200065
0.7970000000000006,0.05352553727336579
0.7980000000000006,0.053525537342245785
0.7990000000000006,0.05352553741090766
0.7990000000000006,0.05352553741090766
0.7990000000000006,0.05352553741090766

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac25_p4_N25_dt10_.csv <==
column 1, column 2
0.001,0.06199475605968551
0.002,0.05783097758078358
0.003,0.05627112682902961
0.004,0.055396683646156124
0.005,0.05483036364887193
0.006,0.054445327392110325
0.007,0.05417951860468915
0.008,0.053995261801668616
0.009000000000000001,0.05386744376287261
0.010000000000000002,0.05377876262898431
0.011000000000000003,0.053717194145185006
0.012000000000000004,0.053674383113519776
0.013000000000000005,0.05364453993318633
0.014000000000000005,0.05362366448390399
0.015000000000000006,0.053608998794981946
0.016000000000000007,0.05359864309978443
0.017000000000000008,0.05359128844846178
0.01800000000000001,0.053586031729873515
0.01900000000000001,0.05358224837869411
0.02000000000000001,0.05357950508912355
0.02100000000000001,0.05357750008333474
0.022000000000000013,0.053576022256304874
0.023000000000000013,0.05357492322438917
0.024000000000000014,0.05357409812245534
0.025000000000000015,0.05357347238920256
0.026000000000000016,0.053572992876405365
0.027000000000000017,0.053572621276568644
0.028000000000000018,0.05357233001032158
0.02900000000000002,0.053572098906043135
0.03000000000000002,0.05357191324342222
0.03100000000000002,0.05357176221524281
0.03200000000000002,0.05357163777559483
0.03300000000000002,0.053571533954945426
0.03400000000000002,0.05357144625053556
0.035000000000000024,0.05357137127682292
0.036000000000000025,0.053571306474534175
0.037000000000000026,0.05357124987752435
0.03800000000000003,0.05357119996265831
0.03900000000000003,0.05357115555224643
0.04000000000000003,0.05357111572861844
0.04100000000000003,0.05357107977541047
0.04200000000000003,0.05357104711795104
0.04300000000000003,0.05357101729005488
0.04400000000000003,0.05357098992411779
0.04500000000000003,0.05357096471670089
0.046000000000000034,0.053570941418585295
0.047000000000000035,0.053570919823575015
0.048000000000000036,0.053570899754468146
0.04900000000000004,0.05357088106848662
0.05000000000000004,0.05357086363691564
0.05100000000000004,0.05357084735549775
0.05200000000000004,0.05357083212333613
0.05300000000000004,0.05357081786270586
0.05400000000000004,0.05357080449151435
0.05500000000000004,0.05357079195026537
0.05600000000000004,0.05357078017801512
0.057000000000000044,0.05357076912512522
0.058000000000000045,0.05357075873773781
0.059000000000000045,0.05357074897511186
0.060000000000000046,0.053570739801302406
0.06100000000000005,0.05357073117174842
0.06200000000000005,0.053570723056127166
0.06300000000000004,0.05357071542020951
0.06400000000000004,0.053570708234346426
0.06500000000000004,0.05357070147255574
0.06600000000000004,0.05357069511235577
0.06700000000000005,0.05357068912788027
0.06800000000000005,0.05357068349371893
0.06900000000000005,0.05357067819285409
0.07000000000000005,0.05357067320390814
0.07100000000000005,0.05357066850975008
0.07200000000000005,0.05357066409274637
0.07300000000000005,0.053570659937799504
0.07400000000000005,0.05357065602862902
0.07500000000000005,0.05357065235194916
0.07600000000000005,0.0535706488923802
0.07700000000000005,0.05357064563980861
0.07800000000000006,0.05357064258050097
0.07900000000000006,0.05357063970644044
0.08000000000000006,0.05357063700454127
0.08100000000000006,0.05357063446572289
0.08200000000000006,0.05357063208083748
0.08300000000000006,0.05357062984025047
0.08400000000000006,0.053570627736360205
0.08500000000000006,0.05357062576050402
0.08600000000000006,0.05357062390633986
0.08700000000000006,0.05357062216690684
0.08800000000000006,0.05357062053609461
0.08900000000000007,0.053570619005665905
0.09000000000000007,0.05357061757117908
0.09100000000000007,0.05357061622645417
0.09200000000000007,0.05357061496851304
0.09300000000000007,0.05357061379143424
0.09400000000000007,0.05357061268952975
0.09500000000000007,0.053570611658751446
0.09600000000000007,0.05357061069524973
0.09700000000000007,0.05357060979576298
0.09800000000000007,0.05357060895525008
0.09900000000000007,0.053570608171260366
0.10000000000000007,0.053570607440131854
0.10100000000000008,0.053570606759721195
0.10200000000000008,0.05357060612456514
0.10300000000000008,0.053570605534284145
0.10400000000000008,0.053570604985957344
0.10500000000000008,0.05357060447642312
0.10600000000000008,0.0535706040029377
0.10700000000000008,0.05357060356418837
0.10800000000000008,0.05357060315799214
0.10900000000000008,0.05357060278276706
0.11000000000000008,0.05357060243615628
0.11100000000000008,0.0535706021157579
0.11200000000000009,0.053570601821625825
0.11300000000000009,0.05357060155086856
0.11400000000000009,0.05357060130255816
0.11500000000000009,0.05357060107569814
0.11600000000000009,0.05357060086855592
0.11700000000000009,0.05357060067967543
0.11800000000000009,0.05357060050796571
0.11900000000000009,0.05357060035222295
0.12000000000000009,0.05357060021257106
0.1210000000000001,0.053570600086366695
0.1220000000000001,0.053570599973673944
0.1230000000000001,0.05357059987288957
0.1240000000000001,0.053570599784026916
0.12500000000000008,0.053570599705712145
0.12600000000000008,0.05357059963765762
0.12700000000000009,0.053570599578662045
0.12800000000000009,0.05357059952871316
0.1290000000000001,0.05357059948761143
0.1300000000000001,0.053570599454046366
0.1310000000000001,0.053570599427729335
0.1320000000000001,0.053570599407771834
0.1330000000000001,0.05357059939373463
0.1340000000000001,0.053570599385849765
0.1350000000000001,0.053570599383027766
0.1360000000000001,0.0535705993846674
0.1370000000000001,0.05357059939088629
0.1380000000000001,0.05357059940143085
0.1390000000000001,0.0535705994160544
0.1400000000000001,0.05357059943430194
0.1410000000000001,0.053570599455160336
0.1420000000000001,0.053570599479139724
0.1430000000000001,0.05357059950577433
0.1440000000000001,0.0535705995350455
0.1450000000000001,0.05357059956649959
0.1460000000000001,0.053570599600135486
0.1470000000000001,0.05357059963529783
0.1480000000000001,0.05357059967247935
0.1490000000000001,0.053570599711138985
0.1500000000000001,0.05357059975119755
0.1510000000000001,0.05357059979166362
0.1520000000000001,0.05357059983368621
0.1530000000000001,0.05357059987675932
0.1540000000000001,0.05357059992065555
0.1550000000000001,0.05357059996503594
0.1560000000000001,0.05357060001026265
0.1570000000000001,0.05357060005585885
0.1580000000000001,0.053570600101832636
0.1590000000000001,0.0535706001481078
0.16000000000000011,0.053570600194612746
0.16100000000000012,0.05357060024073569
0.16200000000000012,0.053570600287027134
0.16300000000000012,0.053570600333423854
0.16400000000000012,0.05357060038002963
0.16500000000000012,0.05357060042633373
0.16600000000000012,0.053570600472590955
0.16700000000000012,0.05357060051842691
0.16800000000000012,0.053570600564001744
0.16900000000000012,0.0535706006093598
0.17000000000000012,0.05357060065447217
0.17100000000000012,0.05357060069926224
0.17200000000000013,0.05357060074373663
0.17300000000000013,0.05357060078778125
0.17400000000000013,0.05357060083147041
0.17500000000000013,0.05357060087455793
0.17600000000000013,0.05357060091724037
0.17700000000000013,0.05357060095933879
0.17800000000000013,0.05357060100102519
0.17900000000000013,0.05357060104235066
0.18000000000000013,0.05357060108296698
0.18100000000000013,0.053570601122989815
0.18200000000000013,0.05357060116244806
0.18300000000000013,0.05357060120150339
0.18400000000000014,0.053570601239673485
0.18500000000000014,0.05357060127740655
0.18600000000000014,0.0535706013143611
0.18700000000000014,0.053570601350938225
0.18800000000000014,0.053570601387024415
0.18900000000000014,0.05357060142242036
0.19000000000000014,0.05357060145733843
0.19100000000000014,0.05357060149166511
0.19200000000000014,0.0535706015254583
0.19300000000000014,0.053570601558636084
0.19400000000000014,0.05357060159124136
0.19500000000000015,0.05357060162314547
0.19600000000000015,0.053570601654575466
0.19700000000000015,0.053570601685404944
0.19800000000000015,0.0535706017157376
0.19900000000000015,0.053570601745468995
0.20000000000000015,0.05357060177477654
0.20100000000000015,0.05357060180336039
0.20200000000000015,0.05357060183137807
0.20300000000000015,0.05357060185871239
0.20400000000000015,0.05357060188576075
0.20500000000000015,0.05357060191216245
0.20600000000000016,0.053570601938189744
0.20700000000000016,0.05357060196375448
0.20800000000000016,0.05357060198871543
0.20900000000000016,0.053570602013267674
0.21000000000000016,0.0535706020373021
0.21100000000000016,0.05357060206079834
0.21200000000000016,0.053570602083972456
0.21300000000000016,0.053570602106613525
0.21400000000000016,0.053570602128857475
0.21500000000000016,0.0535706021505348
0.21600000000000016,0.05357060217175356
0.21700000000000016,0.05357060219261667
0.21800000000000017,0.05357060221295557
0.21900000000000017,0.05357060223292273
0.22000000000000017,0.05357060225240251
0.22100000000000017,0.05357060227149519
0.22200000000000017,0.05357060229030155
0.22300000000000017,0.05357060230856975
0.22400000000000017,0.053570602326539145
0.22500000000000017,0.053570602344044864
0.22600000000000017,0.05357060236124734
0.22700000000000017,0.053570602378162524
0.22800000000000017,0.053570602394648045
0.22900000000000018,0.05357060241072986
0.23000000000000018,0.0535706024265959
0.23100000000000018,0.05357060244201882
0.23200000000000018,0.053570602457093365
0.23300000000000018,0.05357060247192895
0.23400000000000018,0.053570602486405675
0.23500000000000018,0.053570602500613886
0.23600000000000018,0.053570602514550474
0.23700000000000018,0.053570602528139416
0.23800000000000018,0.05357060254139797
0.23900000000000018,0.05357060255437408
0.24000000000000019,0.05357060256709627
0.2410000000000002,0.053570602579542194
0.2420000000000002,0.053570602591648434
0.2430000000000002,0.053570602603560426
0.2440000000000002,0.05357060261523945
0.2450000000000002,0.05357060262670593
0.2460000000000002,0.05357060263780095
0.2470000000000002,0.05357060264869309
0.2480000000000002,0.053570602659379234
0.2490000000000002,0.0535706026698262
0.25000000000000017,0.05357060267991825
0.25100000000000017,0.05357060268992701
0.25200000000000017,0.05357060269969675
0.25300000000000017,0.05357060270922125
0.25400000000000017,0.05357060271859623
0.25500000000000017,0.053570602727730926
0.25600000000000017,0.053570602736690814
0.2570000000000002,0.053570602745476856
0.2580000000000002,0.05357060275403806
0.2590000000000002,0.053570602762434555
0.2600000000000002,0.053570602770702656
0.2610000000000002,0.05357060277865217
0.2620000000000002,0.05357060278644116
0.2630000000000002,0.0535706027941067
0.2640000000000002,0.05357060280158094
0.2650000000000002,0.053570602809009056
0.2660000000000002,0.05357060281620797
0.2670000000000002,0.05357060282328412
0.2680000000000002,0.05357060283012617
0.2690000000000002,0.053570602836880504
0.2700000000000002,0.05357060284351791
0.2710000000000002,0.053570602849965496
0.2720000000000002,0.05357060285628293
0.2730000000000002,0.053570602862431246
0.2740000000000002,0.05357060286850799
0.2750000000000002,0.05357060287447932
0.2760000000000002,0.05357060288021862
0.2770000000000002,0.053570602885860144
0.2780000000000002,0.05357060289147265
0.2790000000000002,0.05357060289693463
0.2800000000000002,0.05357060290226208
0.2810000000000002,0.05357060290743057
0.2820000000000002,0.053570602912581755
0.2830000000000002,0.05357060291759028
0.2840000000000002,0.0535706029224764
0.2850000000000002,0.05357060292726202
0.2860000000000002,0.05357060293199808
0.2870000000000002,0.05357060293663799
0.2880000000000002,0.05357060294115978
0.2890000000000002,0.05357060294554396
0.2900000000000002,0.053570602949860595
0.2910000000000002,0.05357060295407634
0.2920000000000002,0.05357060295822644
0.2930000000000002,0.05357060296226113
0.2940000000000002,0.05357060296620834
0.2950000000000002,0.05357060297015052
0.2960000000000002,0.05357060297394203
0.2970000000000002,0.05357060297770705
0.2980000000000002,0.05357060298135537
0.2990000000000002,0.05357060298495895
0.3000000000000002,0.05357060298842274
0.3010000000000002,0.05357060299188691
0.3020000000000002,0.05357060299531911
0.3030000000000002,0.05357060299856487
0.3040000000000002,0.05357060300181805
0.3050000000000002,0.053570603005013734
0.3060000000000002,0.05357060300815334
0.3070000000000002,0.053570603011158714
0.3080000000000002,0.05357060301413683
0.3090000000000002,0.053570603017055206
0.3100000000000002,0.05357060301995821
0.3110000000000002,0.05357060302277132
0.3120000000000002,0.05357060302554266
0.3130000000000002,0.053570603028275425
0.3140000000000002,0.05357060303091394
0.3150000000000002,0.05357060303357262
0.3160000000000002,0.05357060303610474
0.3170000000000002,0.05357060303859099
0.3180000000000002,0.053570603041049866
0.31900000000000023,0.053570603043477306
0.32000000000000023,0.05357060304588528
0.32100000000000023,0.05357060304815712
0.32200000000000023,0.053570603050489204
0.32300000000000023,0.05357060305272771
0.32400000000000023,0.053570603054885646
0.32500000000000023,0.05357060305706293
0.32600000000000023,0.05357060305913991
0.32700000000000023,0.05357060306116241
0.32800000000000024,0.05357060306321853
0.32900000000000024,0.0535706030652251
0.33000000000000024,0.053570603067204424
0.33100000000000024,0.053570603069149396
0.33200000000000024,0.053570603071058764
0.33300000000000024,0.05357060307295195
0.33400000000000024,0.053570603074770934
0.33500000000000024,0.05357060307663988
0.33600000000000024,0.053570603078369784
0.33700000000000024,0.05357060308008691
0.33800000000000024,0.05357060308179349
0.33900000000000025,0.053570603083504406
0.34000000000000025,0.053570603085105126
0.34100000000000025,0.05357060308674013
0.34200000000000025,0.053570603088320984
0.34300000000000025,0.05357060308991038
0.34400000000000025,0.0535706030914498
0.34500000000000025,0.05357060309296553
0.34600000000000025,0.0535706030944379
0.34700000000000025,0.053570603095887306
0.34800000000000025,0.053570603097333504
0.34900000000000025,0.05357060309875769
0.35000000000000026,0.05357060310016844
0.35100000000000026,0.05357060310149395
0.35200000000000026,0.053570603102903055
0.35300000000000026,0.053570603104214104
0.35400000000000026,0.053570603105478835
0.35500000000000026,0.0535706031068086
0.35600000000000026,0.05357060310804018
0.35700000000000026,0.05357060310930446
0.35800000000000026,0.053570603110496606
0.35900000000000026,0.05357060311171526
0.36000000000000026,0.05357060311290146
0.36100000000000027,0.053570603114132205
0.36200000000000027,0.05357060311525989
0.36300000000000027,0.05357060311639053
0.36400000000000027,0.05357060311750759
0.36500000000000027,0.05357060311861025
0.36600000000000027,0.053570603119672495
0.36700000000000027,0.05357060312076455
0.36800000000000027,0.05357060312182791
0.36900000000000027,0.05357060312287371
0.3700000000000003,0.053570603123907004
0.3710000000000003,0.05357060312489297
0.3720000000000003,0.05357060312588183
0.3730000000000003,0.05357060312688418
0.3740000000000003,0.05357060312787369
0.3750000000000003,0.05357060312884469
0.3760000000000003,0.053570603129778786
0.3770000000000003,0.05357060313073967
0.3780000000000003,0.053570603131660975
0.3790000000000003,0.053570603132617814
0.3800000000000003,0.053570603133519135
0.3810000000000003,0.05357060313441237
0.3820000000000003,0.05357060313523433
0.3830000000000003,0.05357060313614803
0.3840000000000003,0.05357060313701938
0.3850000000000003,0.05357060313787524
0.3860000000000003,0.05357060313869135
0.3870000000000003,0.05357060313949037
0.3880000000000003,0.05357060314030594
0.3890000000000003,0.05357060314113337
0.3900000000000003,0.05357060314191466
0.3910000000000003,0.05357060314270661
0.3920000000000003,0.05357060314349383
0.3930000000000003,0.0535706031442524
0.3940000000000003,0.05357060314502075
0.3950000000000003,0.05357060314573167
0.3960000000000003,0.05357060314649542
0.3970000000000003,0.05357060314726011
0.3980000000000003,0.05357060314797958
0.3990000000000003,0.05357060314869786
0.4000000000000003,0.0535706031494527
0.4010000000000003,0.05357060315017211
0.4020000000000003,0.0535706031508218
0.4030000000000003,0.05357060315152356
0.4040000000000003,0.053570603152186994
0.4050000000000003,0.05357060315284606
0.4060000000000003,0.05357060315355777
0.4070000000000003,0.05357060315423784
0.4080000000000003,0.0535706031548734
0.4090000000000003,0.05357060315551747
0.4100000000000003,0.05357060315620074
0.4110000000000003,0.05357060315681598
0.4120000000000003,0.05357060315744554
0.4130000000000003,0.05357060315811758
0.4140000000000003,0.053570603158691756
0.4150000000000003,0.053570603159354885
0.4160000000000003,0.053570603159947404
0.4170000000000003,0.053570603160539645
0.4180000000000003,0.05357060316113301
0.4190000000000003,0.053570603161714116
0.4200000000000003,0.053570603162337395
0.4210000000000003,0.05357060316288805
0.4220000000000003,0.05357060316348225
0.4230000000000003,0.05357060316401385
0.4240000000000003,0.053570603164595124
0.4250000000000003,0.05357060316515292
0.4260000000000003,0.05357060316570924
0.4270000000000003,0.05357060316632049
0.4280000000000003,0.05357060316686262
0.4290000000000003,0.05357060316739854
0.4300000000000003,0.053570603167968314
0.4310000000000003,0.053570603168475776
0.43200000000000033,0.05357060316900633
0.43300000000000033,0.053570603169525076
0.43400000000000033,0.053570603170050364
0.43500000000000033,0.05357060317056628
0.43600000000000033,0.053570603171065795
0.43700000000000033,0.05357060317158374
0.43800000000000033,0.05357060317212082
0.43900000000000033,0.05357060317262645
0.44000000000000034,0.05357060317310973
0.44100000000000034,0.05357060317363021
0.44200000000000034,0.05357060317411007
0.44300000000000034,0.053570603174559216
0.44400000000000034,0.05357060317508973
0.44500000000000034,0.05357060317554814
0.44600000000000034,0.05357060317603864
0.44700000000000034,0.05357060317647412
0.44800000000000034,0.05357060317697935
0.44900000000000034,0.053570603177479394
0.45000000000000034,0.05357060317794365
0.45100000000000035,0.05357060317842069
0.45200000000000035,0.053570603178916626
0.45300000000000035,0.05357060317937304
0.45400000000000035,0.05357060317980557
0.45500000000000035,0.05357060318028697
0.45600000000000035,0.053570603180768415
0.45700000000000035,0.05357060318119575
0.45800000000000035,0.0535706031815873
0.45900000000000035,0.053570603182038525
0.46000000000000035,0.05357060318250862
0.46100000000000035,0.053570603182974325
0.46200000000000035,0.05357060318339365
0.46300000000000036,0.05357060318385726
0.46400000000000036,0.053570603184273445
0.46500000000000036,0.05357060318472812
0.46600000000000036,0.05357060318513063
0.46700000000000036,0.053570603185639165
0.46800000000000036,0.053570603186002465
0.46900000000000036,0.053570603186465574
0.47000000000000036,0.05357060318683178
0.47100000000000036,0.05357060318727587
0.47200000000000036,0.05357060318770784
0.47300000000000036,0.05357060318810618
0.47400000000000037,0.053570603188485805
0.47500000000000037,0.05357060318895181
0.47600000000000037,0.053570603189360154
0.47700000000000037,0.053570603189819946
0.47800000000000037,0.05357060319020519
0.47900000000000037,0.053570603190609106
0.48000000000000037,0.05357060319101674
0.48100000000000037,0.053570603191386235
0.4820000000000004,0.05357060319185048
0.4830000000000004,0.05357060319222822
0.4840000000000004,0.05357060319260792
0.4850000000000004,0.05357060319303448
0.4860000000000004,0.05357060319345741
0.4870000000000004,0.05357060319380318
0.4880000000000004,0.05357060319424123
0.4890000000000004,0.05357060319461126
0.4900000000000004,0.0535706031950201
0.4910000000000004,0.053570603195428064
0.4920000000000004,0.05357060319584952
0.4930000000000004,0.0535706031962031
0.4940000000000004,0.05357060319659421
0.4950000000000004,0.05357060319703197
0.4960000000000004,0.05357060319738939
0.4970000000000004,0.053570603197786
0.4980000000000004,0.05357060319813665
0.4990000000000004,0.05357060319857706
0.5000000000000003,0.05357060319894397
0.5010000000000003,0.05357060319929777
0.5020000000000003,0.05357060319972094
0.5030000000000003,0.053570603200092055
0.5040000000000003,0.05357060320046157
0.5050000000000003,0.053570603200869746
0.5060000000000003,0.05357060320127472
0.5070000000000003,0.053570603201603686
0.5080000000000003,0.05357060320199597
0.5090000000000003,0.053570603202351276
0.5100000000000003,0.053570603202758645
0.5110000000000003,0.053570603203074676
0.5120000000000003,0.053570603203438746
0.5130000000000003,0.05357060320383294
0.5140000000000003,0.05357060320415925
0.5150000000000003,0.05357060320456716
0.5160000000000003,0.05357060320487013
0.5170000000000003,0.053570603205239424
0.5180000000000003,0.05357060320564483
0.5190000000000003,0.05357060320600793
0.5200000000000004,0.05357060320635477
0.5210000000000004,0.05357060320674491
0.5220000000000004,0.0535706032070857
0.5230000000000004,0.053570603207454125
0.5240000000000004,0.05357060320785236
0.5250000000000004,0.0535706032081733
0.5260000000000004,0.05357060320857597
0.5270000000000004,0.05357060320891397
0.5280000000000004,0.05357060320925531
0.5290000000000004,0.05357060320962641
0.5300000000000004,0.05357060320997004
0.5310000000000004,0.05357060321036344
0.5320000000000004,0.05357060321072697
0.5330000000000004,0.053570603211053364
0.5340000000000004,0.053570603211428605
0.5350000000000004,0.05357060321176994
0.5360000000000004,0.05357060321209695
0.5370000000000004,0.05357060321245616
0.5380000000000004,0.05357060321280997
0.5390000000000004,0.053570603213195934
0.5400000000000004,0.05357060321349738
0.5410000000000004,0.05357060321385577
0.5420000000000004,0.05357060321421645
0.5430000000000004,0.053570603214587426
0.5440000000000004,0.05357060321488532
0.5450000000000004,0.053570603215248924
0.5460000000000004,0.053570603215574865
0.5470000000000004,0.05357060321595552
0.5480000000000004,0.053570603216260275
0.5490000000000004,0.05357060321662659
0.5500000000000004,0.053570603216953276
0.5510000000000004,0.053570603217311254
0.5520000000000004,0.053570603217630505
0.5530000000000004,0.05357060321796794
0.5540000000000004,0.053570603218375416
0.5550000000000004,0.05357060321866401
0.5560000000000004,0.0535706032190255
0.5570000000000004,0.05357060321938148
0.5580000000000004,0.053570603219684564
0.5590000000000004,0.05357060322000213
0.5600000000000004,0.053570603220330276
0.5610000000000004,0.05357060322068358
0.5620000000000004,0.05357060322103927
0.5630000000000004,0.05357060322136703
0.5640000000000004,0.053570603221664
0.5650000000000004,0.053570603222037314
0.5660000000000004,0.053570603222393105
0.5670000000000004,0.053570603222676226
0.5680000000000004,0.05357060322302352
0.5690000000000004,0.05357060322339096
0.5700000000000004,0.0535706032237619
0.5710000000000004,0.053570603224062534
0.5720000000000004,0.05357060322445081
0.5730000000000004,0.053570603224803594
0.5740000000000004,0.05357060322511199
0.5750000000000004,0.05357060322545804
0.5760000000000004,0.05357060322576151
0.5770000000000004,0.05357060322612997
0.5780000000000004,0.053570603226429134
0.5790000000000004,0.05357060322676364
0.5800000000000004,0.05357060322711717
0.5810000000000004,0.05357060322745926
0.5820000000000004,0.05357060322780015
0.5830000000000004,0.05357060322813584
0.5840000000000004,0.053570603228467094
0.5850000000000004,0.05357060322878569
0.5860000000000004,0.05357060322911184
0.5870000000000004,0.053570603229471186
0.5880000000000004,0.05357060322982031
0.5890000000000004,0.053570603230157034
0.5900000000000004,0.05357060323047862
0.5910000000000004,0.053570603230759906
0.5920000000000004,0.05357060323112294
0.5930000000000004,0.053570603231407034
0.5940000000000004,0.05357060323176243
0.5950000000000004,0.05357060323209495
0.5960000000000004,0.05357060323243195
0.5970000000000004,0.05357060323279661
0.5980000000000004,0.053570603233059184
0.5990000000000004,0.05357060323341504
0.6000000000000004,0.05357060323373666
0.6010000000000004,0.05357060323406452
0.6020000000000004,0.05357060323442519
0.6030000000000004,0.053570603234674774
0.6040000000000004,0.05357060323502457
0.6050000000000004,0.05357060323532394
0.6060000000000004,0.053570603235687374
0.6070000000000004,0.053570603235984955
0.6080000000000004,0.0535706032363141
0.6090000000000004,0.05357060323667542
0.6100000000000004,0.05357060323704004
0.6110000000000004,0.05357060323734816
0.6120000000000004,0.05357060323767657
0.6130000000000004,0.053570603238018606
0.6140000000000004,0.053570603238360666
0.6150000000000004,0.05357060323864592
0.6160000000000004,0.05357060323897351
0.6170000000000004,0.05357060323927216
0.6180000000000004,0.05357060323958155
0.6190000000000004,0.05357060323992888
0.6200000000000004,0.05357060324026459
0.6210000000000004,0.05357060324063183
0.6220000000000004,0.05357060324089543
0.6230000000000004,0.05357060324118661
0.6240000000000004,0.053570603241522394
0.6250000000000004,0.05357060324183417
0.6260000000000004,0.053570603242140295
0.6270000000000004,0.05357060324248687
0.6280000000000004,0.05357060324279807
0.6290000000000004,0.053570603243089085
0.6300000000000004,0.05357060324343367
0.6310000000000004,0.05357060324375966
0.6320000000000005,0.053570603244109775
0.6330000000000005,0.053570603244447484
0.6340000000000005,0.053570603244748966
0.6350000000000005,0.053570603245056435
0.6360000000000005,0.0535706032453682
0.6370000000000005,0.05357060324566523
0.6380000000000005,0.053570603246036234
0.6390000000000005,0.05357060324635463
0.6400000000000005,0.053570603246655885
0.6410000000000005,0.053570603246970064
0.6420000000000005,0.05357060324728878
0.6430000000000005,0.05357060324760812
0.6440000000000005,0.05357060324788892
0.6450000000000005,0.05357060324826846
0.6460000000000005,0.05357060324856023
0.6470000000000005,0.05357060324888068
0.6480000000000005,0.05357060324921991
0.6490000000000005,0.05357060324954629
0.6500000000000005,0.053570603249832906
0.6510000000000005,0.053570603250163565
0.6520000000000005,0.05357060325049631
0.6530000000000005,0.05357060325082023
0.6540000000000005,0.05357060325112805
0.6550000000000005,0.05357060325141082
0.6560000000000005,0.05357060325171378
0.6570000000000005,0.053570603252106726
0.6580000000000005,0.05357060325238573
0.6590000000000005,0.05357060325270522
0.6600000000000005,0.05357060325300642
0.6610000000000005,0.053570603253313184
0.6620000000000005,0.05357060325367268
0.6630000000000005,0.05357060325397094
0.6640000000000005,0.05357060325429875
0.6650000000000005,0.053570603254614206
0.6660000000000005,0.05357060325496446
0.6670000000000005,0.053570603255282206
0.6680000000000005,0.05357060325561242
0.6690000000000005,0.05357060325589341
0.6700000000000005,0.05357060325620302
0.6710000000000005,0.05357060325656726
0.6720000000000005,0.05357060325686505
0.6730000000000005,0.05357060325717813
0.6740000000000005,0.05357060325747734
0.6750000000000005,0.05357060325779715
0.6760000000000005,0.05357060325808926
0.6770000000000005,0.053570603258461025
0.6780000000000005,0.053570603258716744
0.6790000000000005,0.053570603259069906
0.6800000000000005,0.05357060325934861
0.6810000000000005,0.053570603259640664
0.6820000000000005,0.05357060325997697
0.6830000000000005,0.053570603260287425
0.6840000000000005,0.053570603260599474
0.6850000000000005,0.05357060326090202
0.6860000000000005,0.05357060326127414
0.6870000000000005,0.053570603261573035
0.6880000000000005,0.053570603261879776
0.6890000000000005,0.053570603262202365
0.6900000000000005,0.053570603262492196
0.6910000000000005,0.053570603262828434
0.6920000000000005,0.05357060326313514
0.6930000000000005,0.053570603263467895
0.6940000000000005,0.05357060326376399
0.6950000000000005,0.05357060326404836
0.6960000000000005,0.0535706032643836
0.6970000000000005,0.053570603264694136
0.6980000000000005,0.0535706032650086
0.6990000000000005,0.0535706032652938
0.7000000000000005,0.053570603265626356
0.7010000000000005,0.05357060326594177
0.7020000000000005,0.05357060326624512
0.7030000000000005,0.0535706032665435
0.7040000000000005,0.05357060326686883
0.7050000000000005,0.053570603267164084
0.7060000000000005,0.05357060326751827
0.7070000000000005,0.05357060326780973
0.7080000000000005,0.05357060326810863
0.7090000000000005,0.053570603268449396
0.7100000000000005,0.05357060326876372
0.7110000000000005,0.05357060326906488
0.7120000000000005,0.05357060326938622
0.7130000000000005,0.05357060326970961
0.7140000000000005,0.053570603269992995
0.7150000000000005,0.05357060327031826
0.7160000000000005,0.05357060327064625
0.7170000000000005,0.05357060327093693
0.7180000000000005,0.053570603271290214
0.7190000000000005,0.05357060327158223
0.7200000000000005,0.05357060327188102
0.7210000000000005,0.05357060327219956
0.7220000000000005,0.05357060327258992
0.7230000000000005,0.053570603272884945
0.7240000000000005,0.053570603273182096
0.7250000000000005,0.053570603273506844
0.7260000000000005,0.053570603273812474
0.7270000000000005,0.0535706032741357
0.7280000000000005,0.053570603274456154
0.7290000000000005,0.05357060327477951
0.7300000000000005,0.05357060327507865
0.7310000000000005,0.05357060327537144
0.7320000000000005,0.053570603275722536
0.7330000000000005,0.05357060327606411
0.7340000000000005,0.053570603276357244
0.7350000000000005,0.053570603276661154
0.7360000000000005,0.053570603276975944
0.7370000000000005,0.05357060327728637
0.7380000000000005,0.05357060327758112
0.7390000000000005,0.05357060327791233
0.7400000000000005,0.05357060327820813
0.7410000000000005,0.053570603278571625
0.7420000000000005,0.05357060327892585
0.7430000000000005,0.05357060327919225
0.7440000000000005,0.0535706032795115
0.7450000000000006,0.053570603279832714
0.7460000000000006,0.05357060328014563
0.7470000000000006,0.05357060328047576
0.7480000000000006,0.05357060328073476
0.7490000000000006,0.05357060328108556
0.7500000000000006,0.05357060328136605
0.7510000000000006,0.0535706032817063
0.7520000000000006,0.05357060328200778
0.7530000000000006,0.053570603282330355
0.7540000000000006,0.053570603282629366
0.7550000000000006,0.05357060328294295
0.7560000000000006,0.05357060328321289
0.7570000000000006,0.053570603283582936
0.7580000000000006,0.05357060328381682
0.7590000000000006,0.05357060328416452
0.7600000000000006,0.053570603284489905
0.7610000000000006,0.0535706032848079
0.7620000000000006,0.053570603285137075
0.7630000000000006,0.05357060328542849
0.7640000000000006,0.05357060328575585
0.7650000000000006,0.053570603286064965
0.7660000000000006,0.053570603286403326
0.7670000000000006,0.053570603286708506
0.7680000000000006,0.0535706032870459
0.7690000000000006,0.05357060328732193
0.7700000000000006,0.05357060328763117
0.7710000000000006,0.05357060328796673
0.7720000000000006,0.05357060328828686
0.7730000000000006,0.05357060328854725
0.7740000000000006,0.05357060328888644
0.7750000000000006,0.05357060328920708
0.7760000000000006,0.053570603289506004
0.7770000000000006,0.053570603289824346
0.7780000000000006,0.0535706032901429
0.7790000000000006,0.053570603290467804
0.7800000000000006,0.05357060329080192
0.7810000000000006,0.05357060329108258
0.7820000000000006,0.053570603291401224
0.7830000000000006,0.053570603291723376
0.7840000000000006,0.053570603292024795
0.7850000000000006,0.05357060329236678
0.7860000000000006,0.05357060329266823
0.7870000000000006,0.05357060329303676
0.7880000000000006,0.05357060329332446
0.7890000000000006,0.0535706032936255
0.7900000000000006,0.05357060329394207
0.7910000000000006,0.053570603294230204
0.7920000000000006,0.05357060329455674
0.7930000000000006,0.05357060329489653
0.7940000000000006,0.053570603295196306
0.7950000000000006,0.053570603295440646
0.7960000000000006,0.05357060329579464
0.7970000000000006,0.0535706032960698
0.7980000000000006,0.05357060329642892
0.7990000000000006,0.05357060329674428
0.7990000000000006,0.05357060329674428
0.7990000000000006,0.05357060329674428

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac25_p4_N45_dt10_.csv <==
column 1, column 2
0.001,0.062043911285014804
0.002,0.05762616100856745
0.003,0.056057366422038575
0.004,0.05519538711838004
0.005,0.054642310540880805
0.006,0.05426876481037556
0.007,0.05401239546087742
0.008,0.05383565713935563
0.009000000000000001,0.053713697130190946
0.010000000000000002,0.053629507166743404
0.011000000000000003,0.05357134203789997
0.012000000000000004,0.0535310889457788
0.013000000000000005,0.0535031573678868
0.014000000000000005,0.05348370481271668
0.015000000000000006,0.05347009505961647
0.016000000000000007,0.05346052087111068
0.017000000000000008,0.0534537428786897
0.01800000000000001,0.05344890997334993
0.01900000000000001,0.05344543632751153
0.02000000000000001,0.053442917462057704
0.02100000000000001,0.05344107309429348
0.022000000000000013,0.05343970805755754
0.023000000000000013,0.053438685810439104
0.024000000000000014,0.053437910596849166
0.025000000000000015,0.053437314749732186
0.026000000000000016,0.05343684973414519
0.027000000000000017,0.05343648156189136
0.028000000000000018,0.05343618522086486
0.02900000000000002,0.053435942904181556
0.03000000000000002,0.05343574141341807
0.03100000000000002,0.05343557120456968
0.03200000000000002,0.05343542528786213
0.03300000000000002,0.05343529840389036
0.03400000000000002,0.053435186584676164
0.035000000000000024,0.053435086891258185
0.036000000000000025,0.05343499709197361
0.037000000000000026,0.05343491543649517
0.03800000000000003,0.053434840659516064
0.03900000000000003,0.053434771654844726
0.04000000000000003,0.05343470767058545
0.04100000000000003,0.05343464800631567
0.04200000000000003,0.053434592174237225
0.04300000000000003,0.053434539717074875
0.04400000000000003,0.053434490371781884
0.04500000000000003,0.053434443785659536
0.046000000000000034,0.05343439975186676
0.047000000000000035,0.05343435804235281
0.048000000000000036,0.05343431850408165
0.04900000000000004,0.05343428094723092
0.05000000000000004,0.05343424523159917
0.05100000000000004,0.053434211262375804
0.05200000000000004,0.05343417891603891
0.05300000000000004,0.053434148118798985
0.05400000000000004,0.05343411877119918
0.05500000000000004,0.053434090784816216
0.05600000000000004,0.05343406408980178
0.057000000000000044,0.053434038611848256
0.058000000000000045,0.05343401430389352
0.059000000000000045,0.05343399108100243
0.060000000000000046,0.05343396890917199
0.06100000000000005,0.05343394772241772
0.06200000000000005,0.053433927474120166
0.06300000000000004,0.05343390814528764
0.06400000000000004,0.05343388963309677
0.06500000000000004,0.0534338719506856
0.06600000000000004,0.05343385500868998
0.06700000000000005,0.05343383882415953
0.06800000000000005,0.053433823348299825
0.06900000000000005,0.05343380853195303
0.07000000000000005,0.05343379437171984
0.07100000000000005,0.05343378080705034
0.07200000000000005,0.05343376780564707
0.07300000000000005,0.053433755374313885
0.07400000000000005,0.05343374344703846
0.07500000000000005,0.05343373204497689
0.07600000000000005,0.05343372112159447
0.07700000000000005,0.053433710650560504
0.07800000000000006,0.05343370061410012
0.07900000000000006,0.053433690995368835
0.08000000000000006,0.053433681782572816
0.08100000000000006,0.05343367293428952
0.08200000000000006,0.05343366445372305
0.08300000000000006,0.053433656326208355
0.08400000000000006,0.05343364854057659
0.08500000000000006,0.053433641064003154
0.08600000000000006,0.05343363388632019
0.08700000000000006,0.05343362700212724
0.08800000000000006,0.05343362039116793
0.08900000000000007,0.053433614050753975
0.09000000000000007,0.05343360796229665
0.09100000000000007,0.05343360211362747
0.09200000000000007,0.05343359649241409
0.09300000000000007,0.053433591107428256
0.09400000000000007,0.05343358593621031
0.09500000000000007,0.053433580966920524
0.09600000000000007,0.0534335761886251
0.09700000000000007,0.053433571590202095
0.09800000000000007,0.053433567179076547
0.09900000000000007,0.05343356293110669
0.10000000000000007,0.05343355884372181
0.10100000000000008,0.0534335549227575
0.10200000000000008,0.053433551157147666
0.10300000000000008,0.05343354753213373
0.10400000000000008,0.05343354404540936
0.10500000000000008,0.053433540692158735
0.10600000000000008,0.053433537469535955
0.10700000000000008,0.053433534360193574
0.10800000000000008,0.05343353137763345
0.10900000000000008,0.05343352849917759
0.11000000000000008,0.05343352572496446
0.11100000000000008,0.053433523050531576
0.11200000000000009,0.05343352047188102
0.11300000000000009,0.05343351799742455
0.11400000000000009,0.053433515618152884
0.11500000000000009,0.05343351332738651
0.11600000000000009,0.05343351111522684
0.11700000000000009,0.053433508985919365
0.11800000000000009,0.05343350693616718
0.11900000000000009,0.05343350496055745
0.12000000000000009,0.053433503054227276
0.1210000000000001,0.05343350121709877
0.1220000000000001,0.05343349945295285
0.1230000000000001,0.053433497739582364
0.1240000000000001,0.05343349608965994
0.12500000000000008,0.053433494501644196
0.12600000000000008,0.053433492966500795
0.12700000000000009,0.05343349148460665
0.12800000000000009,0.053433490063852604
0.1290000000000001,0.05343348868706941
0.1300000000000001,0.053433487357837726
0.1310000000000001,0.053433486077028164
0.1320000000000001,0.053433484839143515
0.1330000000000001,0.05343348364265709
0.1340000000000001,0.053433482485826446
0.1350000000000001,0.05343348137610199
0.1360000000000001,0.053433480297137924
0.1370000000000001,0.05343347926308334
0.1380000000000001,0.05343347826278967
0.1390000000000001,0.05343347729120857
0.1400000000000001,0.053433476357218415
0.1410000000000001,0.053433475454461754
0.1420000000000001,0.05343347458425109
0.1430000000000001,0.0534334737375281
0.1440000000000001,0.05343347292611199
0.1450000000000001,0.053433472142146034
0.1460000000000001,0.05343347138434332
0.1470000000000001,0.05343347064929042
0.1480000000000001,0.05343346993935141
0.1490000000000001,0.05343346925363555
0.1500000000000001,0.053433468590892534
0.1510000000000001,0.05343346794834934
0.1520000000000001,0.05343346732502964
0.1530000000000001,0.05343346672621136
0.1540000000000001,0.053433466147565
0.1550000000000001,0.05343346558645566
0.1560000000000001,0.05343346504517478
0.1570000000000001,0.05343346452086224
0.1580000000000001,0.05343346401196296
0.1590000000000001,0.053433463523583066
0.16000000000000011,0.05343346304965797
0.16100000000000012,0.053433462590669646
0.16200000000000012,0.05343346214509752
0.16300000000000012,0.053433461712539876
0.16400000000000012,0.0534334612951967
0.16500000000000012,0.05343346089403656
0.16600000000000012,0.05343346050606198
0.16700000000000012,0.05343346012768614
0.16800000000000012,0.0534334597620232
0.16900000000000012,0.053433459404035426
0.17000000000000012,0.05343345906277189
0.17100000000000012,0.05343345872859485
0.17200000000000013,0.053433458409595534
0.17300000000000013,0.053433458098546854
0.17400000000000013,0.05343345779670872
0.17500000000000013,0.053433457508612635
0.17600000000000013,0.053433457226427505
0.17700000000000013,0.05343345695198001
0.17800000000000013,0.0534334566863249
0.17900000000000013,0.05343345643116959
0.18000000000000013,0.053433456183875905
0.18100000000000013,0.05343345594404427
0.18200000000000013,0.05343345571154138
0.18300000000000013,0.0534334554852956
0.18400000000000014,0.05343345526741056
0.18500000000000014,0.05343345505534919
0.18600000000000014,0.053433454849821316
0.18700000000000014,0.05343345465163707
0.18800000000000014,0.05343345445896218
0.18900000000000014,0.05343345427054261
0.19000000000000014,0.05343345408944568
0.19100000000000014,0.053433453915515
0.19200000000000014,0.05343345374522934
0.19300000000000014,0.0534334535809079
0.19400000000000014,0.05343345342041353
0.19500000000000015,0.053433453266376364
0.19600000000000015,0.053433453116272046
0.19700000000000015,0.05343345297161013
0.19800000000000015,0.05343345283067073
0.19900000000000015,0.05343345269218699
0.20000000000000015,0.053433452558119446
0.20100000000000015,0.05343345242952926
0.20200000000000015,0.05343345230453571
0.20300000000000015,0.05343345218472552
0.20400000000000015,0.05343345206689358
0.20500000000000015,0.05343345195406223
0.20600000000000016,0.05343345184601228
0.20700000000000016,0.053433451737135144
0.20800000000000016,0.053433451634391
0.20900000000000016,0.05343345153283312
0.21000000000000016,0.05343345143719753
0.21100000000000016,0.05343345134299801
0.21200000000000016,0.053433451251272926
0.21300000000000016,0.05343345116211283
0.21400000000000016,0.053433451075146854
0.21500000000000016,0.05343345099040773
0.21600000000000016,0.05343345091105115
0.21700000000000016,0.05343345083082521
0.21800000000000017,0.05343345075428193
0.21900000000000017,0.05343345068071592
0.22000000000000017,0.05343345060962468
0.22100000000000017,0.053433450540560035
0.22200000000000017,0.05343345047273345
0.22300000000000017,0.05343345040891441
0.22400000000000017,0.0534334503457624
0.22500000000000017,0.05343345028402766
0.22600000000000017,0.05343345022626911
0.22700000000000017,0.05343345016847536
0.22800000000000017,0.05343345011122853
0.22900000000000018,0.05343345005659564
0.23000000000000018,0.0534334500035838
0.23100000000000018,0.05343344995263449
0.23200000000000018,0.05343344990308582
0.23300000000000018,0.05343344985435959
0.23400000000000018,0.05343344980735666
0.23500000000000018,0.05343344976187144
0.23600000000000018,0.05343344971791453
0.23700000000000018,0.05343344967489558
0.23800000000000018,0.05343344963394875
0.23900000000000018,0.053433449594250254
0.24000000000000019,0.0534334495545784
0.2410000000000002,0.05343344951703197
0.2420000000000002,0.053433449479839135
0.2430000000000002,0.05343344944385463
0.2440000000000002,0.05343344940807638
0.2450000000000002,0.053433449374055864
0.2460000000000002,0.05343344934197688
0.2470000000000002,0.053433449310331366
0.2480000000000002,0.05343344927935162
0.2490000000000002,0.053433449249817654
0.25000000000000017,0.05343344922124663
0.25100000000000017,0.05343344919366261
0.25200000000000017,0.053433449166962826
0.25300000000000017,0.0534334491410405
0.25400000000000017,0.05343344911578474
0.25500000000000017,0.05343344909114154
0.25600000000000017,0.053433449067785466
0.2570000000000002,0.05343344904396438
0.2580000000000002,0.053433449020604866
0.2590000000000002,0.053433448998761665
0.2600000000000002,0.05343344897766804
0.2610000000000002,0.05343344895670139
0.2620000000000002,0.053433448936805565
0.2630000000000002,0.05343344891755543
0.2640000000000002,0.05343344889839094
0.2650000000000002,0.05343344887974097
0.2660000000000002,0.053433448861475295
0.2670000000000002,0.053433448844310574
0.2680000000000002,0.05343344882825336
0.2690000000000002,0.05343344881182782
0.2700000000000002,0.05343344879580083
0.2710000000000002,0.05343344878035067
0.2720000000000002,0.05343344876492121
0.2730000000000002,0.053433448750291365
0.2740000000000002,0.05343344873659575
0.2750000000000002,0.05343344872315903
0.2760000000000002,0.05343344871005362
0.2770000000000002,0.05343344869634037
0.2780000000000002,0.05343344868378141
0.2790000000000002,0.05343344867157464
0.2800000000000002,0.053433448659458295
0.2810000000000002,0.05343344864768963
0.2820000000000002,0.05343344863614283
0.2830000000000002,0.05343344862553123
0.2840000000000002,0.05343344861488083
0.2850000000000002,0.053433448604763956
0.2860000000000002,0.05343344859454484
0.2870000000000002,0.053433448584624635
0.2880000000000002,0.053433448575366194
0.2890000000000002,0.05343344856601504
0.2900000000000002,0.05343344855676967
0.2910000000000002,0.053433448547842634
0.2920000000000002,0.053433448539480996
0.2930000000000002,0.053433448531324604
0.2940000000000002,0.05343344852377548
0.2950000000000002,0.05343344851660211
0.2960000000000002,0.053433448509664826
0.2970000000000002,0.05343344850252624
0.2980000000000002,0.053433448495378205
0.2990000000000002,0.05343344848849242
0.3000000000000002,0.053433448482105364
0.3010000000000002,0.053433448475934626
0.3020000000000002,0.0534334484698393
0.3030000000000002,0.05343344846401266
0.3040000000000002,0.05343344845860891
0.3050000000000002,0.053433448453226416
0.3060000000000002,0.05343344844774264
0.3070000000000002,0.05343344844268267
0.3080000000000002,0.05343344843809389
0.3090000000000002,0.05343344843343704
0.3100000000000002,0.05343344842822968
0.3110000000000002,0.053433448423442095
0.3120000000000002,0.05343344841897617
0.3130000000000002,0.05343344841479093
0.3140000000000002,0.053433448410630274
0.3150000000000002,0.05343344840650796
0.3160000000000002,0.05343344840277697
0.3170000000000002,0.05343344839888498
0.3180000000000002,0.053433448395241896
0.31900000000000023,0.05343344839176194
0.32000000000000023,0.053433448388081575
0.32100000000000023,0.05343344838432945
0.32200000000000023,0.053433448380793946
0.32300000000000023,0.0534334483770176
0.32400000000000023,0.053433448374047746
0.32500000000000023,0.053433448370799566
0.32600000000000023,0.05343344836776803
0.32700000000000023,0.053433448364583344
0.32800000000000024,0.053433448361481665
0.32900000000000024,0.05343344835874759
0.33000000000000024,0.05343344835585451
0.33100000000000024,0.053433448353481405
0.33200000000000024,0.05343344835099602
0.33300000000000024,0.0534334483487192
0.33400000000000024,0.05343344834610492
0.33500000000000024,0.0534334483437609
0.33600000000000024,0.05343344834135177
0.33700000000000024,0.053433448339247014
0.33800000000000024,0.05343344833725839
0.33900000000000025,0.05343344833509545
0.34000000000000025,0.05343344833328678
0.34100000000000025,0.053433448331285785
0.34200000000000025,0.05343344832946174
0.34300000000000025,0.053433448327792954
0.34400000000000025,0.05343344832581652
0.34500000000000025,0.05343344832408718
0.34600000000000025,0.05343344832239052
0.34700000000000025,0.053433448320641556
0.34800000000000025,0.053433448319038186
0.34900000000000025,0.05343344831753042
0.35000000000000026,0.05343344831600213
0.35100000000000026,0.05343344831463411
0.35200000000000026,0.05343344831317084
0.35300000000000026,0.05343344831184994
0.35400000000000026,0.053433448310536966
0.35500000000000026,0.053433448309171676
0.35600000000000026,0.0534334483079834
0.35700000000000026,0.05343344830685587
0.35800000000000026,0.05343344830581947
0.35900000000000026,0.05343344830452069
0.36000000000000026,0.05343344830346575
0.36100000000000027,0.053433448302172004
0.36200000000000027,0.05343344830131255
0.36300000000000027,0.05343344830039316
0.36400000000000027,0.05343344829929804
0.36500000000000027,0.0534334482983611
0.36600000000000027,0.053433448297458865
0.36700000000000027,0.05343344829657304
0.36800000000000027,0.053433448295648826
0.36900000000000027,0.05343344829484012
0.3700000000000003,0.05343344829398185
0.3710000000000003,0.053433448293139646
0.3720000000000003,0.053433448292370095
0.3730000000000003,0.05343344829162668
0.3740000000000003,0.053433448290777924
0.3750000000000003,0.05343344829004371
0.3760000000000003,0.05343344828937417
0.3770000000000003,0.05343344828860811
0.3780000000000003,0.0534334482878832
0.3790000000000003,0.05343344828733562
0.3800000000000003,0.053433448286686315
0.3810000000000003,0.053433448286137636
0.3820000000000003,0.05343344828551273
0.3830000000000003,0.053433448284992704
0.3840000000000003,0.053433448284440514
0.3850000000000003,0.05343344828381528
0.3860000000000003,0.053433448283242556
0.3870000000000003,0.05343344828279355
0.3880000000000003,0.05343344828233844
0.3890000000000003,0.05343344828184303
0.3900000000000003,0.05343344828141737
0.3910000000000003,0.053433448281139745
0.3920000000000003,0.05343344828077155
0.3930000000000003,0.053433448280306765
0.3940000000000003,0.05343344827994464
0.3950000000000003,0.05343344827945927
0.3960000000000003,0.0534334482791124
0.3970000000000003,0.05343344827874449
0.3980000000000003,0.053433448278421246
0.3990000000000003,0.0534334482780669
0.4000000000000003,0.053433448277733386
0.4010000000000003,0.05343344827746771
0.4020000000000003,0.05343344827713278
0.4030000000000003,0.05343344827671501
0.4040000000000003,0.05343344827643816
0.4050000000000003,0.05343344827607283
0.4060000000000003,0.053433448275788914
0.4070000000000003,0.0534334482754372
0.4080000000000003,0.053433448275163054
0.4090000000000003,0.05343344827491187
0.4100000000000003,0.05343344827465268
0.4110000000000003,0.05343344827440161
0.4120000000000003,0.05343344827422519
0.4130000000000003,0.05343344827399099
0.4140000000000003,0.0534334482736883
0.4150000000000003,0.053433448273471
0.4160000000000003,0.05343344827326817
0.4170000000000003,0.053433448273091114
0.4180000000000003,0.05343344827282822
0.4190000000000003,0.05343344827264445
0.4200000000000003,0.05343344827244603
0.4210000000000003,0.053433448272213774
0.4220000000000003,0.05343344827198971
0.4230000000000003,0.053433448271760574
0.4240000000000003,0.05343344827163719
0.4250000000000003,0.05343344827148069
0.4260000000000003,0.05343344827126813
0.4270000000000003,0.05343344827110583
0.4280000000000003,0.05343344827090281
0.4290000000000003,0.05343344827066368
0.4300000000000003,0.05343344827053275
0.4310000000000003,0.053433448270359174
0.43200000000000033,0.05343344827019162
0.43300000000000033,0.053433448269985806
0.43400000000000033,0.05343344826985689
0.43500000000000033,0.053433448269707494
0.43600000000000033,0.05343344826962362
0.43700000000000033,0.05343344826951825
0.43800000000000033,0.05343344826943905
0.43900000000000033,0.05343344826931351
0.44000000000000034,0.05343344826920029
0.44100000000000034,0.05343344826911536
0.44200000000000034,0.0534334482690241
0.44300000000000034,0.05343344826891961
0.44400000000000034,0.053433448268822244
0.44500000000000034,0.05343344826874907
0.44600000000000034,0.053433448268655294
0.44700000000000034,0.053433448268564415
0.44800000000000034,0.053433448268497226
0.44900000000000034,0.05343344826844102
0.45000000000000034,0.05343344826837576
0.45100000000000035,0.05343344826828285
0.45200000000000035,0.05343344826817143
0.45300000000000035,0.053433448268086874
0.45400000000000035,0.05343344826804561
0.45500000000000035,0.053433448268011344
0.45600000000000035,0.05343344826792297
0.45700000000000035,0.0534334482678729
0.45800000000000035,0.05343344826782892
0.45900000000000035,0.05343344826777291
0.46000000000000035,0.05343344826773724
0.46100000000000035,0.05343344826770434
0.46200000000000035,0.05343344826765458
0.46300000000000036,0.05343344826758128
0.46400000000000036,0.053433448267472566
0.46500000000000036,0.053433448267392485
0.46600000000000036,0.05343344826735279
0.46700000000000036,0.05343344826728592
0.46800000000000036,0.05343344826723119
0.46900000000000036,0.053433448267192304
0.47000000000000036,0.05343344826710987
0.47100000000000036,0.053433448267074496
0.47200000000000036,0.05343344826701821
0.47300000000000036,0.053433448266959616
0.47400000000000037,0.05343344826694917
0.47500000000000037,0.05343344826690126
0.47600000000000037,0.05343344826685942
0.47700000000000037,0.0534334482668055
0.47800000000000037,0.053433448266779725
0.47900000000000037,0.05343344826673882
0.48000000000000037,0.05343344826671684
0.48100000000000037,0.053433448266686834
0.4820000000000004,0.0534334482666612
0.4830000000000004,0.053433448266610895
0.4840000000000004,0.053433448266561476
0.4850000000000004,0.053433448266547015
0.4860000000000004,0.053433448266539445
0.4870000000000004,0.05343344826650859
0.4880000000000004,0.05343344826653079
0.4890000000000004,0.05343344826651676
0.4900000000000004,0.053433448266493794
0.4910000000000004,0.05343344826646548
0.4920000000000004,0.05343344826643544
0.4930000000000004,0.05343344826642728
0.4940000000000004,0.05343344826641089
0.4950000000000004,0.0534334482664148
0.4960000000000004,0.053433448266406655
0.4970000000000004,0.05343344826640764
0.4980000000000004,0.05343344826638638
0.4990000000000004,0.053433448266388635
0.5000000000000003,0.05343344826640299
0.5010000000000003,0.053433448266396046
0.5020000000000003,0.05343344826639316
0.5030000000000003,0.05343344826637271
0.5040000000000003,0.05343344826637236
0.5050000000000003,0.05343344826637124
0.5060000000000003,0.05343344826634552
0.5070000000000003,0.05343344826634256
0.5080000000000003,0.05343344826628146
0.5090000000000003,0.05343344826626563
0.5100000000000003,0.0534334482662351
0.5110000000000003,0.053433448266224995
0.5120000000000003,0.05343344826620544
0.5130000000000003,0.05343344826621889
0.5140000000000003,0.05343344826617975
0.5150000000000003,0.05343344826617384
0.5160000000000003,0.053433448266209875
0.5170000000000003,0.05343344826619972
0.5180000000000003,0.05343344826618392
0.5190000000000003,0.05343344826613326
0.5200000000000004,0.053433448266136836
0.5210000000000004,0.05343344826612857
0.5220000000000004,0.05343344826615144
0.5230000000000004,0.05343344826615094
0.5240000000000004,0.05343344826613153
0.5250000000000004,0.053433448266129065
0.5260000000000004,0.053433448266123736
0.5270000000000004,0.05343344826609493
0.5280000000000004,0.05343344826609871
0.5290000000000004,0.053433448266103564
0.5300000000000004,0.053433448266109934
0.5310000000000004,0.05343344826609155
0.5320000000000004,0.05343344826607592
0.5330000000000004,0.05343344826606157
0.5340000000000004,0.053433448266031275
0.5350000000000004,0.05343344826604507
0.5360000000000004,0.053433448266048865
0.5370000000000004,0.05343344826607735
0.5380000000000004,0.05343344826605839
0.5390000000000004,0.053433448266020825
0.5400000000000004,0.0534334482660123
0.5410000000000004,0.0534334482659904
0.5420000000000004,0.053433448265988524
0.5430000000000004,0.053433448265985714
0.5440000000000004,0.05343344826598534
0.5450000000000004,0.05343344826597603
0.5460000000000004,0.0534334482659876
0.5470000000000004,0.053433448265980225
0.5480000000000004,0.05343344826598719
0.5490000000000004,0.05343344826595551
0.5500000000000004,0.05343344826594661
0.5510000000000004,0.05343344826592802
0.5520000000000004,0.053433448265920336
0.5530000000000004,0.053433448265908554
0.5540000000000004,0.05343344826589376
0.5550000000000004,0.05343344826588933
0.5560000000000004,0.05343344826587618
0.5570000000000004,0.053433448265872645
0.5580000000000004,0.0534334482658637
0.5590000000000004,0.05343344826587087
0.5600000000000004,0.05343344826587701
0.5610000000000004,0.05343344826587835
0.5620000000000004,0.053433448265876746
0.5630000000000004,0.05343344826590238
0.5640000000000004,0.05343344826589788
0.5650000000000004,0.05343344826590858
0.5660000000000004,0.05343344826592612
0.5670000000000004,0.05343344826590287
0.5680000000000004,0.05343344826590274
0.5690000000000004,0.05343344826590915
0.5700000000000004,0.05343344826590905
0.5710000000000004,0.053433448265917546
0.5720000000000004,0.053433448265922716
0.5730000000000004,0.053433448265952824
0.5740000000000004,0.05343344826596856
0.5750000000000004,0.05343344826595861
0.5760000000000004,0.05343344826594907
0.5770000000000004,0.05343344826596515
0.5780000000000004,0.053433448265962205
0.5790000000000004,0.05343344826595435
0.5800000000000004,0.05343344826597032
0.5810000000000004,0.053433448265985804
0.5820000000000004,0.053433448265957036
0.5830000000000004,0.05343344826596505
0.5840000000000004,0.05343344826597689
0.5850000000000004,0.05343344826597676
0.5860000000000004,0.05343344826598669
0.5870000000000004,0.05343344826597338
0.5880000000000004,0.05343344826598011
0.5890000000000004,0.05343344826596657
0.5900000000000004,0.05343344826599466
0.5910000000000004,0.053433448265982536
0.5920000000000004,0.05343344826597669
0.5930000000000004,0.053433448266003235
0.5940000000000004,0.05343344826600612
0.5950000000000004,0.05343344826601011
0.5960000000000004,0.053433448266008224
0.5970000000000004,0.05343344826602415
0.5980000000000004,0.05343344826601374
0.5990000000000004,0.05343344826600233
0.6000000000000004,0.053433448265977276
0.6010000000000004,0.05343344826597719
0.6020000000000004,0.053433448265955016
0.6030000000000004,0.053433448265961817
0.6040000000000004,0.05343344826596825
0.6050000000000004,0.05343344826596873
0.6060000000000004,0.05343344826598262
0.6070000000000004,0.053433448265996386
0.6080000000000004,0.05343344826598512
0.6090000000000004,0.053433448265982376
0.6100000000000004,0.053433448265994915
0.6110000000000004,0.05343344826599788
0.6120000000000004,0.05343344826598135
0.6130000000000004,0.05343344826595995
0.6140000000000004,0.053433448265972426
0.6150000000000004,0.05343344826598637
0.6160000000000004,0.05343344826598425
0.6170000000000004,0.05343344826599846
0.6180000000000004,0.05343344826600709
0.6190000000000004,0.05343344826601235
0.6200000000000004,0.05343344826601441
0.6210000000000004,0.05343344826602224
0.6220000000000004,0.05343344826602181
0.6230000000000004,0.05343344826603216
0.6240000000000004,0.05343344826603707
0.6250000000000004,0.053433448266046325
0.6260000000000004,0.053433448266046825
0.6270000000000004,0.053433448266044015
0.6280000000000004,0.05343344826601852
0.6290000000000004,0.05343344826599567
0.6300000000000004,0.053433448266005004
0.6310000000000004,0.053433448266012054
0.6320000000000005,0.05343344826600616
0.6330000000000005,0.05343344826603645
0.6340000000000005,0.05343344826603381
0.6350000000000005,0.05343344826604814
0.6360000000000005,0.05343344826605343
0.6370000000000005,0.05343344826607792
0.6380000000000005,0.05343344826608504
0.6390000000000005,0.05343344826610349
0.6400000000000005,0.053433448266109636
0.6410000000000005,0.05343344826614128
0.6420000000000005,0.05343344826613998
0.6430000000000005,0.053433448266148924
0.6440000000000005,0.05343344826614703
0.6450000000000005,0.05343344826614514
0.6460000000000005,0.053433448266129134
0.6470000000000005,0.053433448266140625
0.6480000000000005,0.0534334482661603
0.6490000000000005,0.05343344826617291
0.6500000000000005,0.05343344826617431
0.6510000000000005,0.05343344826619374
0.6520000000000005,0.05343344826619749
0.6530000000000005,0.053433448266212207
0.6540000000000005,0.05343344826621667
0.6550000000000005,0.05343344826620541
0.6560000000000005,0.05343344826619591
0.6570000000000005,0.05343344826617974
0.6580000000000005,0.053433448266174535
0.6590000000000005,0.053433448266183056
0.6600000000000005,0.05343344826618145
0.6610000000000005,0.05343344826617647
0.6620000000000005,0.053433448266177255
0.6630000000000005,0.05343344826618729
0.6640000000000005,0.05343344826619182
0.6650000000000005,0.0534334482662019
0.6660000000000005,0.05343344826619911
0.6670000000000005,0.05343344826617992
0.6680000000000005,0.05343344826616155
0.6690000000000005,0.053433448266173814
0.6700000000000005,0.05343344826618934
0.6710000000000005,0.05343344826620476
0.6720000000000005,0.05343344826620327
0.6730000000000005,0.05343344826622446
0.6740000000000005,0.05343344826623818
0.6750000000000005,0.05343344826625927
0.6760000000000005,0.0534334482662817
0.6770000000000005,0.05343344826628188
0.6780000000000005,0.05343344826629388
0.6790000000000005,0.05343344826631377
0.6800000000000005,0.0534334482663094
0.6810000000000005,0.053433448266306874
0.6820000000000005,0.05343344826631548
0.6830000000000005,0.05343344826633169
0.6840000000000005,0.05343344826633041
0.6850000000000005,0.05343344826633024
0.6860000000000005,0.053433448266334165
0.6870000000000005,0.05343344826634982
0.6880000000000005,0.053433448266359845
0.6890000000000005,0.05343344826638469
0.6900000000000005,0.053433448266396656
0.6910000000000005,0.05343344826640175
0.6920000000000005,0.053433448266412664
0.6930000000000005,0.05343344826640292
0.6940000000000005,0.05343344826641884
0.6950000000000005,0.053433448266410416
0.6960000000000005,0.05343344826642271
0.6970000000000005,0.053433448266438935
0.6980000000000005,0.053433448266444784
0.6990000000000005,0.05343344826644493
0.7000000000000005,0.053433448266452625
0.7010000000000005,0.05343344826647428
0.7020000000000005,0.05343344826650014
0.7030000000000005,0.0534334482664913
0.7040000000000005,0.053433448266490546
0.7050000000000005,0.053433448266523624
0.7060000000000005,0.05343344826654073
0.7070000000000005,0.05343344826656005
0.7080000000000005,0.05343344826656667
0.7090000000000005,0.05343344826655779
0.7100000000000005,0.05343344826655948
0.7110000000000005,0.053433448266575694
0.7120000000000005,0.0534334482665965
0.7130000000000005,0.05343344826658994
0.7140000000000005,0.053433448266590716
0.7150000000000005,0.053433448266592375
0.7160000000000005,0.05343344826660498
0.7170000000000005,0.05343344826660439
0.7180000000000005,0.05343344826660813
0.7190000000000005,0.05343344826658793
0.7200000000000005,0.053433448266593374
0.7210000000000005,0.05343344826661208
0.7220000000000005,0.0534334482666042
0.7230000000000005,0.05343344826659437
0.7240000000000005,0.05343344826657859
0.7250000000000005,0.053433448266583215
0.7260000000000005,0.053433448266568956
0.7270000000000005,0.05343344826655878
0.7280000000000005,0.05343344826658143
0.7290000000000005,0.05343344826657904
0.7300000000000005,0.05343344826658935
0.7310000000000005,0.05343344826659811
0.7320000000000005,0.053433448266602235
0.7330000000000005,0.053433448266611394
0.7340000000000005,0.05343344826661944
0.7350000000000005,0.05343344826662458
0.7360000000000005,0.05343344826663843
0.7370000000000005,0.053433448266643965
0.7380000000000005,0.05343344826664418
0.7390000000000005,0.05343344826664036
0.7400000000000005,0.05343344826665912
0.7410000000000005,0.05343344826666143
0.7420000000000005,0.053433448266671915
0.7430000000000005,0.05343344826665479
0.7440000000000005,0.053433448266658676
0.7450000000000006,0.05343344826667728
0.7460000000000006,0.0534334482666707
0.7470000000000006,0.053433448266658426
0.7480000000000006,0.053433448266677536
0.7490000000000006,0.05343344826669526
0.7500000000000006,0.05343344826670483
0.7510000000000006,0.053433448266715505
0.7520000000000006,0.05343344826673167
0.7530000000000006,0.0534334482667373
0.7540000000000006,0.05343344826672917
0.7550000000000006,0.05343344826673047
0.7560000000000006,0.05343344826675905
0.7570000000000006,0.053433448266770225
0.7580000000000006,0.053433448266806745
0.7590000000000006,0.05343344826681288
0.7600000000000006,0.05343344826682358
0.7610000000000006,0.053433448266801645
0.7620000000000006,0.05343344826681713
0.7630000000000006,0.05343344826680602
0.7640000000000006,0.05343344826681686
0.7650000000000006,0.0534334482668278
0.7660000000000006,0.053433448266843195
0.7670000000000006,0.053433448266857725
0.7680000000000006,0.05343344826686553
0.7690000000000006,0.053433448266863956
0.7700000000000006,0.053433448266864164
0.7710000000000006,0.053433448266864816
0.7720000000000006,0.05343344826686159
0.7730000000000006,0.05343344826688075
0.7740000000000006,0.05343344826686856
0.7750000000000006,0.053433448266888325
0.7760000000000006,0.05343344826689367
0.7770000000000006,0.0534334482668842
0.7780000000000006,0.053433448266885446
0.7790000000000006,0.05343344826689484
0.7800000000000006,0.05343344826689782
0.7810000000000006,0.05343344826690058
0.7820000000000006,0.053433448266894445
0.7830000000000006,0.053433448266901044
0.7840000000000006,0.053433448266911564
0.7850000000000006,0.053433448266921826
0.7860000000000006,0.053433448266917205
0.7870000000000006,0.05343344826692459
0.7880000000000006,0.053433448266941685
0.7890000000000006,0.05343344826696012
0.7900000000000006,0.05343344826693969
0.7910000000000006,0.05343344826693467
0.7920000000000006,0.05343344826695738
0.7930000000000006,0.05343344826697251
0.7940000000000006,0.053433448266982105
0.7950000000000006,0.053433448267036325
0.7960000000000006,0.05343344826703873
0.7970000000000006,0.05343344826705468
0.7980000000000006,0.05343344826704973
0.7990000000000006,0.053433448267052236
0.7990000000000006,0.053433448267052236
0.7990000000000006,0.053433448267052236

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac50_p2_N100_dt10_.csv <==
column 1, column 2
0.001,0.03407742144989379
0.002,0.0325996516708353
0.003,0.031775393758921175
0.004,0.031195792364554616
0.005,0.030764522914681
0.006,0.03042588811564751
0.007,0.030146037603785307
0.008,0.029905074138786097
0.009000000000000001,0.029691596313374816
0.010000000000000002,0.029499108289055918
0.011000000000000003,0.029323833247671717
0.012000000000000004,0.029163457168710785
0.013000000000000005,0.029016435494575867
0.014000000000000005,0.02888162272376821
0.015000000000000006,0.028758080249068424
0.016000000000000007,0.02864497996806995
0.017000000000000008,0.02854155795714568
0.01800000000000001,0.028447093653513472
0.01900000000000001,0.028360901608142305
0.02000000000000001,0.02828232921962939
0.02100000000000001,0.02821075692146017
0.022000000000000013,0.02814559922375695
0.023000000000000013,0.02808630570660001
0.024000000000000014,0.028032361669979546
0.025000000000000015,0.027983288234182814
0.026000000000000016,0.027938641941247105
0.027000000000000017,0.027898013886825737
0.028000000000000018,0.027861028459050356
0.02900000000000002,0.02782734181291684
0.03000000000000002,0.02779664014046527
0.03100000000000002,0.02776863778734737
0.03200000000000002,0.027743075332746833
0.03300000000000002,0.02771971765193473
0.03400000000000002,0.027698352006544826
0.035000000000000024,0.02767878618824951
0.036000000000000025,0.027660846755851017
0.037000000000000026,0.02764437735911255
0.03800000000000003,0.027629237178513826
0.03900000000000003,0.027615299461282775
0.04000000000000003,0.027602450177892552
0.04100000000000003,0.027590586779524515
0.04200000000000003,0.027579617067148916
0.04300000000000003,0.027569458154881633
0.04400000000000003,0.027560035529944262
0.04500000000000003,0.02755128220021749
0.046000000000000034,0.027543137922660985
0.047000000000000035,0.02753554850939819
0.048000000000000036,0.027528465200005726
0.04900000000000004,0.027521844098993203
0.05000000000000004,0.02751564566786252
0.05100000000000004,0.027509834273195095
0.05200000000000004,0.027504377777620204
0.05300000000000004,0.0274992471772503
0.05400000000000004,0.02749441627309695
0.05500000000000004,0.027489861381943134
0.05600000000000004,0.027485561071591325
0.057000000000000044,0.027481495931477737
0.058000000000000045,0.02747764836266412
0.059000000000000045,0.027474002388807334
0.060000000000000046,0.027470543494389908
0.06100000000000005,0.027467258474029574
0.06200000000000005,0.027464135296112614
0.06300000000000004,0.027461158852392246
0.06400000000000004,0.027458329647641472
0.06500000000000004,0.02745563220210838
0.06600000000000004,0.027453055317055337
0.06700000000000005,0.027450594431167104
0.06800000000000005,0.02744824216189346
0.06900000000000005,0.027445991969470784
0.07000000000000005,0.02744383788338262
0.07100000000000005,0.027441774342084668
0.07200000000000005,0.027439796283317035
0.07300000000000005,0.02743789891000538
0.07400000000000005,0.027436077909014756
0.07500000000000005,0.027434329240109002
0.07600000000000005,0.027432649117097238
0.07700000000000005,0.027431034062763048
0.07800000000000006,0.0274294808052549
0.07900000000000006,0.027427986334064874
0.08000000000000006,0.0274265478050824
0.08100000000000006,0.02742516251307733
0.08200000000000006,0.027423828008425605
0.08300000000000006,0.027422541944073085
0.08400000000000006,0.027421302091538247
0.08500000000000006,0.027420106416437277
0.08600000000000006,0.027418952999076734
0.08700000000000006,0.02741783998219003
0.08800000000000006,0.027416765664690302
0.08900000000000007,0.027415728419873116
0.09000000000000007,0.027414726659286997
0.09100000000000007,0.02741375897223974
0.09200000000000007,0.027412823933935435
0.09300000000000007,0.02741192025990348
0.09400000000000007,0.027411046682822838
0.09500000000000007,0.027410202063726744
0.09600000000000007,0.027409385240901134
0.09700000000000007,0.027408595161841035
0.09800000000000007,0.027407830789719468
0.09900000000000007,0.027407091158741112
0.10000000000000007,0.027406375359917842
0.10100000000000008,0.0274056824903837
0.10200000000000008,0.02740501172897222
0.10300000000000008,0.027404362243725947
0.10400000000000008,0.027403733257703827
0.10500000000000008,0.027403124061284034
0.10600000000000008,0.02740253394358591
0.10700000000000008,0.02740196222530093
0.10800000000000008,0.027401408252321274
0.10900000000000008,0.027400871403538845
0.11000000000000008,0.02740035108922446
0.11100000000000008,0.027399846747277988
0.11200000000000009,0.027399357823946736
0.11300000000000009,0.027398883799113948
0.11400000000000009,0.027398424165965145
0.11500000000000009,0.0273979784450016
0.11600000000000009,0.02739754615404116
0.11700000000000009,0.02739712684861645
0.11800000000000009,0.027396720114246167
0.11900000000000009,0.027396325525443323
0.12000000000000009,0.027395942670102327
0.1210000000000001,0.02739557119769153
0.1220000000000001,0.027395210712977368
0.1230000000000001,0.027394860866511897
0.1240000000000001,0.02739452131115464
0.12500000000000008,0.027394191732248416
0.12600000000000008,0.0273938717992866
0.12700000000000009,0.02739356121679698
0.12800000000000009,0.027393259686405443
0.1290000000000001,0.02739296689817813
0.1300000000000001,0.027392682607142862
0.1310000000000001,0.027392406531547394
0.1320000000000001,0.027392138424537846
0.1330000000000001,0.027391878021581908
0.1340000000000001,0.027391625110094527
0.1350000000000001,0.027391379441728637
0.1360000000000001,0.027391140802325624
0.1370000000000001,0.02739090897628709
0.1380000000000001,0.02739068375100085
0.1390000000000001,0.027390464929565164
0.1400000000000001,0.027390252314383107
0.1410000000000001,0.02739004572213374
0.1420000000000001,0.027389844970893213
0.1430000000000001,0.02738964988222693
0.1440000000000001,0.027389460294979903
0.1450000000000001,0.02738927603894936
0.1460000000000001,0.027389096953673427
0.1470000000000001,0.027388922881843747
0.1480000000000001,0.027388753695593574
0.1490000000000001,0.027388589232881635
0.1500000000000001,0.02738842934998029
0.1510000000000001,0.02738827392458416
0.1520000000000001,0.027388122834462972
0.1530000000000001,0.02738797593412334
0.1540000000000001,0.027387833109564094
0.1550000000000001,0.027387694242287985
0.1560000000000001,0.02738755921753501
0.1570000000000001,0.027387427924576654
0.1580000000000001,0.027387300257004164
0.1590000000000001,0.027387176110588125
0.16000000000000011,0.027387055385065456
0.16100000000000012,0.027386937975060376
0.16200000000000012,0.02738682380091433
0.16300000000000012,0.027386712754535632
0.16400000000000012,0.027386604753759744
0.16500000000000012,0.027386499709777176
0.16600000000000012,0.027386397542402584
0.16700000000000012,0.027386298167379957
0.16800000000000012,0.027386201509396104
0.16900000000000012,0.027386107486520535
0.17000000000000012,0.02738601603308358
0.17100000000000012,0.027385927066505934
0.17200000000000013,0.02738584052018658
0.17300000000000013,0.027385756331815145
0.17400000000000013,0.027385674437083892
0.17500000000000013,0.02738559476185239
0.17600000000000013,0.027385517254444047
0.17700000000000013,0.02738544184538052
0.17800000000000013,0.02738536848396433
0.17900000000000013,0.0273852971113203
0.18000000000000013,0.02738522766685834
0.18100000000000013,0.027385160102652704
0.18200000000000013,0.027385094371275884
0.18300000000000013,0.027385030410064164
0.18400000000000014,0.02738496818250785
0.18500000000000014,0.027384907632562287
0.18600000000000014,0.027384848719365945
0.18700000000000014,0.02738479139320967
0.18800000000000014,0.027384735612515497
0.18900000000000014,0.02738468133799857
0.19000000000000014,0.0273846285269555
0.19100000000000014,0.027384577140460612
0.19200000000000014,0.02738452713528771
0.19300000000000014,0.02738447847572913
0.19400000000000014,0.027384431123540342
0.19500000000000015,0.02738438504546414
0.19600000000000015,0.027384340214784857
0.19700000000000015,0.02738429658033491
0.19800000000000015,0.027384254125005704
0.19900000000000015,0.02738421281010976
0.20000000000000015,0.02738417260348379
0.20100000000000015,0.027384133473809694
0.20200000000000015,0.027384095401798612
0.20300000000000015,0.02738405834614988
0.20400000000000015,0.027384022293615976
0.20500000000000015,0.027383987202344712
0.20600000000000016,0.027383953055928473
0.20700000000000016,0.027383919819330204
0.20800000000000016,0.027383887483529955
0.20900000000000016,0.027383856017509978
0.21000000000000016,0.027383825392708186
0.21100000000000016,0.02738379558760857
0.21200000000000016,0.027383766582964503
0.21300000000000016,0.027383738359016717
0.21400000000000016,0.027383710897017553
0.21500000000000016,0.02738368416288689
0.21600000000000016,0.02738365815001431
0.21700000000000016,0.027383632833564008
0.21800000000000017,0.027383608203353085
0.21900000000000017,0.027383584225537033
0.22000000000000017,0.027383560900461304
0.22100000000000017,0.027383538196207886
0.22200000000000017,0.02738351610274587
0.22300000000000017,0.02738349460318204
0.22400000000000017,0.027383473681381398
0.22500000000000017,0.02738345331959954
0.22600000000000017,0.027383433506546956
0.22700000000000017,0.0273834142243013
0.22800000000000017,0.027383395463034553
0.22900000000000018,0.02738337720351617
0.23000000000000018,0.02738335944138849
0.23100000000000018,0.0273833421504031
0.23200000000000018,0.027383325325191547
0.23300000000000018,0.027383308955742838
0.23400000000000018,0.027383293025575083
0.23500000000000018,0.02738327751916517
0.23600000000000018,0.027383262437033554
0.23700000000000018,0.02738324775654898
0.23800000000000018,0.02738323347588189
0.23900000000000018,0.027383219576872612
0.24000000000000019,0.02738320605088974
0.2410000000000002,0.027383192892523826
0.2420000000000002,0.027383180085305225
0.2430000000000002,0.02738316762784197
0.2440000000000002,0.027383155504473303
0.2450000000000002,0.027383143706841327
0.2460000000000002,0.027383132230031665
0.2470000000000002,0.02738312106153435
0.2480000000000002,0.027383110194810868
0.2490000000000002,0.027383099624828898
0.25000000000000017,0.027383089338230856
0.25100000000000017,0.027383079330649096
0.25200000000000017,0.027383069594772613
0.25300000000000017,0.027383060120227665
0.25400000000000017,0.027383050905103883
0.25500000000000017,0.027383041936744793
0.25600000000000017,0.02738303320977422
0.2570000000000002,0.02738302472350069
0.2580000000000002,0.02738301646712763
0.2590000000000002,0.027383008429126592
0.2600000000000002,0.027383000615112472
0.2610000000000002,0.02738299300728347
0.2620000000000002,0.027382985612018292
0.2630000000000002,0.027382978412123712
0.2640000000000002,0.027382971409826647
0.2650000000000002,0.027382964599560806
0.2660000000000002,0.027382957976798607
0.2670000000000002,0.027382951530653465
0.2680000000000002,0.02738294525722922
0.2690000000000002,0.027382939160112876
0.2700000000000002,0.02738293322887582
0.2710000000000002,0.02738292745326549
0.2720000000000002,0.027382921840277366
0.2730000000000002,0.027382916380094508
0.2740000000000002,0.027382911064294347
0.2750000000000002,0.027382905893696814
0.2760000000000002,0.02738290086563515
0.2770000000000002,0.027382895974027904
0.2780000000000002,0.027382891217733792
0.2790000000000002,0.02738288658983808
0.2800000000000002,0.02738288209066998
0.2810000000000002,0.02738287771014339
0.2820000000000002,0.027382873449951856
0.2830000000000002,0.027382869307655783
0.2840000000000002,0.027382865281400465
0.2850000000000002,0.02738286135538715
0.2860000000000002,0.027382857544994494
0.2870000000000002,0.027382853836694167
0.2880000000000002,0.02738285022985842
0.2890000000000002,0.027382846717533396
0.2900000000000002,0.027382843304429756
0.2910000000000002,0.027382839981849993
0.2920000000000002,0.027382836755024773
0.2930000000000002,0.027382833613619394
0.2940000000000002,0.027382830557799696
0.2950000000000002,0.027382827583579364
0.2960000000000002,0.027382824692052384
0.2970000000000002,0.02738282188126042
0.2980000000000002,0.02738281914560293
0.2990000000000002,0.027382816480875594
0.3000000000000002,0.02738281389373934
0.3010000000000002,0.02738281137371946
0.3020000000000002,0.027382808923201427
0.3030000000000002,0.027382806540721942
0.3040000000000002,0.027382804221797896
0.3050000000000002,0.02738280196599177
0.3060000000000002,0.02738279977159159
0.3070000000000002,0.02738279763131701
0.3080000000000002,0.027382795553942622
0.3090000000000002,0.02738279353215841
0.3100000000000002,0.02738279156805324
0.3110000000000002,0.0273827896506184
0.3120000000000002,0.027382787785220946
0.3130000000000002,0.02738278597349944
0.3140000000000002,0.027382784212123753
0.3150000000000002,0.02738278249461871
0.3160000000000002,0.027382780820690608
0.3170000000000002,0.027382779197413592
0.3180000000000002,0.027382777611367693
0.31900000000000023,0.027382776072939086
0.32000000000000023,0.0273827745721721
0.32100000000000023,0.027382773111552124
0.32200000000000023,0.02738277169149785
0.32300000000000023,0.027382770300978455
0.32400000000000023,0.027382768954465765
0.32500000000000023,0.027382767641554565
0.32600000000000023,0.027382766360086356
0.32700000000000023,0.027382765113593548
0.32800000000000024,0.027382763904059422
0.32900000000000024,0.02738276272204817
0.33000000000000024,0.02738276156714644
0.33100000000000024,0.02738276044875752
0.33200000000000024,0.027382759349786553
0.33300000000000024,0.027382758283443807
0.33400000000000024,0.0273827572449187
0.33500000000000024,0.027382756232865634
0.33600000000000024,0.027382755243561003
0.33700000000000024,0.027382754278061507
0.33800000000000024,0.02738275334157321
0.33900000000000025,0.027382752418747148
0.34000000000000025,0.027382751520448088
0.34100000000000025,0.027382750648681013
0.34200000000000025,0.027382749795939073
0.34300000000000025,0.027382748967129125
0.34400000000000025,0.027382748153872972
0.34500000000000025,0.027382747361738118
0.34600000000000025,0.027382746588147204
0.34700000000000025,0.027382745828335938
0.34800000000000025,0.027382745092676963
0.34900000000000025,0.027382744366576495
0.35000000000000026,0.027382743660613926
0.35100000000000026,0.027382742967017367
0.35200000000000026,0.02738274229393059
0.35300000000000026,0.027382741633042065
0.35400000000000026,0.02738274098177629
0.35500000000000026,0.02738274034623745
0.35600000000000026,0.027382739727013786
0.35700000000000026,0.02738273912158484
0.35800000000000026,0.027382738523962107
0.35900000000000026,0.027382737941347993
0.36000000000000026,0.027382737369716456
0.36100000000000027,0.027382736805721373
0.36200000000000027,0.027382736254795398
0.36300000000000027,0.027382735712821373
0.36400000000000027,0.02738273518370318
0.36500000000000027,0.027382734663754432
0.36600000000000027,0.027382734153267117
0.36700000000000027,0.027382733643752204
0.36800000000000027,0.027382733152397
0.36900000000000027,0.027382732669143504
0.3700000000000003,0.027382732187379893
0.3710000000000003,0.027382731715613107
0.3720000000000003,0.02738273125960374
0.3730000000000003,0.027382730796400218
0.3740000000000003,0.027382730346544277
0.3750000000000003,0.027382729905688703
0.3760000000000003,0.02738272947164697
0.3770000000000003,0.027382729037952417
0.3780000000000003,0.027382728615749884
0.3790000000000003,0.027382728192915703
0.3800000000000003,0.027382727774223306
0.3810000000000003,0.027382727369518533
0.3820000000000003,0.02738272696544334
0.3830000000000003,0.02738272656843342
0.3840000000000003,0.027382726170738877
0.3850000000000003,0.027382725775769667
0.3860000000000003,0.027382725389619292
0.3870000000000003,0.02738272500532811
0.3880000000000003,0.027382724628496686
0.3890000000000003,0.027382724247503275
0.3900000000000003,0.02738272387629602
0.3910000000000003,0.027382723500409923
0.3920000000000003,0.027382723135702745
0.3930000000000003,0.027382722768310618
0.3940000000000003,0.027382722407348827
0.3950000000000003,0.02738272204284995
0.3960000000000003,0.027382721686211434
0.3970000000000003,0.027382721333503657
0.3980000000000003,0.02738272097517074
0.3990000000000003,0.027382720624198272
0.4000000000000003,0.027382720272714153
0.4010000000000003,0.027382719925400333
0.4020000000000003,0.027382719573823856
0.4030000000000003,0.027382719228451195
0.4040000000000003,0.027382718883230347
0.4050000000000003,0.02738271853889825
0.4060000000000003,0.027382718193780187
0.4070000000000003,0.027382717849605935
0.4080000000000003,0.027382717509331786
0.4090000000000003,0.027382717166650757
0.4100000000000003,0.0273827168241708
0.4110000000000003,0.027382716481553805
0.4120000000000003,0.027382716142622204
0.4130000000000003,0.02738271580362899
0.4140000000000003,0.027382715461674513
0.4150000000000003,0.0273827151218839
0.4160000000000003,0.027382714783067974
0.4170000000000003,0.02738271444356883
0.4180000000000003,0.027382714098795863
0.4190000000000003,0.027382713762672834
0.4200000000000003,0.02738271341629153
0.4210000000000003,0.02738271307694324
0.4220000000000003,0.027382712732552307
0.4230000000000003,0.027382712389805282
0.4240000000000003,0.0273827120446719
0.4250000000000003,0.027382711701011822
0.4260000000000003,0.02738271136013313
0.4270000000000003,0.027382711014369895
0.4280000000000003,0.027382710666506938
0.4290000000000003,0.02738271032106435
0.4300000000000003,0.027382709972138312
0.4310000000000003,0.027382709616364655
0.43200000000000033,0.02738270926608914
0.43300000000000033,0.027382708915886053
0.43400000000000033,0.02738270856462044
0.43500000000000033,0.02738270821095508
0.43600000000000033,0.027382707853494625
0.43700000000000033,0.02738270749539829
0.43800000000000033,0.0273827071334762
0.43900000000000033,0.027382706774725478
0.44000000000000034,0.02738270641060904
0.44100000000000034,0.027382706048794853
0.44200000000000034,0.02738270568591649
0.44300000000000034,0.027382705316992804
0.44400000000000034,0.027382704947067724
0.44500000000000034,0.02738270458044752
0.44600000000000034,0.027382704212962215
0.44700000000000034,0.027382703835425817
0.44800000000000034,0.02738270346033131
0.44900000000000034,0.027382703087899862
0.45000000000000034,0.027382702712557817
0.45100000000000035,0.027382702327820894
0.45200000000000035,0.027382701947051957
0.45300000000000035,0.02738270156369146
0.45400000000000035,0.027382701176581193
0.45500000000000035,0.027382700789998174
0.45600000000000035,0.027382700399986963
0.45700000000000035,0.02738270001114241
0.45800000000000035,0.02738269961726833
0.45900000000000035,0.02738269922199632
0.46000000000000035,0.027382698824183996
0.46100000000000035,0.027382698424597725
0.46200000000000035,0.027382698028110306
0.46300000000000036,0.027382697619623957
0.46400000000000036,0.02738269721996814
0.46500000000000036,0.02738269681246862
0.46600000000000036,0.027382696405728463
0.46700000000000036,0.02738269599271364
0.46800000000000036,0.027382695580901843
0.46900000000000036,0.027382695164778596
0.47000000000000036,0.02738269475149451
0.47100000000000036,0.027382694330742703
0.47200000000000036,0.027382693909676865
0.47300000000000036,0.027382693482232198
0.47400000000000037,0.027382693058812392
0.47500000000000037,0.02738269262646074
0.47600000000000037,0.02738269219952617
0.47700000000000037,0.027382691762109678
0.47800000000000037,0.02738269133130846
0.47900000000000037,0.027382690892025004
0.48000000000000037,0.027382690453572316
0.48100000000000037,0.02738269001502794
0.4820000000000004,0.02738268956647248
0.4830000000000004,0.02738268912198876
0.4840000000000004,0.027382688671270874
0.4850000000000004,0.027382688223195468
0.4860000000000004,0.027382687770185814
0.4870000000000004,0.02738268731595589
0.4880000000000004,0.02738268686087473
0.4890000000000004,0.027382686401157583
0.4900000000000004,0.027382685939007115
0.4910000000000004,0.02738268547086214
0.4920000000000004,0.02738268500312839
0.4930000000000004,0.027382684538108628
0.4940000000000004,0.027382684067133338
0.4950000000000004,0.027382683594065173
0.4960000000000004,0.027382683120200625
0.4970000000000004,0.02738268264256297
0.4980000000000004,0.02738268215846912
0.4990000000000004,0.027382681679523253
0.5000000000000003,0.02738268119470148
0.5010000000000003,0.027382680705753424
0.5020000000000003,0.027382680220478958
0.5030000000000003,0.027382679730777428
0.5040000000000003,0.02738267923747971
0.5050000000000003,0.027382678741106243
0.5060000000000003,0.02738267824512955
0.5070000000000003,0.027382677746775656
0.5080000000000003,0.02738267724400601
0.5090000000000003,0.02738267673579568
0.5100000000000003,0.0273826762301891
0.5110000000000003,0.027382675719739357
0.5120000000000003,0.027382675208195234
0.5130000000000003,0.027382674696285327
0.5140000000000003,0.027382674176642745
0.5150000000000003,0.02738267366301549
0.5160000000000003,0.02738267314240249
0.5170000000000003,0.02738267261868245
0.5180000000000003,0.02738267208913961
0.5190000000000003,0.027382671566544326
0.5200000000000004,0.027382671038810914
0.5210000000000004,0.02738267051179658
0.5220000000000004,0.027382669971850362
0.5230000000000004,0.02738266943874512
0.5240000000000004,0.0273826688958273
0.5250000000000004,0.027382668353971254
0.5260000000000004,0.027382667814263493
0.5270000000000004,0.027382667271108788
0.5280000000000004,0.02738266672273499
0.5290000000000004,0.027382666175642615
0.5300000000000004,0.027382665622523956
0.5310000000000004,0.027382665068058733
0.5320000000000004,0.02738266451440007
0.5330000000000004,0.02738266395628763
0.5340000000000004,0.027382663397639246
0.5350000000000004,0.02738266283430438
0.5360000000000004,0.027382662272034803
0.5370000000000004,0.0273826617069447
0.5380000000000004,0.027382661141000526
0.5390000000000004,0.02738266056686676
0.5400000000000004,0.027382660000623962
0.5410000000000004,0.02738265942540182
0.5420000000000004,0.027382658846974897
0.5430000000000004,0.027382658264159164
0.5440000000000004,0.027382657687843884
0.5450000000000004,0.027382657106801194
0.5460000000000004,0.02738265652223702
0.5470000000000004,0.02738265593649724
0.5480000000000004,0.027382655350606855
0.5490000000000004,0.0273826547571895
0.5500000000000004,0.0273826541688004
0.5510000000000004,0.027382653571224127
0.5520000000000004,0.027382652974503208
0.5530000000000004,0.0273826523756694
0.5540000000000004,0.027382651774529847
0.5550000000000004,0.02738265117030098
0.5560000000000004,0.027382650568720517
0.5570000000000004,0.027382649961564896
0.5580000000000004,0.027382649350180182
0.5590000000000004,0.027382648740660154
0.5600000000000004,0.02738264813082759
0.5610000000000004,0.027382647513496956
0.5620000000000004,0.027382646899319307
0.5630000000000004,0.02738264628015328
0.5640000000000004,0.02738264565878544
0.5650000000000004,0.027382645033866213
0.5660000000000004,0.02738264441400647
0.5670000000000004,0.027382643785372734
0.5680000000000004,0.027382643156329996
0.5690000000000004,0.027382642527541825
0.5700000000000004,0.02738264189784061
0.5710000000000004,0.02738264126277493
0.5720000000000004,0.02738264063204565
0.5730000000000004,0.02738263999328879
0.5740000000000004,0.027382639352595446
0.5750000000000004,0.027382638710666807
0.5760000000000004,0.027382638067289307
0.5770000000000004,0.027382637421571192
0.5780000000000004,0.027382636774454194
0.5790000000000004,0.027382636126865922
0.5800000000000004,0.027382635473210085
0.5810000000000004,0.027382634825243047
0.5820000000000004,0.02738263417115578
0.5830000000000004,0.02738263351441642
0.5840000000000004,0.02738263285830282
0.5850000000000004,0.027382632199171753
0.5860000000000004,0.02738263153932723
0.5870000000000004,0.02738263087426044
0.5880000000000004,0.02738263021009907
0.5890000000000004,0.027382629542826855
0.5900000000000004,0.0273826288724606
0.5910000000000004,0.027382628201821118
0.5920000000000004,0.027382627533546363
0.5930000000000004,0.027382626856320858
0.5940000000000004,0.0273826261832599
0.5950000000000004,0.027382625506470765
0.5960000000000004,0.02738262482740078
0.5970000000000004,0.027382624149653298
0.5980000000000004,0.027382623463864397
0.5990000000000004,0.027382622782985082
0.6000000000000004,0.027382622097254165
0.6010000000000004,0.02738262141309364
0.6020000000000004,0.027382620720620855
0.6030000000000004,0.027382620028884634
0.6040000000000004,0.02738261933875336
0.6050000000000004,0.027382618639595888
0.6060000000000004,0.027382617941745742
0.6070000000000004,0.02738261724770961
0.6080000000000004,0.027382616542093362
0.6090000000000004,0.027382615845795506
0.6100000000000004,0.02738261514423244
0.6110000000000004,0.027382614440365504
0.6120000000000004,0.027382613734083783
0.6130000000000004,0.027382613027688334
0.6140000000000004,0.027382612323551762
0.6150000000000004,0.02738261161486786
0.6160000000000004,0.027382610900627907
0.6170000000000004,0.0273826101888287
0.6180000000000004,0.027382609469782555
0.6190000000000004,0.027382608756222677
0.6200000000000004,0.027382608037870872
0.6210000000000004,0.027382607318040916
0.6220000000000004,0.02738260659798092
0.6230000000000004,0.0273826058765107
0.6240000000000004,0.02738260515205311
0.6250000000000004,0.027382604426090393
0.6260000000000004,0.027382603699340112
0.6270000000000004,0.02738260296670885
0.6280000000000004,0.02738260223992418
0.6290000000000004,0.027382601510947523
0.6300000000000004,0.027382600773977292
0.6310000000000004,0.027382600038813047
0.6320000000000005,0.02738259930324565
0.6330000000000005,0.02738259857030855
0.6340000000000005,0.027382597828067977
0.6350000000000005,0.027382597087757952
0.6360000000000005,0.027382596348833055
0.6370000000000005,0.027382595606475088
0.6380000000000005,0.027382594857474248
0.6390000000000005,0.02738259411465792
0.6400000000000005,0.02738259337000749
0.6410000000000005,0.02738259262049372
0.6420000000000005,0.027382591869861903
0.6430000000000005,0.027382591121935633
0.6440000000000005,0.02738259037275569
0.6450000000000005,0.027382589614937357
0.6460000000000005,0.027382588862392324
0.6470000000000005,0.02738258810686326
0.6480000000000005,0.027382587348040686
0.6490000000000005,0.027382586588058293
0.6500000000000005,0.027382585822819407
0.6510000000000005,0.027382585061359967
0.6520000000000005,0.027382584295152182
0.6530000000000005,0.027382583527093524
0.6540000000000005,0.02738258276470362
0.6550000000000005,0.027382581997278017
0.6560000000000005,0.02738258122429422
0.6570000000000005,0.027382580456441513
0.6580000000000005,0.02738257968525354
0.6590000000000005,0.027382578914329738
0.6600000000000005,0.027382578137966684
0.6610000000000005,0.02738257735936265
0.6620000000000005,0.027382576584862664
0.6630000000000005,0.027382575802402345
0.6640000000000005,0.027382575026226794
0.6650000000000005,0.027382574248544747
0.6660000000000005,0.027382573471403875
0.6670000000000005,0.027382572683793797
0.6680000000000005,0.027382571900778144
0.6690000000000005,0.027382571116308384
0.6700000000000005,0.027382570327547304
0.6710000000000005,0.027382569540100144
0.6720000000000005,0.02738256874992979
0.6730000000000005,0.027382567958674366
0.6740000000000005,0.027382567168276063
0.6750000000000005,0.02738256637539494
0.6760000000000005,0.027382565578014925
0.6770000000000005,0.027382564785012022
0.6780000000000005,0.02738256398779392
0.6790000000000005,0.027382563189492965
0.6800000000000005,0.02738256238967189
0.6810000000000005,0.027382561590426034
0.6820000000000005,0.027382560788174033
0.6830000000000005,0.027382559985999054
0.6840000000000005,0.027382559180093812
0.6850000000000005,0.027382558377364148
0.6860000000000005,0.027382557573134257
0.6870000000000005,0.027382556765139017
0.6880000000000005,0.02738255595571044
0.6890000000000005,0.02738255514895059
0.6900000000000005,0.027382554335635603
0.6910000000000005,0.027382553523096476
0.6920000000000005,0.027382552708578683
0.6930000000000005,0.02738255189698392
0.6940000000000005,0.027382551082119688
0.6950000000000005,0.02738255026477869
0.6960000000000005,0.027382549445483333
0.6970000000000005,0.02738254863317181
0.6980000000000005,0.02738254781287055
0.6990000000000005,0.027382546989620258
0.7000000000000005,0.027382546167260696
0.7010000000000005,0.027382545347523643
0.7020000000000005,0.027382544519469393
0.7030000000000005,0.02738254369631445
0.7040000000000005,0.027382542874074205
0.7050000000000005,0.02738254204666759
0.7060000000000005,0.027382541219856248
0.7070000000000005,0.027382540389177257
0.7080000000000005,0.027382539558742452
0.7090000000000005,0.02738253872914683
0.7100000000000005,0.027382537898038833
0.7110000000000005,0.027382537065607768
0.7120000000000005,0.02738253622917321
0.7130000000000005,0.027382535398582195
0.7140000000000005,0.027382534556484525
0.7150000000000005,0.027382533725484656
0.7160000000000005,0.027382532887825835
0.7170000000000005,0.027382532046317527
0.7180000000000005,0.027382531209506455
0.7190000000000005,0.0273825303710243
0.7200000000000005,0.02738252952818385
0.7210000000000005,0.027382528684872145
0.7220000000000005,0.027382527841857077
0.7230000000000005,0.02738252699521796
0.7240000000000005,0.0273825261484277
0.7250000000000005,0.02738252529939585
0.7260000000000005,0.02738252445159927
0.7270000000000005,0.027382523602432762
0.7280000000000005,0.027382522755166328
0.7290000000000005,0.02738252190069902
0.7300000000000005,0.02738252105157972
0.7310000000000005,0.027382520198470442
0.7320000000000005,0.027382519347640945
0.7330000000000005,0.027382518494511173
0.7340000000000005,0.02738251763834428
0.7350000000000005,0.027382516781801976
0.7360000000000005,0.027382515925205006
0.7370000000000005,0.02738251506143056
0.7380000000000005,0.027382514203264104
0.7390000000000005,0.027382513346140686
0.7400000000000005,0.02738251248169637
0.7410000000000005,0.027382511624457026
0.7420000000000005,0.02738251075948184
0.7430000000000005,0.027382509898030725
0.7440000000000005,0.027382509033184618
0.7450000000000006,0.0273825081685395
0.7460000000000006,0.027382507300923665
0.7470000000000006,0.027382506436308917
0.7480000000000006,0.027382505567271634
0.7490000000000006,0.027382504699315253
0.7500000000000006,0.027382503828001687
0.7510000000000006,0.027382502956468574
0.7520000000000006,0.027382502087024592
0.7530000000000006,0.027382501212059776
0.7540000000000006,0.027382500341705456
0.7550000000000006,0.02738249946518389
0.7560000000000006,0.027382498595272135
0.7570000000000006,0.027382497717449168
0.7580000000000006,0.02738249684250104
0.7590000000000006,0.02738249596203117
0.7600000000000006,0.027382495085265583
0.7610000000000006,0.02738249420320246
0.7620000000000006,0.027382493320716253
0.7630000000000006,0.02738249244589445
0.7640000000000006,0.02738249156551312
0.7650000000000006,0.02738249068313507
0.7660000000000006,0.027382489797317548
0.7670000000000006,0.02738248891256031
0.7680000000000006,0.027382488027886162
0.7690000000000006,0.027382487146452857
0.7700000000000006,0.027382486258847982
0.7710000000000006,0.027382485370394834
0.7720000000000006,0.02738248448108383
0.7730000000000006,0.02738248359571358
0.7740000000000006,0.027382482705523317
0.7750000000000006,0.027382481816775116
0.7760000000000006,0.027382480927432326
0.7770000000000006,0.027382480030093352
0.7780000000000006,0.027382479138217206
0.7790000000000006,0.027382478245694515
0.7800000000000006,0.02738247735142797
0.7810000000000006,0.027382476459232818
0.7820000000000006,0.02738247556360934
0.7830000000000006,0.027382474665422016
0.7840000000000006,0.027382473770390475
0.7850000000000006,0.02738247287361495
0.7860000000000006,0.027382471976851775
0.7870000000000006,0.027382471077231154
0.7880000000000006,0.027382470175079172
0.7890000000000006,0.02738246927455531
0.7900000000000006,0.027382468376581908
0.7910000000000006,0.027382467475517203
0.7920000000000006,0.027382466571530383
0.7930000000000006,0.02738246567207894
0.7940000000000006,0.027382464769088597
0.7950000000000006,0.027382463860220564
0.7960000000000006,0.027382462956604296
0.7970000000000006,0.02738246205063876
0.7980000000000006,0.027382461143650956
0.7990000000000006,0.02738246024090542
0.7990000000000006,0.02738246024090542
0.7990000000000006,0.02738246024090542

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac50_p2_N50_dt10_.csv <==
column 1, column 2
0.001,0.03366241128561913
0.002,0.03252696434657573
0.003,0.031815135427579105
0.004,0.031275101295439825
0.005,0.030852871900691334
0.006,0.03051194228215217
0.007,0.03022679532295053
0.008,0.029980572488521196
0.009000000000000001,0.029762584693913647
0.010000000000000002,0.029566198306222664
0.011000000000000003,0.029387300547915933
0.012000000000000004,0.029223281047444188
0.013000000000000005,0.0290723981151526
0.014000000000000005,0.028933402441286688
0.015000000000000006,0.028805321775714314
0.016000000000000007,0.02868734157793742
0.017000000000000008,0.028578740583196163
0.01800000000000001,0.028478856960918692
0.01900000000000001,0.028387071099924072
0.02000000000000001,0.028302797260690155
0.02100000000000001,0.02822547985574696
0.022000000000000013,0.028154592099049598
0.023000000000000013,0.028089635636198037
0.024000000000000014,0.02803014057878268
0.025000000000000015,0.027975665517679816
0.026000000000000016,0.02792579732708332
0.027000000000000017,0.027880150744640498
0.028000000000000018,0.027838367670562827
0.02900000000000002,0.02780011626729548
0.03000000000000002,0.02776508986568657
0.03100000000000002,0.027733005752502093
0.03200000000000002,0.027703603884357744
0.03300000000000002,0.027676645526428206
0.03400000000000002,0.02765191192322818
0.035000000000000024,0.02762920292665857
0.036000000000000025,0.02760833571227943
0.037000000000000026,0.027589143473181234
0.03800000000000003,0.027571474224930025
0.03900000000000003,0.02755518962588541
0.04000000000000003,0.027540163884319926
0.04100000000000003,0.02752628271733481
0.04200000000000003,0.027513442382266252
0.04300000000000003,0.027501548774367668
0.04400000000000003,0.027490516566907635
0.04500000000000003,0.027480268462674644
0.046000000000000034,0.027470734434447124
0.047000000000000035,0.027461851093853035
0.048000000000000036,0.027453561059980012
0.04900000000000004,0.027445812408278057
0.05000000000000004,0.027438558160197003
0.05100000000000004,0.027431755805345796
0.05200000000000004,0.027425366894022057
0.05300000000000004,0.027419356626519856
0.05400000000000004,0.027413693516243703
0.05500000000000004,0.027408349063823147
0.05600000000000004,0.027403297471566522
0.057000000000000044,0.027398515369109252
0.058000000000000045,0.027393981592863194
0.059000000000000045,0.02738967695464977
0.060000000000000046,0.027385584055252883
0.06100000000000005,0.027381687108825034
0.06200000000000005,0.02737797178084408
0.06300000000000004,0.027374425053767543
0.06400000000000004,0.0273710350857268
0.06500000000000004,0.02736779110042561
0.06600000000000004,0.027364683292610197
0.06700000000000005,0.02736170271665544
0.06800000000000005,0.02735884120918346
0.06900000000000005,0.027356091318231527
0.07000000000000005,0.027353446232150243
0.07100000000000005,0.02735089970704179
0.07200000000000005,0.02734844602283556
0.07300000000000005,0.02734608016589862
0.07400000000000005,0.027343795811982395
0.07500000000000005,0.027341590498292653
0.07600000000000005,0.027339459652727577
0.07700000000000005,0.02733739937244426
0.07800000000000006,0.027335406112165075
0.07900000000000006,0.027333476629385556
0.08000000000000006,0.027331607932897028
0.08100000000000006,0.027329797214964244
0.08200000000000006,0.02732804191218894
0.08300000000000006,0.027326339607387846
0.08400000000000006,0.02732468806161385
0.08500000000000006,0.027323085172326084
0.08600000000000006,0.027321528982137515
0.08700000000000006,0.027320017650220123
0.08800000000000006,0.027318549447556274
0.08900000000000007,0.027317122746721007
0.09000000000000007,0.027315736022407725
0.09100000000000007,0.027314387829146903
0.09200000000000007,0.027313076802172404
0.09300000000000007,0.02731180165729428
0.09400000000000007,0.02731056116685314
0.09500000000000007,0.027309354168077213
0.09600000000000007,0.027308179566286672
0.09700000000000007,0.02730703630520373
0.09800000000000007,0.02730592338969132
0.09900000000000007,0.027304839862027315
0.10000000000000007,0.027303784817875622
0.10100000000000008,0.027302757382243983
0.10200000000000008,0.02730175672451691
0.10300000000000008,0.02730078204544655
0.10400000000000008,0.02729983257397437
0.10500000000000008,0.027298907584017682
0.10600000000000008,0.02729800636400691
0.10700000000000008,0.027297128234012487
0.10800000000000008,0.0272962725409326
0.10900000000000008,0.027295438650950386
0.11000000000000008,0.027294625963846086
0.11100000000000008,0.02729383388686442
0.11200000000000009,0.027293061857625436
0.11300000000000009,0.027292309328973856
0.11400000000000009,0.02729157576826345
0.11500000000000009,0.027290860675727013
0.11600000000000009,0.027290163544739163
0.11700000000000009,0.0272894839076692
0.11800000000000009,0.027288821292294242
0.11900000000000009,0.027288175257122283
0.12000000000000009,0.02728754536389886
0.1210000000000001,0.027286931194529046
0.1220000000000001,0.027286332335713953
0.1230000000000001,0.02728574839378482
0.1240000000000001,0.0272851789793433
0.12500000000000008,0.02728462372239738
0.12600000000000008,0.027284082260953066
0.12700000000000009,0.02728355424025762
0.12800000000000009,0.02728303931780169
0.1290000000000001,0.02728253715892784
0.1300000000000001,0.027282047445526918
0.1310000000000001,0.027281569855432748
0.1320000000000001,0.027281104088092513
0.1330000000000001,0.027280649847278803
0.1340000000000001,0.027280206842272867
0.1350000000000001,0.027279774790717116
0.1360000000000001,0.02727935341713874
0.1370000000000001,0.02727894245679872
0.1380000000000001,0.027278541649315938
0.1390000000000001,0.02727815074353339
0.1400000000000001,0.027277769493910763
0.1410000000000001,0.027277397659037413
0.1420000000000001,0.02727703500739625
0.1430000000000001,0.02727668131430362
0.1440000000000001,0.027276336352783516
0.1450000000000001,0.027275999911398258
0.1460000000000001,0.027275671780685542
0.1470000000000001,0.02727535175428518
0.1480000000000001,0.027275039635844767
0.1490000000000001,0.027274735229043848
0.1500000000000001,0.027274438347792505
0.1510000000000001,0.027274148806002523
0.1520000000000001,0.02727386642344702
0.1530000000000001,0.027273591028672738
0.1540000000000001,0.027273322447460942
0.1550000000000001,0.027273060514956073
0.1560000000000001,0.027272805068698596
0.1570000000000001,0.027272555952994867
0.1580000000000001,0.0272723130129255
0.1590000000000001,0.027272076098685795
0.16000000000000011,0.027271845062146437
0.16100000000000012,0.0272716197639358
0.16200000000000012,0.027271400060673707
0.16300000000000012,0.02727118582120819
0.16400000000000012,0.027270976911191774
0.16500000000000012,0.027270773201959995
0.16600000000000012,0.02727057456697535
0.16700000000000012,0.027270380886368392
0.16800000000000012,0.027270192036367998
0.16900000000000012,0.027270007903716403
0.17000000000000012,0.027269828373386117
0.17100000000000012,0.027269653335492323
0.17200000000000013,0.02726948267752458
0.17300000000000013,0.027269316301819196
0.17400000000000013,0.027269154099792605
0.17500000000000013,0.027268995971680657
0.17600000000000013,0.027268841820221622
0.17700000000000013,0.02726869155061348
0.17800000000000013,0.027268545066945177
0.17900000000000013,0.02726840228036454
0.18000000000000013,0.02726826310327186
0.18100000000000013,0.02726812744519086
0.18200000000000013,0.02726799522494201
0.18300000000000013,0.027267866359750793
0.18400000000000014,0.027267740765801456
0.18500000000000014,0.027267618368651336
0.18600000000000014,0.027267499090934268
0.18700000000000014,0.027267382855827554
0.18800000000000014,0.027267269594350437
0.18900000000000014,0.027267159231970498
0.19000000000000014,0.027267051700605578
0.19100000000000014,0.02726694692959428
0.19200000000000014,0.027266844856097025
0.19300000000000014,0.027266745418806644
0.19400000000000014,0.02726664854663384
0.19500000000000015,0.027266554180935265
0.19600000000000015,0.02726646226548328
0.19700000000000015,0.027266372736992978
0.19800000000000015,0.02726628554223008
0.19900000000000015,0.027266200623394035
0.20000000000000015,0.027266117927528914
0.20100000000000015,0.02726603740096975
0.20200000000000015,0.027265958988889928
0.20300000000000015,0.027265882642643416
0.20400000000000015,0.027265808312540742
0.20500000000000015,0.027265735954170242
0.20600000000000016,0.027265665514794726
0.20700000000000016,0.02726559695005529
0.20800000000000016,0.027265530217928775
0.20900000000000016,0.02726546527396372
0.21000000000000016,0.02726540207041759
0.21100000000000016,0.027265340572428697
0.21200000000000016,0.027265280735069435
0.21300000000000016,0.02726522252010307
0.21400000000000016,0.027265165888251182
0.21500000000000016,0.027265110799874946
0.21600000000000016,0.027265057220588824
0.21700000000000016,0.027265005113133463
0.21800000000000017,0.027264954443596254
0.21900000000000017,0.027264905177018572
0.22000000000000017,0.027264857276693154
0.22100000000000017,0.027264810714404696
0.22200000000000017,0.027264765456192004
0.22300000000000017,0.027264721467946583
0.22400000000000017,0.027264678723367228
0.22500000000000017,0.027264637192702276
0.22600000000000017,0.027264596845258914
0.22700000000000017,0.02726455765144927
0.22800000000000017,0.0272645195867634
0.22900000000000018,0.027264482617888778
0.23000000000000018,0.027264446727706077
0.23100000000000018,0.0272644118814482
0.23200000000000018,0.027264378062321525
0.23300000000000018,0.027264345235155026
0.23400000000000018,0.02726431338693655
0.23500000000000018,0.027264282485284914
0.23600000000000018,0.027264252515284963
0.23700000000000018,0.02726422344836744
0.23800000000000018,0.027264195263869587
0.23900000000000018,0.02726416794431049
0.24000000000000019,0.027264141462941524
0.2410000000000002,0.0272641158045261
0.2420000000000002,0.02726409094567257
0.2430000000000002,0.02726406686868881
0.2440000000000002,0.02726404355544447
0.2450000000000002,0.0272640209871152
0.2460000000000002,0.027263999145236136
0.2470000000000002,0.027263978010766583
0.2480000000000002,0.027263957568528386
0.2490000000000002,0.02726393780164759
0.25000000000000017,0.02726391869315656
0.25100000000000017,0.027263900226529424
0.25200000000000017,0.02726388238358651
0.25300000000000017,0.02726386515703056
0.25400000000000017,0.027263848524373035
0.25500000000000017,0.027263832473784323
0.25600000000000017,0.027263816989718897
0.2570000000000002,0.027263802061317854
0.2580000000000002,0.02726378767282164
0.2590000000000002,0.027263773811105715
0.2600000000000002,0.027263760463709326
0.2610000000000002,0.027263747618465242
0.2620000000000002,0.02726373525954114
0.2630000000000002,0.027263723380008143
0.2640000000000002,0.02726371196686555
0.2650000000000002,0.027263701005014056
0.2660000000000002,0.027263690488549378
0.2670000000000002,0.02726368040300563
0.2680000000000002,0.0272636707383644
0.2690000000000002,0.02726366148298432
0.2700000000000002,0.027263652631014094
0.2710000000000002,0.02726364416964359
0.2720000000000002,0.027263636087431292
0.2730000000000002,0.027263628377679098
0.2740000000000002,0.027263621029131414
0.2750000000000002,0.027263614034763677
0.2760000000000002,0.027263607386315097
0.2770000000000002,0.02726360107051017
0.2780000000000002,0.02726359508264423
0.2790000000000002,0.027263589413025948
0.2800000000000002,0.027263584056856013
0.2810000000000002,0.027263579002423773
0.2820000000000002,0.02726357424060467
0.2830000000000002,0.027263569771550634
0.2840000000000002,0.027263565582475297
0.2850000000000002,0.02726356166390985
0.2860000000000002,0.02726355801679588
0.2870000000000002,0.02726355462541446
0.2880000000000002,0.02726355149000037
0.2890000000000002,0.027263548602182115
0.2900000000000002,0.027263545952293466
0.2910000000000002,0.027263543539030013
0.2920000000000002,0.02726354135279852
0.2930000000000002,0.027263539389926747
0.2940000000000002,0.027263537643894692
0.2950000000000002,0.02726353611057667
0.2960000000000002,0.027263534779283925
0.2970000000000002,0.027263533649591238
0.2980000000000002,0.027263532714715218
0.2990000000000002,0.027263531972388556
0.3000000000000002,0.027263531413214245
0.3010000000000002,0.027263531035903652
0.3020000000000002,0.02726353083161679
0.3030000000000002,0.02726353079881598
0.3040000000000002,0.027263530932874546
0.3050000000000002,0.027263531227852425
0.3060000000000002,0.027263531682366227
0.3070000000000002,0.027263532289690653
0.3080000000000002,0.02726353304599075
0.3090000000000002,0.027263533947791532
0.3100000000000002,0.027263534990622288
0.3110000000000002,0.02726353617065164
0.3120000000000002,0.027263537486150975
0.3130000000000002,0.027263538930335503
0.3140000000000002,0.02726354050420929
0.3150000000000002,0.027263542198563084
0.3160000000000002,0.02726354401334661
0.3170000000000002,0.02726354594615836
0.3180000000000002,0.02726354798932483
0.31900000000000023,0.02726355014521246
0.32000000000000023,0.02726355240776313
0.32100000000000023,0.027263554772732436
0.32200000000000023,0.02726355724206431
0.32300000000000023,0.027263559808661495
0.32400000000000023,0.027263562468767443
0.32500000000000023,0.027263565224968873
0.32600000000000023,0.02726356806903064
0.32700000000000023,0.027263570999380746
0.32800000000000024,0.027263574017068193
0.32900000000000024,0.0272635771176657
0.33000000000000024,0.027263580298159906
0.33100000000000024,0.027263583554850528
0.33200000000000024,0.02726358689106202
0.33300000000000024,0.027263590298039146
0.33400000000000024,0.02726359377535212
0.33500000000000024,0.02726359732417076
0.33600000000000024,0.02726360093878905
0.33700000000000024,0.027263604616612876
0.33800000000000024,0.0272636083593973
0.33900000000000025,0.02726361216318545
0.34000000000000025,0.027263616024451254
0.34100000000000025,0.027263619943635766
0.34200000000000025,0.02726362392007428
0.34300000000000025,0.027263627949500435
0.34400000000000025,0.027263632031261687
0.34500000000000025,0.02726363616394735
0.34600000000000025,0.02726364034457094
0.34700000000000025,0.027263644569487724
0.34800000000000025,0.027263648846531027
0.34900000000000025,0.02726365316421999
0.35000000000000026,0.02726365752464408
0.35100000000000026,0.027263661925759294
0.35200000000000026,0.027263666367017405
0.35300000000000026,0.027263670846990315
0.35400000000000026,0.02726367536460873
0.35500000000000026,0.02726367991857694
0.35600000000000026,0.027263684505363178
0.35700000000000026,0.027263689125640103
0.35800000000000026,0.027263693779280816
0.35900000000000026,0.02726369846325734
0.36000000000000026,0.0272637031777111
0.36100000000000027,0.02726370792029709
0.36200000000000027,0.027263712691255076
0.36300000000000027,0.027263717490204748
0.36400000000000027,0.02726372231333825
0.36500000000000027,0.02726372715886793
0.36600000000000027,0.027263732031429747
0.36700000000000027,0.027263736925202207
0.36800000000000027,0.027263741840466548
0.36900000000000027,0.027263746778396252
0.3700000000000003,0.027263751733025247
0.3710000000000003,0.027263756708118352
0.3720000000000003,0.02726376170308017
0.3730000000000003,0.027263766712832888
0.3740000000000003,0.027263771742504408
0.3750000000000003,0.027263776784250803
0.3760000000000003,0.027263781842657132
0.3770000000000003,0.027263786916698448
0.3780000000000003,0.02726379200281597
0.3790000000000003,0.027263797103563202
0.3800000000000003,0.027263802214464384
0.3810000000000003,0.02726380733837539
0.3820000000000003,0.027263812473109213
0.3830000000000003,0.02726381761843514
0.3840000000000003,0.027263822772794225
0.3850000000000003,0.027263827937848147
0.3860000000000003,0.027263833108779435
0.3870000000000003,0.0272638382887086
0.3880000000000003,0.027263843475630743
0.3890000000000003,0.0272638486705362
0.3900000000000003,0.027263853870273594
0.3910000000000003,0.02726385907793162
0.3920000000000003,0.027263864288994896
0.3930000000000003,0.0272638695071235
0.3940000000000003,0.027263874727118262
0.3950000000000003,0.027263879951550146
0.3960000000000003,0.027263885179261933
0.3970000000000003,0.02726389041101677
0.3980000000000003,0.027263895646014186
0.3990000000000003,0.027263900882327906
0.4000000000000003,0.027263906121865838
0.4010000000000003,0.027263911362217067
0.4020000000000003,0.027263916602399088
0.4030000000000003,0.02726392184547323
0.4040000000000003,0.02726392708685691
0.4050000000000003,0.027263932330182518
0.4060000000000003,0.027263937572521615
0.4070000000000003,0.027263942813537476
0.4080000000000003,0.027263948054293042
0.4090000000000003,0.027263953294091894
0.4100000000000003,0.027263958531709504
0.4110000000000003,0.027263963766394717
0.4120000000000003,0.027263969002059366
0.4130000000000003,0.027263974234210373
0.4140000000000003,0.027263979463217163
0.4150000000000003,0.027263984688415788
0.4160000000000003,0.027263989911608104
0.4170000000000003,0.02726399513141728
0.4180000000000003,0.027264000348804992
0.4190000000000003,0.02726400556224037
0.4200000000000003,0.027264010770488317
0.4210000000000003,0.027264015973788
0.4220000000000003,0.027264021175637122
0.4230000000000003,0.027264026371586477
0.4240000000000003,0.027264031561176443
0.4250000000000003,0.027264036748170045
0.4260000000000003,0.027264041926875784
0.4270000000000003,0.027264047102187338
0.4280000000000003,0.02726405227308251
0.4290000000000003,0.027264057434125036
0.4300000000000003,0.02726406259390529
0.4310000000000003,0.027264067744792016
0.43200000000000033,0.027264072891028182
0.43300000000000033,0.02726407803181233
0.43400000000000033,0.027264083165456744
0.43500000000000033,0.02726408829205745
0.43600000000000033,0.02726409341290055
0.43700000000000033,0.027264098525889516
0.43800000000000033,0.027264103632813022
0.43900000000000033,0.027264108733279526
0.44000000000000034,0.027264113825794807
0.44100000000000034,0.027264118910662036
0.44200000000000034,0.027264123990176026
0.44300000000000034,0.027264129060347815
0.44400000000000034,0.02726413412253784
0.44500000000000034,0.02726413917750511
0.44600000000000034,0.027264144225587646
0.44700000000000034,0.02726414926753096
0.44800000000000034,0.027264154300738086
0.44900000000000034,0.027264159323703914
0.45000000000000034,0.027264164340034258
0.45100000000000035,0.02726416934820759
0.45200000000000035,0.027264174347509124
0.45300000000000035,0.02726417934195317
0.45400000000000035,0.027264184324154905
0.45500000000000035,0.027264189300016433
0.45600000000000035,0.027264194267405603
0.45700000000000035,0.02726419922514841
0.45800000000000035,0.02726420417770555
0.45900000000000035,0.02726420911852729
0.46000000000000035,0.027264214053551575
0.46100000000000035,0.02726421897843426
0.46200000000000035,0.027264223896145568
0.46300000000000036,0.02726422880422238
0.46400000000000036,0.027264233702500817
0.46500000000000036,0.02726423859357546
0.46600000000000036,0.02726424347606019
0.46700000000000036,0.02726424834734589
0.46800000000000036,0.027264253212368895
0.46900000000000036,0.027264258070879153
0.47000000000000036,0.02726426291663316
0.47100000000000036,0.02726426775494743
0.47200000000000036,0.027264272583019857
0.47300000000000036,0.02726427740481539
0.47400000000000037,0.027264282215486425
0.47500000000000037,0.02726428701899763
0.47600000000000037,0.027264291813353176
0.47700000000000037,0.02726429660038603
0.47800000000000037,0.02726430137385962
0.47900000000000037,0.027264306142218246
0.48000000000000037,0.027264310900719218
0.48100000000000037,0.027264315650764256
0.4820000000000004,0.02726432038971183
0.4830000000000004,0.0272643251234255
0.4840000000000004,0.027264329846349415
0.4850000000000004,0.02726433455887224
0.4860000000000004,0.02726433926310885
0.4870000000000004,0.027264343961615044
0.4880000000000004,0.027264348649665628
0.4890000000000004,0.027264353326138385
0.4900000000000004,0.02726435799783321
0.4910000000000004,0.02726436265885147
0.4920000000000004,0.02726436731249664
0.4930000000000004,0.027264371956159078
0.4940000000000004,0.027264376590423654
0.4950000000000004,0.027264381215928692
0.4960000000000004,0.027264385837577954
0.4970000000000004,0.027264390443009087
0.4980000000000004,0.027264395043149703
0.4990000000000004,0.027264399634419678
0.5000000000000003,0.02726440421776334
0.5010000000000003,0.02726440878903267
0.5020000000000003,0.027264413358101626
0.5030000000000003,0.02726441791515163
0.5040000000000003,0.027264422461713737
0.5050000000000003,0.027264427001027772
0.5060000000000003,0.027264431532906277
0.5070000000000003,0.02726443605641157
0.5080000000000003,0.027264440569667262
0.5090000000000003,0.027264445077631868
0.5100000000000003,0.027264449573641915
0.5110000000000003,0.027264454062963243
0.5120000000000003,0.02726445854420597
0.5130000000000003,0.027264463016517956
0.5140000000000003,0.02726446747971099
0.5150000000000003,0.02726447193808358
0.5160000000000003,0.027264476384933494
0.5170000000000003,0.02726448082465737
0.5180000000000003,0.02726448525701647
0.5190000000000003,0.02726448968123277
0.5200000000000004,0.027264494097233333
0.5210000000000004,0.02726449850542776
0.5220000000000004,0.02726450290332954
0.5230000000000004,0.027264507293339332
0.5240000000000004,0.027264511677361034
0.5250000000000004,0.0272645160524635
0.5260000000000004,0.027264520419210035
0.5270000000000004,0.027264524779950138
0.5280000000000004,0.027264529132529036
0.5290000000000004,0.02726453347679694
0.5300000000000004,0.02726453781199961
0.5310000000000004,0.02726454214206828
0.5320000000000004,0.027264546464303176
0.5330000000000004,0.027264550777447546
0.5340000000000004,0.027264555084184912
0.5350000000000004,0.027264559381666966
0.5360000000000004,0.02726456367447024
0.5370000000000004,0.02726456795839932
0.5380000000000004,0.027264572234365386
0.5390000000000004,0.027264576503410486
0.5400000000000004,0.027264580764273145
0.5410000000000004,0.027264585019350477
0.5420000000000004,0.02726458926527306
0.5430000000000004,0.027264593506078214
0.5440000000000004,0.02726459774011993
0.5450000000000004,0.027264601965852363
0.5460000000000004,0.027264606183814457
0.5470000000000004,0.027264610395533434
0.5480000000000004,0.027264614600458537
0.5490000000000004,0.02726461879853921
0.5500000000000004,0.027264622988356312
0.5510000000000004,0.027264627171359072
0.5520000000000004,0.027264631349416882
0.5530000000000004,0.02726463551952819
0.5540000000000004,0.027264639681460753
0.5550000000000004,0.027264643840929526
0.5560000000000004,0.027264647990651245
0.5570000000000004,0.027264652134992254
0.5580000000000004,0.027264656271581283
0.5590000000000004,0.027264660403637245
0.5600000000000004,0.027264664527193665
0.5610000000000004,0.027264668641538536
0.5620000000000004,0.027264672753998517
0.5630000000000004,0.027264676860036786
0.5640000000000004,0.027264680960098542
0.5650000000000004,0.027264685052651033
0.5660000000000004,0.0272646891387256
0.5670000000000004,0.02726469321780696
0.5680000000000004,0.027264697292770132
0.5690000000000004,0.02726470135983318
0.5700000000000004,0.02726470542081124
0.5710000000000004,0.027264709476239532
0.5720000000000004,0.027264713527131418
0.5730000000000004,0.027264717568791532
0.5740000000000004,0.027264721607090283
0.5750000000000004,0.02726472564031627
0.5760000000000004,0.027264729665221546
0.5770000000000004,0.027264733687004335
0.5780000000000004,0.02726473770340228
0.5790000000000004,0.027264741711708264
0.5800000000000004,0.027264745714619096
0.5810000000000004,0.027264749712905077
0.5820000000000004,0.027264753704975733
0.5830000000000004,0.027264757691432606
0.5840000000000004,0.027264761673384943
0.5850000000000004,0.027264765648832442
0.5860000000000004,0.02726476962028643
0.5870000000000004,0.027264773583507065
0.5880000000000004,0.027264777544529013
0.5890000000000004,0.02726478149955305
0.5900000000000004,0.027264785448337277
0.5910000000000004,0.027264789393792156
0.5920000000000004,0.02726479333166276
0.5930000000000004,0.027264797267482554
0.5940000000000004,0.027264801195671835
0.5950000000000004,0.027264805120741486
0.5960000000000004,0.027264809038508316
0.5970000000000004,0.02726481295475385
0.5980000000000004,0.02726481686333674
0.5990000000000004,0.027264820767458602
0.6000000000000004,0.027264824667717628
0.6010000000000004,0.027264828562626926
0.6020000000000004,0.02726483245321839
0.6030000000000004,0.02726483633846505
0.6040000000000004,0.027264840221241732
0.6050000000000004,0.02726484409680519
0.6060000000000004,0.027264847969389806
0.6070000000000004,0.02726485183619229
0.6080000000000004,0.027264855699542477
0.6090000000000004,0.027264859555622304
0.6100000000000004,0.02726486341080765
0.6110000000000004,0.027264867261120655
0.6120000000000004,0.02726487110539241
0.6130000000000004,0.02726487494692012
0.6140000000000004,0.027264878784292266
0.6150000000000004,0.02726488261718261
0.6160000000000004,0.027264886446782353
0.6170000000000004,0.027264890270750162
0.6180000000000004,0.027264894092060395
0.6190000000000004,0.02726489790978504
0.6200000000000004,0.027264901721028398
0.6210000000000004,0.027264905528922207
0.6220000000000004,0.027264909334960806
0.6230000000000004,0.02726491313549963
0.6240000000000004,0.02726491693512614
0.6250000000000004,0.02726492072621347
0.6260000000000004,0.0272649245151508
0.6270000000000004,0.02726492830168112
0.6280000000000004,0.027264932084155084
0.6290000000000004,0.027264935862951638
0.6300000000000004,0.027264939636235018
0.6310000000000004,0.027264943408566777
0.6320000000000005,0.027264947176812847
0.6330000000000005,0.027264950940025314
0.6340000000000005,0.02726495470128041
0.6350000000000005,0.02726495845870146
0.6360000000000005,0.02726496221383163
0.6370000000000005,0.02726496596302142
0.6380000000000005,0.027264969713113974
0.6390000000000005,0.02726497345642851
0.6400000000000005,0.027264977199247618
0.6410000000000005,0.027264980934801335
0.6420000000000005,0.027264984670552536
0.6430000000000005,0.02726498840196744
0.6440000000000005,0.02726499213136934
0.6450000000000005,0.02726499585562809
0.6460000000000005,0.027264999577898276
0.6470000000000005,0.02726500329853543
0.6480000000000005,0.02726500701571681
0.6490000000000005,0.027265010727965527
0.6500000000000005,0.02726501443757356
0.6510000000000005,0.027265018144103415
0.6520000000000005,0.027265021852854267
0.6530000000000005,0.02726502555539597
0.6540000000000005,0.02726502925482153
0.6550000000000005,0.02726503295056272
0.6560000000000005,0.027265036644335845
0.6570000000000005,0.027265040336923965
0.6580000000000005,0.0272650440261594
0.6590000000000005,0.027265047713065496
0.6600000000000005,0.02726505139829085
0.6610000000000005,0.027265055078064072
0.6620000000000005,0.027265058758774937
0.6630000000000005,0.02726506243402895
0.6640000000000005,0.027265066109872445
0.6650000000000005,0.027265069779329066
0.6660000000000005,0.02726507345026205
0.6670000000000005,0.02726507711895151
0.6680000000000005,0.027265080784332492
0.6690000000000005,0.02726508444581882
0.6700000000000005,0.027265088106684474
0.6710000000000005,0.02726509176661007
0.6720000000000005,0.027265095424103818
0.6730000000000005,0.02726509907599913
0.6740000000000005,0.027265102727873844
0.6750000000000005,0.02726510637683824
0.6760000000000005,0.027265110026015976
0.6770000000000005,0.027265113671989208
0.6780000000000005,0.0272651173183296
0.6790000000000005,0.027265120960946878
0.6800000000000005,0.027265124600018707
0.6810000000000005,0.027265128239178905
0.6820000000000005,0.027265131876075235
0.6830000000000005,0.02726513551162756
0.6840000000000005,0.027265139146268262
0.6850000000000005,0.027265142778087764
0.6860000000000005,0.02726514640861096
0.6870000000000005,0.02726515003897449
0.6880000000000005,0.027265153663331786
0.6890000000000005,0.027265157291177938
0.6900000000000005,0.027265160915297685
0.6910000000000005,0.02726516453857125
0.6920000000000005,0.027265168159124387
0.6930000000000005,0.027265171776641596
0.6940000000000005,0.02726517539521548
0.6950000000000005,0.027265179011052795
0.6960000000000005,0.027265182628361317
0.6970000000000005,0.02726518624111797
0.6980000000000005,0.027265189853650357
0.6990000000000005,0.027265193463414463
0.7000000000000005,0.027265197074925234
0.7010000000000005,0.027265200684359635
0.7020000000000005,0.02726520429165941
0.7030000000000005,0.027265207897598773
0.7040000000000005,0.027265211502106212
0.7050000000000005,0.02726521510755161
0.7060000000000005,0.0272652187113663
0.7070000000000005,0.027265222313049692
0.7080000000000005,0.027265225912773926
0.7090000000000005,0.027265229515022454
0.7100000000000005,0.027265233113982525
0.7110000000000005,0.02726523671327633
0.7120000000000005,0.027265240310744544
0.7130000000000005,0.027265243907546144
0.7140000000000005,0.02726524750336497
0.7150000000000005,0.027265251097578366
0.7160000000000005,0.027265254689982713
0.7170000000000005,0.027265258284502557
0.7180000000000005,0.027265261876919814
0.7190000000000005,0.027265265470173196
0.7200000000000005,0.027265269060661124
0.7210000000000005,0.02726527265147167
0.7220000000000005,0.027265276241600175
0.7230000000000005,0.027265279827129823
0.7240000000000005,0.02726528341778025
0.7250000000000005,0.027265287004217716
0.7260000000000005,0.02726529059259376
0.7270000000000005,0.02726529417855469
0.7280000000000005,0.027265297765295075
0.7290000000000005,0.027265301350112493
0.7300000000000005,0.027265304936011023
0.7310000000000005,0.027265308522256535
0.7320000000000005,0.027265312105655495
0.7330000000000005,0.02726531568967767
0.7340000000000005,0.027265319273390164
0.7350000000000005,0.027265322857045055
0.7360000000000005,0.027265326440159218
0.7370000000000005,0.02726533002306007
0.7380000000000005,0.02726533360464202
0.7390000000000005,0.02726533719007405
0.7400000000000005,0.02726534077012012
0.7410000000000005,0.027265344353573678
0.7420000000000005,0.027265347936112766
0.7430000000000005,0.027265351516822103
0.7440000000000005,0.027265355099836935
0.7450000000000006,0.027265358679929998
0.7460000000000006,0.027265362263102003
0.7470000000000006,0.02726536584253406
0.7480000000000006,0.027265369425471666
0.7490000000000006,0.027265373005482804
0.7500000000000006,0.027265376586515268
0.7510000000000006,0.027265380168406628
0.7520000000000006,0.027265383750947413
0.7530000000000006,0.027265387333982143
0.7540000000000006,0.027265390913893992
0.7550000000000006,0.027265394497610264
0.7560000000000006,0.027265398080724
0.7570000000000006,0.027265401662056453
0.7580000000000006,0.027265405243273044
0.7590000000000006,0.027265408828177524
0.7600000000000006,0.02726541241216976
0.7610000000000006,0.027265415994695164
0.7620000000000006,0.02726541958058691
0.7630000000000006,0.027265423163541115
0.7640000000000006,0.02726542675074781
0.7650000000000006,0.027265430332256552
0.7660000000000006,0.027265433918797963
0.7670000000000006,0.027265437504529935
0.7680000000000006,0.027265441090807457
0.7690000000000006,0.027265444677640083
0.7700000000000006,0.027265448266659782
0.7710000000000006,0.02726545185212749
0.7720000000000006,0.027265455443926893
0.7730000000000006,0.027265459031308826
0.7740000000000006,0.027265462620030635
0.7750000000000006,0.027265466211519703
0.7760000000000006,0.027265469801514196
0.7770000000000006,0.02726547339307602
0.7780000000000006,0.027265476984759902
0.7790000000000006,0.027265480579558632
0.7800000000000006,0.027265484171578744
0.7810000000000006,0.027265487767697088
0.7820000000000006,0.027265491361236616
0.7830000000000006,0.027265494957065626
0.7840000000000006,0.027265498553551575
0.7850000000000006,0.027265502150118828
0.7860000000000006,0.027265505747944646
0.7870000000000006,0.02726550934642051
0.7880000000000006,0.027265512946704377
0.7890000000000006,0.027265516548247708
0.7900000000000006,0.027265520150098817
0.7910000000000006,0.027265523751553743
0.7920000000000006,0.027265527354909225
0.7930000000000006,0.027265530958663197
0.7940000000000006,0.027265534564888932
0.7950000000000006,0.02726553816965431
0.7960000000000006,0.027265541777223932
0.7970000000000006,0.027265545385898204
0.7980000000000006,0.02726554899813161
0.7990000000000006,0.02726555260607514
0.7990000000000006,0.02726555260607514
0.7990000000000006,0.02726555260607514

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac50_p4_N15_dt10_.csv <==
column 1, column 2
0.001,0.034455430440584606
0.002,0.03303218167649433
0.003,0.03214770435442868
0.004,0.03152145590890673
0.005,0.031052922968736765
0.006,0.0306830436653903
0.007,0.03037663126585241
0.008,0.030113384845648968
0.009000000000000001,0.02988168395291632
0.010000000000000002,0.029674717749942743
0.011000000000000003,0.029488277032505752
0.012000000000000004,0.029319557448379864
0.013000000000000005,0.029166527731990882
0.014000000000000005,0.029027598305159993
0.015000000000000006,0.02890144559065808
0.016000000000000007,0.028786916913043654
0.017000000000000008,0.028682978192543014
0.01800000000000001,0.02858868503983831
0.01900000000000001,0.02850316710265843
0.02000000000000001,0.02842561972593014
0.02100000000000001,0.028355299595604545
0.022000000000000013,0.02829152220190509
0.023000000000000013,0.02823365975438463
0.024000000000000014,0.028181138959952095
0.025000000000000015,0.028133438450415448
0.026000000000000016,0.028090085701880957
0.027000000000000017,0.02805065366845926
0.028000000000000018,0.02801475721389959
0.02900000000000002,0.027982049526557383
0.03000000000000002,0.02795221859088541
0.03100000000000002,0.02792498383883812
0.03200000000000002,0.02790009302300652
0.03300000000000002,0.02787731936789334
0.03400000000000002,0.027856458930092275
0.035000000000000024,0.02783732826040389
0.036000000000000025,0.027819762303683274
0.037000000000000026,0.027803612506716154
0.03800000000000003,0.027788745134875465
0.03900000000000003,0.027775039788569243
0.04000000000000003,0.02776238803845383
0.04100000000000003,0.02775069225693443
0.04200000000000003,0.02773986450698084
0.04300000000000003,0.027729825610729123
0.04400000000000003,0.02772050425733693
0.04500000000000003,0.027711836215509808
0.046000000000000034,0.02770376364367217
0.047000000000000035,0.02769623443281275
0.048000000000000036,0.02768920162468332
0.04900000000000004,0.02768262291023095
0.05000000000000004,0.0276764601390179
0.05100000000000004,0.027670678886979445
0.05200000000000004,0.02766524810312203
0.05300000000000004,0.027660139728144757
0.05400000000000004,0.027655328410787907
0.05500000000000004,0.027650791212476402
0.05600000000000004,0.02764650736523089
0.057000000000000044,0.02764245803857683
0.058000000000000045,0.027638626148191653
0.059000000000000045,0.027634996165578716
0.060000000000000046,0.027631553968963746
0.06100000000000005,0.02762828668752754
0.06200000000000005,0.027625182585841995
0.06300000000000004,0.027622230922843057
0.06400000000000004,0.027619421894770037
0.06500000000000004,0.027616746494913583
0.06600000000000004,0.027614196461898447
0.06700000000000005,0.02761176420844438
0.06800000000000005,0.027609442733206722
0.06900000000000005,0.027607225581735704
0.07000000000000005,0.027605106796810365
0.07100000000000005,0.027603080861227185
0.07200000000000005,0.027601142655058367
0.07300000000000005,0.027599287439204166
0.07400000000000005,0.027597510790149993
0.07500000000000005,0.0275958086048763
0.07600000000000005,0.02759417705116249
0.07700000000000005,0.027592612544571724
0.07800000000000006,0.027591111741711218
0.07900000000000006,0.02758967151156112
0.08000000000000006,0.027588288913212036
0.08100000000000006,0.027586961190215482
0.08200000000000006,0.027585685751600492
0.08300000000000006,0.027584460156909955
0.08400000000000006,0.02758328211338254
0.08500000000000006,0.02758214945313877
0.08600000000000006,0.027581060132981974
0.08700000000000006,0.02758001222336445
0.08800000000000006,0.027579003899366343
0.08900000000000007,0.027578033434600746
0.09000000000000007,0.027577099193111514
0.09100000000000007,0.0275761996253775
0.09200000000000007,0.027575333263379378
0.09300000000000007,0.027574498710115955
0.09400000000000007,0.02757369463929798
0.09500000000000007,0.02757291979283769
0.09600000000000007,0.02757217297412134
0.09700000000000007,0.027571453046285326
0.09800000000000007,0.027570758920604014
0.09900000000000007,0.027570089567320943
0.10000000000000007,0.027569444004102748
0.10100000000000008,0.02756882128804649
0.10200000000000008,0.027568220527621156
0.10300000000000008,0.027567640868487585
0.10400000000000008,0.027567081495347458
0.10500000000000008,0.027566541632244628
0.10600000000000008,0.027566020531843847
0.10700000000000008,0.02756551748959212
0.10800000000000008,0.02756503182291242
0.10900000000000008,0.027564562879862895
0.11000000000000008,0.027564110041759095
0.11100000000000008,0.027563672716218315
0.11200000000000009,0.0275632503310373
0.11300000000000009,0.027562842342448216
0.11400000000000009,0.027562448229370113
0.11500000000000009,0.02756206749111196
0.11600000000000009,0.027561699646573967
0.11700000000000009,0.027561344236213443
0.11800000000000009,0.027561000821246795
0.11900000000000009,0.027560668980108567
0.12000000000000009,0.027560348301705524
0.1210000000000001,0.027560038406773273
0.1220000000000001,0.02755973890917269
0.1230000000000001,0.027559449458999918
0.1240000000000001,0.027559169708220265
0.12500000000000008,0.027558899327929615
0.12600000000000008,0.027558638000013104
0.12700000000000009,0.027558385412729418
0.12800000000000009,0.027558141281040074
0.1290000000000001,0.027557905315687303
0.1300000000000001,0.027557677246345377
0.1310000000000001,0.02755745681469635
0.1320000000000001,0.027557243610521677
0.1330000000000001,0.02755703763803739
0.1340000000000001,0.027556838617770037
0.1350000000000001,0.02755664629375167
0.1360000000000001,0.027556460442312317
0.1370000000000001,0.027556280848484802
0.1380000000000001,0.027556107320092508
0.1390000000000001,0.027555939651225443
0.1400000000000001,0.02755577766344034
0.1410000000000001,0.027555621173123178
0.1420000000000001,0.027555470006032822
0.1430000000000001,0.027555323994953303
0.1440000000000001,0.027555182983575194
0.1450000000000001,0.027555046807154215
0.1460000000000001,0.02755491532215551
0.1470000000000001,0.02755478838086555
0.1480000000000001,0.02755466584125375
0.1490000000000001,0.027554547571558105
0.1500000000000001,0.027554433441702192
0.1510000000000001,0.027554323318345755
0.1520000000000001,0.02755421708358506
0.1530000000000001,0.027554114620926756
0.1540000000000001,0.02755401581377314
0.1550000000000001,0.027553920550772833
0.1560000000000001,0.0275538287283806
0.1570000000000001,0.027553740245217177
0.1580000000000001,0.02755365499471739
0.1590000000000001,0.027553572888294606
0.16000000000000011,0.027553493824127553
0.16100000000000012,0.02755341771823249
0.16200000000000012,0.027553344484450557
0.16300000000000012,0.027553274031750178
0.16400000000000012,0.0275532062802268
0.16500000000000012,0.027553141153046603
0.16600000000000012,0.02755307856686107
0.16700000000000012,0.027553018452977307
0.16800000000000012,0.027552960738121732
0.16900000000000012,0.02755290534880878
0.17000000000000012,0.027552852222733088
0.17100000000000012,0.02755280129149794
0.17200000000000013,0.02755275248921717
0.17300000000000013,0.027552705756217672
0.17400000000000013,0.027552661031178247
0.17500000000000013,0.02755261825968645
0.17600000000000013,0.027552577378933102
0.17700000000000013,0.027552538336475217
0.17800000000000013,0.02755250107954934
0.17900000000000013,0.027552465562781854
0.18000000000000013,0.027552431729685554
0.18100000000000013,0.027552399529792677
0.18200000000000013,0.0275523689171531
0.18300000000000013,0.027552339851246714
0.18400000000000014,0.02755231228461547
0.18500000000000014,0.02755228617597366
0.18600000000000014,0.027552261480040714
0.18700000000000014,0.027552238154261877
0.18800000000000014,0.027552216166426145
0.18900000000000014,0.0275521954719469
0.19000000000000014,0.027552176035521667
0.19100000000000014,0.027552157819570114
0.19200000000000014,0.027552140792722595
0.19300000000000014,0.0275521249132322
0.19400000000000014,0.027552110155343222
0.19500000000000015,0.027552096485998614
0.19600000000000015,0.02755208386955884
0.19700000000000015,0.027552072282932136
0.19800000000000015,0.027552061686687074
0.19900000000000015,0.02755205205922374
0.20000000000000015,0.02755204337018
0.20100000000000015,0.02755203559439784
0.20200000000000015,0.027552028700263034
0.20300000000000015,0.02755202266483687
0.20400000000000015,0.027552017463053045
0.20500000000000015,0.02755201307132704
0.20600000000000016,0.027552009466779475
0.20700000000000016,0.027552006623260843
0.20800000000000016,0.02755200451938438
0.20900000000000016,0.027552003135170235
0.21000000000000016,0.027552002448467637
0.21100000000000016,0.027552002439069273
0.21200000000000016,0.027552003082356655
0.21300000000000016,0.027552004366121156
0.21400000000000016,0.027552006263808212
0.21500000000000016,0.0275520087609297
0.21600000000000016,0.02755201184107575
0.21700000000000016,0.027552015481801043
0.21800000000000017,0.027552019673293928
0.21900000000000017,0.027552024391149583
0.22000000000000017,0.027552029619764367
0.22100000000000017,0.027552035353184845
0.22200000000000017,0.027552041564346878
0.22300000000000017,0.027552048244880865
0.22400000000000017,0.02755205537804895
0.22500000000000017,0.027552062948458838
0.22600000000000017,0.02755207094295661
0.22700000000000017,0.02755207935045435
0.22800000000000017,0.027552088155069956
0.22900000000000018,0.027552097347753327
0.23000000000000018,0.02755210691252107
0.23100000000000018,0.027552116840435955
0.23200000000000018,0.02755212711554364
0.23300000000000018,0.027552137730464873
0.23400000000000018,0.02755214867054406
0.23500000000000018,0.027552159926166123
0.23600000000000018,0.027552171489188777
0.23700000000000018,0.027552183346897106
0.23800000000000018,0.027552195491791043
0.23900000000000018,0.027552207909971763
0.24000000000000019,0.027552220594480356
0.2410000000000002,0.02755223353513417
0.2420000000000002,0.027552246723582377
0.2430000000000002,0.027552260150979755
0.2440000000000002,0.02755227380998235
0.2450000000000002,0.027552287692126504
0.2460000000000002,0.027552301786089334
0.2470000000000002,0.027552316086262126
0.2480000000000002,0.0275523305850308
0.2490000000000002,0.02755234527614558
0.25000000000000017,0.027552360148220215
0.25100000000000017,0.02755237519639121
0.25200000000000017,0.027552390416303425
0.25300000000000017,0.02755240580301588
0.25400000000000017,0.027552421342908487
0.25500000000000017,0.02755243702965213
0.25600000000000017,0.027552452861928513
0.2570000000000002,0.027552468833369856
0.2580000000000002,0.02755248493576199
0.2590000000000002,0.02755250116314459
0.2600000000000002,0.027552517510722324
0.2610000000000002,0.02755253397286251
0.2620000000000002,0.027552550547243728
0.2630000000000002,0.027552567225132822
0.2640000000000002,0.027552584002068718
0.2650000000000002,0.027552600872137872
0.2660000000000002,0.02755261783279999
0.2670000000000002,0.027552634877256312
0.2680000000000002,0.027552652004309813
0.2690000000000002,0.027552669205825116
0.2700000000000002,0.02755268647934058
0.2710000000000002,0.027552703820204767
0.2720000000000002,0.027552721223765387
0.2730000000000002,0.027552738692286374
0.2740000000000002,0.02755275621212463
0.2750000000000002,0.02755277378659779
0.2760000000000002,0.027552791410180053
0.2770000000000002,0.027552809076022314
0.2780000000000002,0.02755282678282344
0.2790000000000002,0.027552844530432462
0.2800000000000002,0.027552862311810422
0.2810000000000002,0.02755288012675527
0.2820000000000002,0.027552897969077145
0.2830000000000002,0.02755291583398804
0.2840000000000002,0.027552933723585513
0.2850000000000002,0.027552951631177117
0.2860000000000002,0.02755296955670795
0.2870000000000002,0.027552987497953735
0.2880000000000002,0.027553005448796204
0.2890000000000002,0.027553023408372384
0.2900000000000002,0.027553041375816534
0.2910000000000002,0.02755305934455936
0.2920000000000002,0.02755307732007463
0.2930000000000002,0.027553095290613346
0.2940000000000002,0.027553113260551296
0.2950000000000002,0.027553131224532762
0.2960000000000002,0.027553149185151588
0.2970000000000002,0.027553167133719463
0.2980000000000002,0.02755318506904818
0.2990000000000002,0.027553202992515236
0.3000000000000002,0.027553220902797975
0.3010000000000002,0.027553238796983074
0.3020000000000002,0.027553256670724648
0.3030000000000002,0.02755327452527767
0.3040000000000002,0.027553292356664087
0.3050000000000002,0.027553310167875756
0.3060000000000002,0.027553327951272116
0.3070000000000002,0.027553345706267843
0.3080000000000002,0.027553363439493196
0.3090000000000002,0.027553381138306642
0.3100000000000002,0.027553398807050235
0.3110000000000002,0.027553416444547348
0.3120000000000002,0.027553434048590755
0.3130000000000002,0.02755345161598098
0.3140000000000002,0.027553469151576696
0.3150000000000002,0.027553486645528945
0.3160000000000002,0.027553504103776473
0.3170000000000002,0.02755352152105289
0.3180000000000002,0.027553538899537145
0.31900000000000023,0.027553556232683508
0.32000000000000023,0.027553573524985723
0.32100000000000023,0.02755359077438753
0.32200000000000023,0.02755360798053709
0.32300000000000023,0.02755362513762674
0.32400000000000023,0.027553642250569162
0.32500000000000023,0.02755365931438891
0.32600000000000023,0.027553676332845202
0.32700000000000023,0.02755369329929216
0.32800000000000024,0.02755371021685302
0.32900000000000024,0.027553727084392673
0.33000000000000024,0.027553743903008555
0.33100000000000024,0.02755376066400291
0.33200000000000024,0.02755377737702416
0.33300000000000024,0.02755379403650904
0.33400000000000024,0.027553810639966262
0.33500000000000024,0.02755382719137008
0.33600000000000024,0.02755384368574882
0.33700000000000024,0.02755386012422543
0.33800000000000024,0.02755387650730689
0.33900000000000025,0.02755389283425932
0.34000000000000025,0.027553909102657318
0.34100000000000025,0.027553925316317243
0.34200000000000025,0.02755394147125073
0.34300000000000025,0.027553957566150516
0.34400000000000025,0.027553973599354967
0.34500000000000025,0.027553989574867467
0.34600000000000025,0.027554005490321054
0.34700000000000025,0.02755402134632273
0.34800000000000025,0.027554037142747203
0.34900000000000025,0.027554052877631723
0.35000000000000026,0.027554068552566358
0.35100000000000026,0.027554084162605873
0.35200000000000026,0.027554099714434826
0.35300000000000026,0.027554115199333696
0.35400000000000026,0.027554130626588316
0.35500000000000026,0.027554145988867865
0.35600000000000026,0.02755416128861369
0.35700000000000026,0.02755417652607359
0.35800000000000026,0.02755419169982366
0.35900000000000026,0.02755420681040084
0.36000000000000026,0.027554221858197482
0.36100000000000027,0.02755423684239485
0.36200000000000027,0.02755425175838319
0.36300000000000027,0.02755426661236806
0.36400000000000027,0.027554281403184677
0.36500000000000027,0.027554296129042498
0.36600000000000027,0.027554310790670698
0.36700000000000027,0.027554325388192007
0.36800000000000027,0.02755433991770567
0.36900000000000027,0.02755435438435299
0.3700000000000003,0.027554368786112116
0.3710000000000003,0.02755438312426566
0.3720000000000003,0.027554397395390343
0.3730000000000003,0.027554411600247696
0.3740000000000003,0.02755442574292351
0.3750000000000003,0.027554439820055194
0.3760000000000003,0.027554453828922743
0.3770000000000003,0.02755446777364295
0.3780000000000003,0.027554481655091487
0.3790000000000003,0.027554495467332293
0.3800000000000003,0.027554509219999388
0.3810000000000003,0.027554522905421302
0.3820000000000003,0.02755453652384659
0.3830000000000003,0.027554550075279873
0.3840000000000003,0.02755456356214661
0.3850000000000003,0.02755457698723744
0.3860000000000003,0.027554590346846916
0.3870000000000003,0.027554603639216625
0.3880000000000003,0.027554616867069504
0.3890000000000003,0.02755463003196428
0.3900000000000003,0.02755464313186231
0.3910000000000003,0.027554656166924468
0.3920000000000003,0.02755466913304806
0.3930000000000003,0.027554682038834027
0.3940000000000003,0.02755469487807544
0.3950000000000003,0.02755470765276771
0.3960000000000003,0.027554720367590293
0.3970000000000003,0.027554733013734903
0.3980000000000003,0.027554745597081494
0.3990000000000003,0.027554758115100386
0.4000000000000003,0.027554770569130523
0.4010000000000003,0.027554782961355943
0.4020000000000003,0.027554795290656586
0.4030000000000003,0.02755480755304095
0.4040000000000003,0.027554819753801363
0.4050000000000003,0.027554831889166367
0.4060000000000003,0.027554843961269993
0.4070000000000003,0.027554855972567297
0.4080000000000003,0.0275548679188357
0.4090000000000003,0.027554879805091484
0.4100000000000003,0.027554891626973235
0.4110000000000003,0.027554903388593992
0.4120000000000003,0.027554915085841205
0.4130000000000003,0.02755492672150293
0.4140000000000003,0.02755493829425045
0.4150000000000003,0.027554949805553945
0.4160000000000003,0.027554961256725036
0.4170000000000003,0.02755497264727939
0.4180000000000003,0.02755498397113235
0.4190000000000003,0.027554995237920685
0.4200000000000003,0.027555006444503975
0.4210000000000003,0.027555017587502156
0.4220000000000003,0.02755502867233335
0.4230000000000003,0.027555039697366362
0.4240000000000003,0.02755505066242622
0.4250000000000003,0.027555061564868148
0.4260000000000003,0.027555072408093503
0.4270000000000003,0.0275550831953355
0.4280000000000003,0.02755509391928778
0.4290000000000003,0.027555104584508886
0.4300000000000003,0.027555115187772528
0.4310000000000003,0.027555125734634835
0.43200000000000033,0.02755513622212903
0.43300000000000033,0.02755514665239429
0.43400000000000033,0.027555157018507366
0.43500000000000033,0.027555167331189758
0.43600000000000033,0.027555177591107902
0.43700000000000033,0.027555187786074478
0.43800000000000033,0.027555197927106347
0.43900000000000033,0.027555208009611427
0.44000000000000034,0.02755521803638347
0.44100000000000034,0.027555228007443904
0.44200000000000034,0.027555237919631142
0.44300000000000034,0.027555247773900414
0.44400000000000034,0.02755525757278109
0.44500000000000034,0.027555267320144797
0.44600000000000034,0.027555277006436816
0.44700000000000034,0.027555286638049552
0.44800000000000034,0.027555296213800946
0.44900000000000034,0.027555305735007106
0.45000000000000034,0.02755531520305376
0.45100000000000035,0.027555324612375334
0.45200000000000035,0.027555333969118773
0.45300000000000035,0.027555343271399874
0.45400000000000035,0.02755535252319684
0.45500000000000035,0.027555361721037872
0.45600000000000035,0.027555370861210713
0.45700000000000035,0.027555379948930824
0.45800000000000035,0.027555388980600122
0.45900000000000035,0.02755539796152461
0.46000000000000035,0.027555406891171575
0.46100000000000035,0.027555415765898095
0.46200000000000035,0.027555424590141517
0.46300000000000036,0.02755543336131518
0.46400000000000036,0.027555442080949767
0.46500000000000036,0.027555450749965446
0.46600000000000036,0.02755545936945299
0.46700000000000036,0.027555467931981114
0.46800000000000036,0.027555476446283585
0.46900000000000036,0.027555484910246834
0.47000000000000036,0.0275554933233704
0.47100000000000036,0.027555501682383056
0.47200000000000036,0.027555509995639847
0.47300000000000036,0.027555518256340145
0.47400000000000037,0.02755552646990658
0.47500000000000037,0.027555534631386325
0.47600000000000037,0.02755554274548977
0.47700000000000037,0.027555550810567868
0.47800000000000037,0.027555558826309175
0.47900000000000037,0.027555566791606
0.48000000000000037,0.0275555747097391
0.48100000000000037,0.027555582580881487
0.4820000000000004,0.02755559040206267
0.4830000000000004,0.02755559817579551
0.4840000000000004,0.027555605901480106
0.4850000000000004,0.027555613581741287
0.4860000000000004,0.027555621212099257
0.4870000000000004,0.02755562879718191
0.4880000000000004,0.02755563633714863
0.4890000000000004,0.027555643826860692
0.4900000000000004,0.02755565127227003
0.4910000000000004,0.027555658673210928
0.4920000000000004,0.027555666024381347
0.4930000000000004,0.027555673337816684
0.4940000000000004,0.027555680597650078
0.4950000000000004,0.027555687813227828
0.4960000000000004,0.027555694987906474
0.4970000000000004,0.02755570211311728
0.4980000000000004,0.027555709198263865
0.4990000000000004,0.02755571623564062
0.5000000000000003,0.027555723228429432
0.5010000000000003,0.027555730180485384
0.5020000000000003,0.02755573708374714
0.5030000000000003,0.027555743946306794
0.5040000000000003,0.027555750766716527
0.5050000000000003,0.027555757540265843
0.5060000000000003,0.027555764274330694
0.5070000000000003,0.02755577096261305
0.5080000000000003,0.02755577761244757
0.5090000000000003,0.027555784218669995
0.5100000000000003,0.02755579077845442
0.5110000000000003,0.027555797302993092
0.5120000000000003,0.02755580378049161
0.5130000000000003,0.027555810220678302
0.5140000000000003,0.02755581661881004
0.5150000000000003,0.02755582297552865
0.5160000000000003,0.02755582929074289
0.5170000000000003,0.027555835564458182
0.5180000000000003,0.027555841797601316
0.5190000000000003,0.027555847993879824
0.5200000000000004,0.02755585414782585
0.5210000000000004,0.027555860259119366
0.5220000000000004,0.02755586633391408
0.5230000000000004,0.027555872367256054
0.5240000000000004,0.027555878364016174
0.5250000000000004,0.02755588431684592
0.5260000000000004,0.02755589023342109
0.5270000000000004,0.02755589610887179
0.5280000000000004,0.027555901948219396
0.5290000000000004,0.02755590774917559
0.5300000000000004,0.027555913513543508
0.5310000000000004,0.02755591923787006
0.5320000000000004,0.02755592492463158
0.5330000000000004,0.027555930573865368
0.5340000000000004,0.02755593618830135
0.5350000000000004,0.02755594176370978
0.5360000000000004,0.027555947299993368
0.5370000000000004,0.02755595280023686
0.5380000000000004,0.027555958265407913
0.5390000000000004,0.027555963696713513
0.5400000000000004,0.027555969087524966
0.5410000000000004,0.027555974440694294
0.5420000000000004,0.027555979759497164
0.5430000000000004,0.027555985044759396
0.5440000000000004,0.027555990294610814
0.5450000000000004,0.027555995507718957
0.5460000000000004,0.027556000682261994
0.5470000000000004,0.027556005824052526
0.5480000000000004,0.027556010930126454
0.5490000000000004,0.027556016006255117
0.5500000000000004,0.027556021042220442
0.5510000000000004,0.027556026048304608
0.5520000000000004,0.027556031017509214
0.5530000000000004,0.027556035955859957
0.5540000000000004,0.027556040858363523
0.5550000000000004,0.027556045725187907
0.5560000000000004,0.02755605056030359
0.5570000000000004,0.027556055360088216
0.5580000000000004,0.027556060130269754
0.5590000000000004,0.027556064867373924
0.5600000000000004,0.027556069569224125
0.5610000000000004,0.027556074238893224
0.5620000000000004,0.027556078878675005
0.5630000000000004,0.027556083483849084
0.5640000000000004,0.027556088056640535
0.5650000000000004,0.027556092597575726
0.5660000000000004,0.027556097109106906
0.5670000000000004,0.02755610158595061
0.5680000000000004,0.027556106034454787
0.5690000000000004,0.027556110449152772
0.5700000000000004,0.02755611483295335
0.5710000000000004,0.027556119187512315
0.5720000000000004,0.027556123508749218
0.5730000000000004,0.027556127802241853
0.5740000000000004,0.02755613206325467
0.5750000000000004,0.02755613629625944
0.5760000000000004,0.027556140495647263
0.5770000000000004,0.027556144664107635
0.5780000000000004,0.027556148806016447
0.5790000000000004,0.02755615291915142
0.5800000000000004,0.027556157000169446
0.5810000000000004,0.027556161053834988
0.5820000000000004,0.02755616508087477
0.5830000000000004,0.02755616907436511
0.5840000000000004,0.027556173040188356
0.5850000000000004,0.027556176976580162
0.5860000000000004,0.027556180884054784
0.5870000000000004,0.027556184762836583
0.5880000000000004,0.02755618861569834
0.5890000000000004,0.027556192438231902
0.5900000000000004,0.0275561962330784
0.5910000000000004,0.02755620000130541
0.5920000000000004,0.02755620374334563
0.5930000000000004,0.0275562074542783
0.5940000000000004,0.02755621113796115
0.5950000000000004,0.027556214795272947
0.5960000000000004,0.027556218426802174
0.5970000000000004,0.027556222030654404
0.5980000000000004,0.02755622560567138
0.5990000000000004,0.027556229154921077
0.6000000000000004,0.027556232678764742
0.6010000000000004,0.027556236174181636
0.6020000000000004,0.027556239645976886
0.6030000000000004,0.027556243091309503
0.6040000000000004,0.027556246510200673
0.6050000000000004,0.027556249902022437
0.6060000000000004,0.027556253267627832
0.6070000000000004,0.02755625661072919
0.6080000000000004,0.027556259924658783
0.6090000000000004,0.0275562632144563
0.6100000000000004,0.027556266480018753
0.6110000000000004,0.027556269721429102
0.6120000000000004,0.027556272934639046
0.6130000000000004,0.027556276125190796
0.6140000000000004,0.027556279289941577
0.6150000000000004,0.02755628243141901
0.6160000000000004,0.0275562855464036
0.6170000000000004,0.027556288639642143
0.6180000000000004,0.027556291708334346
0.6190000000000004,0.027556294749977076
0.6200000000000004,0.027556297774996154
0.6210000000000004,0.027556300771097317
0.6220000000000004,0.027556303744254117
0.6230000000000004,0.027556306692811162
0.6240000000000004,0.027556309620537928
0.6250000000000004,0.027556312524464374
0.6260000000000004,0.027556315403069666
0.6270000000000004,0.027556318261508977
0.6280000000000004,0.027556321092389313
0.6290000000000004,0.027556323904598386
0.6300000000000004,0.027556326692335955
0.6310000000000004,0.027556329459483213
0.6320000000000005,0.027556332205367025
0.6330000000000005,0.027556334927018415
0.6340000000000005,0.027556337626740212
0.6350000000000005,0.027556340305283623
0.6360000000000005,0.027556342959040594
0.6370000000000005,0.02755634558886831
0.6380000000000005,0.027556348202331802
0.6390000000000005,0.027556350793394982
0.6400000000000005,0.02755635336180446
0.6410000000000005,0.027556355909362933
0.6420000000000005,0.027556358436842083
0.6430000000000005,0.02755636094241755
0.6440000000000005,0.027556363425628224
0.6450000000000005,0.02755636588970821
0.6460000000000005,0.02755636833322929
0.6470000000000005,0.027556370754516016
0.6480000000000005,0.02755637315511748
0.6490000000000005,0.02755637553798339
0.6500000000000005,0.027556377898250474
0.6510000000000005,0.027556380239354885
0.6520000000000005,0.027556382560957875
0.6530000000000005,0.027556384858767515
0.6540000000000005,0.027556387138446704
0.6550000000000005,0.027556389399586642
0.6560000000000005,0.0275563916428628
0.6570000000000005,0.02755639386577512
0.6580000000000005,0.027556396065750176
0.6590000000000005,0.027556398246895843
0.6600000000000005,0.027556400410020363
0.6610000000000005,0.027556402554635626
0.6620000000000005,0.027556404680837678
0.6630000000000005,0.02755640678675588
0.6640000000000005,0.02755640887457246
0.6650000000000005,0.0275564109441901
0.6660000000000005,0.027556412993592114
0.6670000000000005,0.027556415027228272
0.6680000000000005,0.02755641704238794
0.6690000000000005,0.02755641903834344
0.6700000000000005,0.02755642101413691
0.6710000000000005,0.027556422975051398
0.6720000000000005,0.027556424915091523
0.6730000000000005,0.027556426837878116
0.6740000000000005,0.02755642874180021
0.6750000000000005,0.027556430631873012
0.6760000000000005,0.027556432499108156
0.6770000000000005,0.02755643435010689
0.6780000000000005,0.02755643618709923
0.6790000000000005,0.027556438002396225
0.6800000000000005,0.02755643980227074
0.6810000000000005,0.02755644158636698
0.6820000000000005,0.02755644335330085
0.6830000000000005,0.027556445102698342
0.6840000000000005,0.027556446836058082
0.6850000000000005,0.027556448549939577
0.6860000000000005,0.027556450248582928
0.6870000000000005,0.027556451929136937
0.6880000000000005,0.02755645359351548
0.6890000000000005,0.027556455242103657
0.6900000000000005,0.02755645687586057
0.6910000000000005,0.027556458491002536
0.6920000000000005,0.027556460091690244
0.6930000000000005,0.02755646167621994
0.6940000000000005,0.02755646324611576
0.6950000000000005,0.027556464799145263
0.6960000000000005,0.027556466335489277
0.6970000000000005,0.027556467856505208
0.6980000000000005,0.02755646936027206
0.6990000000000005,0.027556470851572163
0.7000000000000005,0.027556472324437867
0.7010000000000005,0.0275564737833245
0.7020000000000005,0.027556475226961946
0.7030000000000005,0.02755647665616474
0.7040000000000005,0.02755647806709204
0.7050000000000005,0.027556479464762484
0.7060000000000005,0.0275564808469864
0.7070000000000005,0.027556482216661397
0.7080000000000005,0.02755648357215151
0.7090000000000005,0.02755648491282978
0.7100000000000005,0.02755648623439033
0.7110000000000005,0.02755648754648558
0.7120000000000005,0.027556488842291872
0.7130000000000005,0.027556490122311508
0.7140000000000005,0.02755649138862967
0.7150000000000005,0.027556492641006933
0.7160000000000005,0.027556493881453564
0.7170000000000005,0.027556495106224512
0.7180000000000005,0.027556496314843894
0.7190000000000005,0.027556497511354257
0.7200000000000005,0.027556498692273515
0.7210000000000005,0.02755649986111547
0.7220000000000005,0.027556501015882067
0.7230000000000005,0.027556502157555077
0.7240000000000005,0.02755650328582692
0.7250000000000005,0.027556504401566612
0.7260000000000005,0.02755650550139277
0.7270000000000005,0.027556506589311407
0.7280000000000005,0.027556507664113862
0.7290000000000005,0.027556508726713624
0.7300000000000005,0.027556509774187266
0.7310000000000005,0.027556510809422202
0.7320000000000005,0.02755651183194786
0.7330000000000005,0.02755651284005349
0.7340000000000005,0.02755651383575114
0.7350000000000005,0.02755651481991272
0.7360000000000005,0.027556515791754194
0.7370000000000005,0.02755651675060466
0.7380000000000005,0.027556517696152565
0.7390000000000005,0.027556518631152757
0.7400000000000005,0.02755651955005022
0.7410000000000005,0.027556520458231957
0.7420000000000005,0.02755652135626948
0.7430000000000005,0.02755652224155529
0.7440000000000005,0.02755652311388593
0.7450000000000006,0.02755652397306739
0.7460000000000006,0.027556524822124517
0.7470000000000006,0.027556525659864738
0.7480000000000006,0.027556526485603593
0.7490000000000006,0.027556527298841862
0.7500000000000006,0.02755652810078619
0.7510000000000006,0.027556528887622
0.7520000000000006,0.02755652966853407
0.7530000000000006,0.0275565304335062
0.7540000000000006,0.027556531187655973
0.7550000000000006,0.027556531934081495
0.7560000000000006,0.02755653266470317
0.7570000000000006,0.02755653338540941
0.7580000000000006,0.027556534094172004
0.7590000000000006,0.027556534792498578
0.7600000000000006,0.0275565354816483
0.7610000000000006,0.027556536158357882
0.7620000000000006,0.027556536822513314
0.7630000000000006,0.0275565374774212
0.7640000000000006,0.027556538120036164
0.7650000000000006,0.0275565387543421
0.7660000000000006,0.027556539377202743
0.7670000000000006,0.027556539988655156
0.7680000000000006,0.02755654058940252
0.7690000000000006,0.02755654117966148
0.7700000000000006,0.02755654175985214
0.7710000000000006,0.0275565423281175
0.7720000000000006,0.02755654288918582
0.7730000000000006,0.027556543439476694
0.7740000000000006,0.027556543977497686
0.7750000000000006,0.02755654450596617
0.7760000000000006,0.027556545026107288
0.7770000000000006,0.027556545533760184
0.7780000000000006,0.027556546032108716
0.7790000000000006,0.027556546520722643
0.7800000000000006,0.027556547001006168
0.7810000000000006,0.02755654746820154
0.7820000000000006,0.027556547926800935
0.7830000000000006,0.027556548377845755
0.7840000000000006,0.027556548817159396
0.7850000000000006,0.027556549246555193
0.7860000000000006,0.027556549667746465
0.7870000000000006,0.027556550078771516
0.7880000000000006,0.02755655048383012
0.7890000000000006,0.027556550875949288
0.7900000000000006,0.02755655126002518
0.7910000000000006,0.02755655163400914
0.7920000000000006,0.027556551996349862
0.7930000000000006,0.02755655235414149
0.7940000000000006,0.027556552701710847
0.7950000000000006,0.027556553038660957
0.7960000000000006,0.027556553365394747
0.7970000000000006,0.02755655368508236
0.7980000000000006,0.027556553994073862
0.7990000000000006,0.02755655429538097
0.7990000000000006,0.02755655429538097
0.7990000000000006,0.02755655429538097

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac50_p4_N25_dt10_.csv <==
column 1, column 2
0.001,0.034008868680666424
0.002,0.03272509956320097
0.003,0.031952868228303934
0.004,0.03140035083882629
0.005,0.030976271064376525
0.006,0.030631775347682577
0.007,0.030339086507201015
0.008,0.030082515384187967
0.009000000000000001,0.029853227094891518
0.010000000000000002,0.0296461297377772
0.011000000000000003,0.02945810773898899
0.012000000000000004,0.029287063685235187
0.013000000000000005,0.029131421515573533
0.014000000000000005,0.02898987738982142
0.015000000000000006,0.02886127918754856
0.016000000000000007,0.028744570452504815
0.017000000000000008,0.02863876567626463
0.01800000000000001,0.028542940200536545
0.01900000000000001,0.028456226620576622
0.02000000000000001,0.02837781365507741
0.02100000000000001,0.02830694566959201
0.022000000000000013,0.028242922007715363
0.023000000000000013,0.028185095847375496
0.024000000000000014,0.028132872516403267
0.025000000000000015,0.0280857073102342
0.026000000000000016,0.02804310299599374
0.027000000000000017,0.028004607021346824
0.028000000000000018,0.027969808593150892
0.02900000000000002,0.027938335721194245
0.03000000000000002,0.02790985225609296
0.03100000000000002,0.027884055001642066
0.03200000000000002,0.027860670937532105
0.03300000000000002,0.027839454576402498
0.03400000000000002,0.02782018545480435
0.035000000000000024,0.027802665812056714
0.036000000000000025,0.027786718404920797
0.037000000000000026,0.027772184501874207
0.03800000000000003,0.02775892203656986
0.03900000000000003,0.027746803917399997
0.04000000000000003,0.02773571648042166
0.04100000000000003,0.027725558090990674
0.04200000000000003,0.027716237878992595
0.04300000000000003,0.027707674583378705
0.04400000000000003,0.027699795535143176
0.04500000000000003,0.027692535720427524
0.046000000000000034,0.027685836955552868
0.047000000000000035,0.027679647140636938
0.048000000000000036,0.0276739195992229
0.04900000000000004,0.027668612483506903
0.05000000000000004,0.02766368824767913
0.05100000000000004,0.027659113175824257
0.05200000000000004,0.027654856966334514
0.05300000000000004,0.027650892358272432
0.05400000000000004,0.0276471947998002
0.05500000000000004,0.027643742158669632
0.05600000000000004,0.027640514455953575
0.057000000000000044,0.027637493639262285
0.058000000000000045,0.027634663376682616
0.059000000000000045,0.027632008868084628
0.060000000000000046,0.027629516692219587
0.06100000000000005,0.027627174654562922
0.06200000000000005,0.027624971665938393
0.06300000000000004,0.027622897626189982
0.06400000000000004,0.027620943319599415
0.06500000000000004,0.027619100329715346
0.06600000000000004,0.027617360960006825
0.06700000000000005,0.027615718156787265
0.06800000000000005,0.02761416545186675
0.06900000000000005,0.02761269690280072
0.07000000000000005,0.027611307043080027
0.07100000000000005,0.027609990837994872
0.07200000000000005,0.027608743640866976
0.07300000000000005,0.027607561161790237
0.07400000000000005,0.02760643943212101
0.07500000000000005,0.02760537477607608
0.07600000000000005,0.0276043637875601
0.07700000000000005,0.02760340330002154
0.07800000000000006,0.02760249037430986
0.07900000000000006,0.027601622272849978
0.08000000000000006,0.027600796444988862
0.08100000000000006,0.02760001051379046
0.08200000000000006,0.027599262258453636
0.08300000000000006,0.02759854960229524
0.08400000000000006,0.027597870606799853
0.08500000000000006,0.027597223452935377
0.08600000000000006,0.02759660643605638
0.08700000000000006,0.02759601795986208
0.08800000000000006,0.027595456522754847
0.08900000000000007,0.02759492071755884
0.09000000000000007,0.027594409218072647
0.09100000000000007,0.02759392077797257
0.09200000000000007,0.027593454223451733
0.09300000000000007,0.02759300844908006
0.09400000000000007,0.0275925824124944
0.09500000000000007,0.027592175097698318
0.09600000000000007,0.027591785627015652
0.09700000000000007,0.027591413112965542
0.09800000000000007,0.027591056728421666
0.09900000000000007,0.027590715686623107
0.10000000000000007,0.027590389240426675
0.10100000000000008,0.027590076700298845
0.10200000000000008,0.02758977739983276
0.10300000000000008,0.027589490709164496
0.10400000000000008,0.0275892160288757
0.10500000000000008,0.027588952802021685
0.10600000000000008,0.027588700491158254
0.10700000000000008,0.027588458599440126
0.10800000000000008,0.027588226640631944
0.10900000000000008,0.0275880041573098
0.11000000000000008,0.027587790717266646
0.11100000000000008,0.027587585910189016
0.11200000000000009,0.027587389352466022
0.11300000000000009,0.027587200669133508
0.11400000000000009,0.02758701950599973
0.11500000000000009,0.027586845528182056
0.11600000000000009,0.027586678420210835
0.11700000000000009,0.02758651787957513
0.11800000000000009,0.027586363616987387
0.11900000000000009,0.027586215362484363
0.12000000000000009,0.027586072851978224
0.1210000000000001,0.027585935838820318
0.1220000000000001,0.027585804086794674
0.1230000000000001,0.02758567736818175
0.1240000000000001,0.02758555547356957
0.12500000000000008,0.02758543819308582
0.12600000000000008,0.027585325337632444
0.12700000000000009,0.027585216719170646
0.12800000000000009,0.027585112163201937
0.1290000000000001,0.027585011499034112
0.1300000000000001,0.027584914568081372
0.1310000000000001,0.02758482121425065
0.1320000000000001,0.027584731294089632
0.1330000000000001,0.027584644664220125
0.1340000000000001,0.027584561192349595
0.1350000000000001,0.027584480751378912
0.1360000000000001,0.027584403220514152
0.1370000000000001,0.02758432848547745
0.1380000000000001,0.02758425642874177
0.1390000000000001,0.027584186952202855
0.1400000000000001,0.027584119950035412
0.1410000000000001,0.027584055327602847
0.1420000000000001,0.02758399298961167
0.1430000000000001,0.02758393284964288
0.1440000000000001,0.027583874822252705
0.1450000000000001,0.027583818826313725
0.1460000000000001,0.027583764781532228
0.1470000000000001,0.027583712617377795
0.1480000000000001,0.027583662264026764
0.1490000000000001,0.027583613649201682
0.1500000000000001,0.027583566711644962
0.1510000000000001,0.02758352138289262
0.1520000000000001,0.027583477608336987
0.1530000000000001,0.027583435328558982
0.1540000000000001,0.027583394489641082
0.1550000000000001,0.02758335503845798
0.1560000000000001,0.027583316923074804
0.1570000000000001,0.02758328009553734
0.1580000000000001,0.027583244510112723
0.1590000000000001,0.027583210122386365
0.16000000000000011,0.027583176889083755
0.16100000000000012,0.027583144768282542
0.16200000000000012,0.02758311372051985
0.16300000000000012,0.027583083708195878
0.16400000000000012,0.027583054696359233
0.16500000000000012,0.027583026647385222
0.16600000000000012,0.027582999529444787
0.16700000000000012,0.02758297331043752
0.16800000000000012,0.027582947958159715
0.16900000000000012,0.027582923443150668
0.17000000000000012,0.027582899736958193
0.17100000000000012,0.02758287681267722
0.17200000000000013,0.027582854641743183
0.17300000000000013,0.0275828331994132
0.17400000000000013,0.027582812461634
0.17500000000000013,0.027582792404247332
0.17600000000000013,0.027582773004707257
0.17700000000000013,0.027582754241486228
0.17800000000000013,0.027582736092113938
0.17900000000000013,0.027582718537092918
0.18000000000000013,0.027582701557109294
0.18100000000000013,0.0275826851323305
0.18200000000000013,0.02758266924580467
0.18300000000000013,0.02758265387858437
0.18400000000000014,0.02758263901425977
0.18500000000000014,0.027582624638418197
0.18600000000000014,0.027582610732299763
0.18700000000000014,0.027582597282280474
0.18800000000000014,0.02758258427361145
0.18900000000000014,0.027582571691778343
0.19000000000000014,0.027582559523781164
0.19100000000000014,0.02758254775577172
0.19200000000000014,0.02758253637562829
0.19300000000000014,0.02758252537060137
0.19400000000000014,0.02758251472887215
0.19500000000000015,0.02758250443975986
0.19600000000000015,0.027582494491960655
0.19700000000000015,0.027582484873155694
0.19800000000000015,0.02758247557588262
0.19900000000000015,0.027582466589073963
0.20000000000000015,0.02758245790255739
0.20100000000000015,0.027582449507205432
0.20200000000000015,0.02758244139437428
0.20300000000000015,0.02758243355501425
0.20400000000000015,0.02758242598100326
0.20500000000000015,0.027582418663740442
0.20600000000000016,0.027582411597028143
0.20700000000000016,0.02758240477013932
0.20800000000000016,0.027582398180926674
0.20900000000000016,0.027582391817326236
0.21000000000000016,0.027582385673764108
0.21100000000000016,0.027582379744846917
0.21200000000000016,0.027582374023313937
0.21300000000000016,0.02758236850216831
0.21400000000000016,0.027582363177440828
0.21500000000000016,0.027582358041776917
0.21600000000000016,0.02758235308845627
0.21700000000000016,0.027582348314710844
0.21800000000000017,0.027582343713439535
0.21900000000000017,0.027582339279619585
0.22000000000000017,0.027582335009752917
0.22100000000000017,0.027582330897017972
0.22200000000000017,0.027582326938223937
0.22300000000000017,0.027582323128636458
0.22400000000000017,0.027582319462542165
0.22500000000000017,0.027582315937295838
0.22600000000000017,0.02758231254852318
0.22700000000000017,0.02758230929320846
0.22800000000000017,0.02758230616563034
0.22900000000000018,0.02758230316242439
0.23000000000000018,0.027582300279923765
0.23100000000000018,0.0275822975165799
0.23200000000000018,0.027582294866177953
0.23300000000000018,0.027582292328017746
0.23400000000000018,0.027582289896637618
0.23500000000000018,0.02758228757042032
0.23600000000000018,0.027582285345804106
0.23700000000000018,0.027582283219480364
0.23800000000000018,0.027582281189399864
0.23900000000000018,0.027582279251771775
0.24000000000000019,0.02758227740572708
0.2410000000000002,0.027582275646444332
0.2420000000000002,0.02758227397325614
0.2430000000000002,0.02758227238307586
0.2440000000000002,0.027582270874006647
0.2450000000000002,0.02758226944270762
0.2460000000000002,0.027582268088834856
0.2470000000000002,0.02758226680845236
0.2480000000000002,0.027582265600296235
0.2490000000000002,0.02758226446299761
0.25000000000000017,0.027582263392477758
0.25100000000000017,0.027582262388510574
0.25200000000000017,0.027582261448716103
0.25300000000000017,0.027582260571176107
0.25400000000000017,0.02758225975479265
0.25500000000000017,0.027582258998530142
0.25600000000000017,0.027582258298789842
0.2570000000000002,0.027582257654988594
0.2580000000000002,0.027582257065958047
0.2590000000000002,0.027582256529213946
0.2600000000000002,0.027582256044354426
0.2610000000000002,0.02758225560925774
0.2620000000000002,0.027582255221974602
0.2630000000000002,0.027582254883594434
0.2640000000000002,0.027582254591026627
0.2650000000000002,0.02758225434206702
0.2660000000000002,0.027582254137491
0.2670000000000002,0.02758225397462434
0.2680000000000002,0.027582253852634332
0.2690000000000002,0.027582253772486288
0.2700000000000002,0.02758225372948364
0.2710000000000002,0.027582253725908036
0.2720000000000002,0.027582253757401278
0.2730000000000002,0.0275822538256649
0.2740000000000002,0.027582253929207497
0.2750000000000002,0.027582254066341263
0.2760000000000002,0.027582254237642694
0.2770000000000002,0.027582254439540415
0.2780000000000002,0.027582254674005807
0.2790000000000002,0.027582254938657635
0.2800000000000002,0.02758225523339001
0.2810000000000002,0.02758225555631667
0.2820000000000002,0.027582255908232146
0.2830000000000002,0.02758225628789131
0.2840000000000002,0.02758225669379516
0.2850000000000002,0.027582257125698766
0.2860000000000002,0.02758225758227405
0.2870000000000002,0.02758225806415852
0.2880000000000002,0.027582258570571953
0.2890000000000002,0.027582259099907958
0.2900000000000002,0.027582259652973413
0.2910000000000002,0.02758226022753003
0.2920000000000002,0.02758226082305499
0.2930000000000002,0.02758226144128191
0.2940000000000002,0.027582262078170612
0.2950000000000002,0.027582262735918153
0.2960000000000002,0.027582263413187934
0.2970000000000002,0.027582264109009054
0.2980000000000002,0.02758226482347455
0.2990000000000002,0.027582265556238703
0.3000000000000002,0.02758226630677199
0.3010000000000002,0.02758226707420649
0.3020000000000002,0.02758226785802904
0.3030000000000002,0.02758226865855492
0.3040000000000002,0.027582269474633426
0.3050000000000002,0.02758227030567803
0.3060000000000002,0.027582271153453332
0.3070000000000002,0.02758227201515434
0.3080000000000002,0.02758227289054182
0.3090000000000002,0.02758227378087458
0.3100000000000002,0.027582274684714463
0.3110000000000002,0.02758227560118049
0.3120000000000002,0.027582276531360327
0.3130000000000002,0.027582277473830356
0.3140000000000002,0.027582278427951495
0.3150000000000002,0.027582279395614737
0.3160000000000002,0.027582280374021967
0.3170000000000002,0.027582281364156972
0.3180000000000002,0.027582282365895307
0.31900000000000023,0.02758228337784295
0.32000000000000023,0.027582284400126954
0.32100000000000023,0.02758228543296748
0.32200000000000023,0.02758228647535988
0.32300000000000023,0.02758228752944471
0.32400000000000023,0.027582288592897554
0.32500000000000023,0.027582289664996554
0.32600000000000023,0.027582290746500017
0.32700000000000023,0.027582291837426758
0.32800000000000024,0.027582292936114586
0.32900000000000024,0.02758229404430374
0.33000000000000024,0.027582295161261847
0.33100000000000024,0.027582296284968028
0.33200000000000024,0.027582297417642485
0.33300000000000024,0.027582298558445534
0.33400000000000024,0.02758229970591475
0.33500000000000024,0.02758230086176245
0.33600000000000024,0.027582302023898598
0.33700000000000024,0.02758230319359749
0.33800000000000024,0.02758230437009648
0.33900000000000025,0.02758230555418166
0.34000000000000025,0.027582306744342682
0.34100000000000025,0.027582307940930532
0.34200000000000025,0.027582309144683688
0.34300000000000025,0.027582310353152947
0.34400000000000025,0.027582311569495862
0.34500000000000025,0.027582312790477733
0.34600000000000025,0.027582314018719117
0.34700000000000025,0.027582315251307356
0.34800000000000025,0.027582316489990186
0.34900000000000025,0.02758231773315229
0.35000000000000026,0.02758231898229176
0.35100000000000026,0.02758232023703191
0.35200000000000026,0.027582321496761517
0.35300000000000026,0.027582322759946928
0.35400000000000026,0.027582324029797753
0.35500000000000026,0.02758232530359269
0.35600000000000026,0.0275823265828554
0.35700000000000026,0.027582327865560738
0.35800000000000026,0.02758232915287594
0.35900000000000026,0.027582330444568665
0.36000000000000026,0.02758233174098738
0.36100000000000027,0.027582333041978137
0.36200000000000027,0.027582334346534912
0.36300000000000027,0.027582335656176706
0.36400000000000027,0.02758233696902931
0.36500000000000027,0.027582338285790767
0.36600000000000027,0.02758233960586144
0.36700000000000027,0.027582340929823944
0.36800000000000027,0.027582342257650955
0.36900000000000027,0.02758234358896596
0.3700000000000003,0.027582344923968053
0.3710000000000003,0.027582346262021985
0.3720000000000003,0.027582347602975166
0.3730000000000003,0.027582348948749346
0.3740000000000003,0.027582350296444517
0.3750000000000003,0.027582351647257815
0.3760000000000003,0.02758235300183784
0.3770000000000003,0.027582354358640475
0.3780000000000003,0.027582355718951353
0.3790000000000003,0.027582357082348505
0.3800000000000003,0.027582358448188165
0.3810000000000003,0.027582359816821115
0.3820000000000003,0.027582361188843108
0.3830000000000003,0.027582362563106956
0.3840000000000003,0.027582363939890952
0.3850000000000003,0.027582365319925705
0.3860000000000003,0.0275823667014392
0.3870000000000003,0.027582368086808987
0.3880000000000003,0.02758236947366544
0.3890000000000003,0.02758237086346725
0.3900000000000003,0.02758237225497236
0.3910000000000003,0.027582373649459674
0.3920000000000003,0.02758237504610855
0.3930000000000003,0.027582376444142177
0.3940000000000003,0.027582377843342998
0.3950000000000003,0.027582379246841517
0.3960000000000003,0.027582380651995888
0.3970000000000003,0.027582382059092577
0.3980000000000003,0.027582383466875745
0.3990000000000003,0.02758238487819952
0.4000000000000003,0.02758238629213896
0.4010000000000003,0.027582387706279698
0.4020000000000003,0.027582389124119675
0.4030000000000003,0.0275823905425625
0.4040000000000003,0.02758239196326546
0.4050000000000003,0.027582393386695367
0.4060000000000003,0.027582394810386948
0.4070000000000003,0.02758239623630419
0.4080000000000003,0.027582397664069745
0.4090000000000003,0.02758239909298751
0.4100000000000003,0.027582400524015387
0.4110000000000003,0.02758240195582102
0.4120000000000003,0.02758240339046366
0.4130000000000003,0.02758240482637781
0.4140000000000003,0.027582406263025407
0.4150000000000003,0.027582407702578367
0.4160000000000003,0.02758240914298378
0.4170000000000003,0.02758241058368244
0.4180000000000003,0.027582412026833755
0.4190000000000003,0.0275824134709817
0.4200000000000003,0.027582414915900494
0.4210000000000003,0.02758241636244015
0.4220000000000003,0.02758241781227285
0.4230000000000003,0.02758241926224174
0.4240000000000003,0.027582420712303796
0.4250000000000003,0.027582422164475068
0.4260000000000003,0.02758242361768106
0.4270000000000003,0.027582425073027588
0.4280000000000003,0.027582426528355596
0.4290000000000003,0.027582427984633777
0.4300000000000003,0.027582429443590566
0.4310000000000003,0.02758243090331594
0.43200000000000033,0.027582432364150204
0.43300000000000033,0.02758243382598054
0.43400000000000033,0.02758243528799045
0.43500000000000033,0.0275824367521833
0.43600000000000033,0.027582438217761206
0.43700000000000033,0.02758243968336117
0.43800000000000033,0.027582441149812148
0.43900000000000033,0.02758244261675842
0.44000000000000034,0.02758244408501585
0.44100000000000034,0.02758244555438745
0.44200000000000034,0.02758244702544699
0.44300000000000034,0.027582448497185205
0.44400000000000034,0.027582449968684374
0.44500000000000034,0.027582451443666518
0.44600000000000034,0.027582452916284694
0.44700000000000034,0.0275824543917578
0.44800000000000034,0.02758245586725881
0.44900000000000034,0.02758245734520634
0.45000000000000034,0.02758245882258543
0.45100000000000035,0.027582460301144456
0.45200000000000035,0.027582461780464654
0.45300000000000035,0.027582463260591022
0.45400000000000035,0.02758246474226235
0.45500000000000035,0.02758246622376071
0.45600000000000035,0.027582467706412858
0.45700000000000035,0.027582469189332093
0.45800000000000035,0.027582470672713213
0.45900000000000035,0.027582472157161326
0.46000000000000035,0.027582473643274024
0.46100000000000035,0.027582475129143937
0.46200000000000035,0.027582476615187763
0.46300000000000036,0.027582478102155146
0.46400000000000036,0.027582479591214137
0.46500000000000036,0.02758248107866809
0.46600000000000036,0.027582482568259997
0.46700000000000036,0.027582484058396348
0.46800000000000036,0.02758248554817974
0.46900000000000036,0.027582487038929224
0.47000000000000036,0.027582488529567576
0.47100000000000036,0.027582490021211215
0.47200000000000036,0.027582491513785667
0.47300000000000036,0.027582493006598905
0.47400000000000037,0.027582494499239885
0.47500000000000037,0.027582495993315016
0.47600000000000037,0.02758249748840489
0.47700000000000037,0.027582498983269567
0.47800000000000037,0.027582500478714737
0.47900000000000037,0.027582501975319494
0.48000000000000037,0.027582503472259774
0.48100000000000037,0.02758250496830568
0.4820000000000004,0.027582506465470436
0.4830000000000004,0.027582507963393593
0.4840000000000004,0.027582509461131163
0.4850000000000004,0.027582510960845876
0.4860000000000004,0.027582512459410426
0.4870000000000004,0.02758251395893022
0.4880000000000004,0.027582515459020462
0.4890000000000004,0.027582516959448848
0.4900000000000004,0.027582518459759797
0.4910000000000004,0.027582519961120343
0.4920000000000004,0.027582521463244858
0.4930000000000004,0.02758252296424847
0.4940000000000004,0.027582524465074473
0.4950000000000004,0.02758252596764177
0.4960000000000004,0.027582527469892027
0.4970000000000004,0.02758252897270521
0.4980000000000004,0.027582530476145492
0.4990000000000004,0.02758253197921509
0.5000000000000003,0.027582533483062676
0.5010000000000003,0.02758253498681023
0.5020000000000003,0.027582536490588623
0.5030000000000003,0.027582537995607097
0.5040000000000003,0.02758253949986527
0.5050000000000003,0.027582541004932563
0.5060000000000003,0.02758254251090039
0.5070000000000003,0.027582544016788505
0.5080000000000003,0.02758254552208466
0.5090000000000003,0.02758254702819721
0.5100000000000003,0.027582548534597077
0.5110000000000003,0.02758255004038909
0.5120000000000003,0.027582551546578522
0.5130000000000003,0.027582553053201956
0.5140000000000003,0.027582554560570443
0.5150000000000003,0.027582556067423613
0.5160000000000003,0.027582557575974772
0.5170000000000003,0.02758255908267605
0.5180000000000003,0.02758256059060097
0.5190000000000003,0.027582562099285262
0.5200000000000004,0.02758256360640777
0.5210000000000004,0.027582565115357564
0.5220000000000004,0.02758256662395022
0.5230000000000004,0.027582568132183925
0.5240000000000004,0.0275825696400005
0.5250000000000004,0.027582571148304463
0.5260000000000004,0.027582572657580424
0.5270000000000004,0.027582574165972266
0.5280000000000004,0.02758257567574794
0.5290000000000004,0.02758257718447304
0.5300000000000004,0.027582578693510603
0.5310000000000004,0.027582580202975934
0.5320000000000004,0.027582581711788307
0.5330000000000004,0.027582583221249332
0.5340000000000004,0.027582584730828093
0.5350000000000004,0.027582586240287546
0.5360000000000004,0.027582587749416305
0.5370000000000004,0.027582589259291135
0.5380000000000004,0.027582590768999937
0.5390000000000004,0.027582592278732478
0.5400000000000004,0.027582593788909166
0.5410000000000004,0.02758259529781675
0.5420000000000004,0.027582596808884988
0.5430000000000004,0.027582598318037586
0.5440000000000004,0.02758259982741138
0.5450000000000004,0.027582601336457596
0.5460000000000004,0.027582602845378373
0.5470000000000004,0.027582604355131286
0.5480000000000004,0.027582605864750982
0.5490000000000004,0.027582607374113728
0.5500000000000004,0.02758260888296874
0.5510000000000004,0.027582610393184128
0.5520000000000004,0.027582611901853987
0.5530000000000004,0.027582613412051506
0.5540000000000004,0.027582614921313045
0.5550000000000004,0.027582616429961605
0.5560000000000004,0.027582617939294216
0.5570000000000004,0.027582619448121213
0.5580000000000004,0.027582620957488778
0.5590000000000004,0.02758262246676782
0.5600000000000004,0.0275826239754457
0.5610000000000004,0.02758262548368789
0.5620000000000004,0.027582626992647685
0.5630000000000004,0.027582628501087624
0.5640000000000004,0.027582630009606153
0.5650000000000004,0.027582631517488566
0.5660000000000004,0.027582633026096575
0.5670000000000004,0.027582634534106344
0.5680000000000004,0.0275826360428262
0.5690000000000004,0.027582637550183923
0.5700000000000004,0.027582639058772115
0.5710000000000004,0.027582640566319098
0.5720000000000004,0.027582642074331663
0.5730000000000004,0.02758264358081592
0.5740000000000004,0.02758264508881266
0.5750000000000004,0.02758264659498933
0.5760000000000004,0.02758264810212827
0.5770000000000004,0.027582649608297257
0.5780000000000004,0.027582651116039646
0.5790000000000004,0.027582652621193957
0.5800000000000004,0.027582654127822355
0.5810000000000004,0.027582655632900424
0.5820000000000004,0.02758265713969496
0.5830000000000004,0.02758265864500818
0.5840000000000004,0.02758266015164452
0.5850000000000004,0.02758266165543011
0.5860000000000004,0.02758266316145825
0.5870000000000004,0.02758266466681381
0.5880000000000004,0.0275826661718693
0.5890000000000004,0.027582667676105545
0.5900000000000004,0.027582669180123972
0.5910000000000004,0.027582670684104676
0.5920000000000004,0.02758267218843326
0.5930000000000004,0.02758267369195718
0.5940000000000004,0.02758267519545334
0.5950000000000004,0.027582676699578118
0.5960000000000004,0.027582678201905395
0.5970000000000004,0.027582679704123692
0.5980000000000004,0.02758268120711105
0.5990000000000004,0.027582682709452057
0.6000000000000004,0.027582684211017085
0.6010000000000004,0.027582685712821017
0.6020000000000004,0.02758268721410637
0.6030000000000004,0.02758268871481715
0.6040000000000004,0.02758269021591193
0.6050000000000004,0.027582691715928306
0.6060000000000004,0.02758269321585243
0.6070000000000004,0.027582694715789797
0.6080000000000004,0.02758269621525792
0.6090000000000004,0.02758269771408243
0.6100000000000004,0.027582699213830806
0.6110000000000004,0.02758270071181834
0.6120000000000004,0.027582702210372696
0.6130000000000004,0.02758270370770171
0.6140000000000004,0.027582705206208518
0.6150000000000004,0.02758270670348465
0.6160000000000004,0.027582708201438367
0.6170000000000004,0.02758270969774823
0.6180000000000004,0.027582711194248058
0.6190000000000004,0.02758271268998837
0.6200000000000004,0.0275827141855121
0.6210000000000004,0.027582715681236873
0.6220000000000004,0.027582717176502253
0.6230000000000004,0.027582718671798456
0.6240000000000004,0.027582720165789238
0.6250000000000004,0.0275827216604273
0.6260000000000004,0.02758272315388442
0.6270000000000004,0.027582724648027707
0.6280000000000004,0.027582726140695884
0.6290000000000004,0.027582727633562048
0.6300000000000004,0.027582729125275297
0.6310000000000004,0.027582730617968294
0.6320000000000005,0.027582732108769537
0.6330000000000005,0.027582733599849196
0.6340000000000005,0.027582735090450998
0.6350000000000005,0.027582736581293794
0.6360000000000005,0.027582738070588295
0.6370000000000005,0.027582739560213645
0.6380000000000005,0.027582741049321756
0.6390000000000005,0.027582742539090717
0.6400000000000005,0.027582744026465218
0.6410000000000005,0.02758274551505171
0.6420000000000005,0.027582747002692067
0.6430000000000005,0.027582748489040174
0.6440000000000005,0.027582749975303637
0.6450000000000005,0.027582751462493626
0.6460000000000005,0.027582752947999434
0.6470000000000005,0.027582754432422973
0.6480000000000005,0.02758275591812592
0.6490000000000005,0.027582757403078716
0.6500000000000005,0.02758275888694623
0.6510000000000005,0.027582760370576838
0.6520000000000005,0.027582761853857874
0.6530000000000005,0.02758276333693723
0.6540000000000005,0.0275827648199983
0.6550000000000005,0.02758276630071727
0.6560000000000005,0.027582767781688024
0.6570000000000005,0.027582769262870767
0.6580000000000005,0.027582770743168308
0.6590000000000005,0.02758277222337104
0.6600000000000005,0.027582773703027377
0.6610000000000005,0.027582775181867872
0.6620000000000005,0.02758277666074432
0.6630000000000005,0.027582778139142804
0.6640000000000005,0.027582779616818185
0.6650000000000005,0.027582781094337493
0.6660000000000005,0.02758278257008198
0.6670000000000005,0.02758278404628609
0.6680000000000005,0.027582785522113667
0.6690000000000005,0.027582786997286914
0.6700000000000005,0.027582788472438707
0.6710000000000005,0.027582789946746143
0.6720000000000005,0.027582791420171154
0.6730000000000005,0.027582792893173586
0.6740000000000005,0.027582794365279058
0.6750000000000005,0.027582795837653915
0.6760000000000005,0.02758279731010356
0.6770000000000005,0.027582798782394075
0.6780000000000005,0.027582800252058937
0.6790000000000005,0.027582801722963308
0.6800000000000005,0.027582803192453813
0.6810000000000005,0.027582804661456982
0.6820000000000005,0.02758280612999917
0.6830000000000005,0.027582807598605368
0.6840000000000005,0.02758280906670085
0.6850000000000005,0.027582810534239843
0.6860000000000005,0.027582812000309976
0.6870000000000005,0.027582813465930316
0.6880000000000005,0.02758281493163102
0.6890000000000005,0.02758281639677753
0.6900000000000005,0.027582817861200863
0.6910000000000005,0.027582819323842885
0.6920000000000005,0.027582820786630404
0.6930000000000005,0.027582822249198773
0.6940000000000005,0.027582823711760896
0.6950000000000005,0.02758282517347961
0.6960000000000005,0.027582826635134044
0.6970000000000005,0.02758282809517134
0.6980000000000005,0.027582829555354713
0.6990000000000005,0.02758283101477346
0.7000000000000005,0.02758283247357672
0.7010000000000005,0.027582833932131103
0.7020000000000005,0.02758283538997565
0.7030000000000005,0.027582836846951973
0.7040000000000005,0.0275828383032596
0.7050000000000005,0.027582839758257885
0.7060000000000005,0.027582841214216683
0.7070000000000005,0.02758284266972999
0.7080000000000005,0.027582844123994713
0.7090000000000005,0.02758284557631059
0.7100000000000005,0.027582847030048548
0.7110000000000005,0.02758284848197944
0.7120000000000005,0.027582849933313655
0.7130000000000005,0.027582851384267117
0.7140000000000005,0.027582852835208425
0.7150000000000005,0.02758285428436339
0.7160000000000005,0.02758285573359847
0.7170000000000005,0.02758285718060904
0.7180000000000005,0.02758285862873034
0.7190000000000005,0.027582860076339984
0.7200000000000005,0.027582861522935986
0.7210000000000005,0.027582862968666865
0.7220000000000005,0.027582864414224934
0.7230000000000005,0.027582865860456215
0.7240000000000005,0.027582867304278055
0.7250000000000005,0.027582868746851744
0.7260000000000005,0.027582870191107882
0.7270000000000005,0.027582871632032237
0.7280000000000005,0.02758287307440308
0.7290000000000005,0.027582874515849325
0.7300000000000005,0.02758287595543993
0.7310000000000005,0.027582877395691662
0.7320000000000005,0.02758287883515485
0.7330000000000005,0.027582880273644597
0.7340000000000005,0.02758288171161907
0.7350000000000005,0.027582883148718533
0.7360000000000005,0.027582884585660692
0.7370000000000005,0.02758288602177858
0.7380000000000005,0.027582887456795917
0.7390000000000005,0.02758288889047687
0.7400000000000005,0.02758289032446668
0.7410000000000005,0.027582891757525263
0.7420000000000005,0.02758289319017263
0.7430000000000005,0.027582894621266743
0.7440000000000005,0.027582896052993165
0.7450000000000006,0.027582897483703794
0.7460000000000006,0.0275828989139193
0.7470000000000006,0.027582900343498872
0.7480000000000006,0.02758290177202354
0.7490000000000006,0.02758290319984914
0.7500000000000006,0.027582904627394114
0.7510000000000006,0.027582906053835187
0.7520000000000006,0.027582907480158198
0.7530000000000006,0.02758290890486753
0.7540000000000006,0.02758291032936245
0.7550000000000006,0.02758291175162044
0.7560000000000006,0.02758291317471683
0.7570000000000006,0.027582914596517506
0.7580000000000006,0.02758291601837558
0.7590000000000006,0.027582917438272347
0.7600000000000006,0.02758291885818139
0.7610000000000006,0.027582920278214303
0.7620000000000006,0.02758292169584506
0.7630000000000006,0.027582923114107427
0.7640000000000006,0.027582924530285147
0.7650000000000006,0.027582925947208268
0.7660000000000006,0.027582927363100123
0.7670000000000006,0.027582928778691777
0.7680000000000006,0.027582930193421076
0.7690000000000006,0.027582931607055668
0.7700000000000006,0.02758293301868331
0.7710000000000006,0.0275829344317871
0.7720000000000006,0.027582935843620184
0.7730000000000006,0.027582937253799386
0.7740000000000006,0.027582938664572274
0.7750000000000006,0.0275829400730862
0.7760000000000006,0.027582941480943576
0.7770000000000006,0.027582942888746603
0.7780000000000006,0.027582944295596504
0.7790000000000006,0.027582945701624197
0.7800000000000006,0.027582947107018013
0.7810000000000006,0.027582948512366066
0.7820000000000006,0.027582949915874313
0.7830000000000006,0.02758295131970834
0.7840000000000006,0.027582952722092553
0.7850000000000006,0.027582954124814735
0.7860000000000006,0.027582955525774597
0.7870000000000006,0.027582956925322717
0.7880000000000006,0.027582958324973622
0.7890000000000006,0.02758295972254854
0.7900000000000006,0.02758296112080176
0.7910000000000006,0.027582962517593655
0.7920000000000006,0.027582963913727748
0.7930000000000006,0.02758296530963449
0.7940000000000006,0.027582966703819045
0.7950000000000006,0.027582968097848118
0.7960000000000006,0.027582969490979523
0.7970000000000006,0.027582970884127596
0.7980000000000006,0.027582972276198357
0.7990000000000006,0.027582973667338237
0.7990000000000006,0.027582973667338237
0.7990000000000006,0.027582973667338237

==> Results/Data/chTest_crossevo_SecondOrder1_voronoi_epsFac50_p4_N45_dt10_.csv <==
column 1, column 2
0.001,0.034301831664189
0.002,0.032716875580723996
0.003,0.03185113178310926
0.004,0.03126807764390316
0.005,0.030839087273996906
0.006,0.03049915617697928
0.007,0.030213558696168253
0.008,0.02996394912885486
0.009000000000000001,0.029740685423335064
0.010000000000000002,0.029538590595839572
0.011000000000000003,0.02935470346302571
0.012000000000000004,0.029187131664935816
0.013000000000000005,0.02903448599656364
0.014000000000000005,0.02889561220557751
0.015000000000000006,0.028769469686733985
0.016000000000000007,0.028655080805851656
0.017000000000000008,0.028551512773630102
0.01800000000000001,0.028457873705144156
0.01900000000000001,0.028373314162126136
0.02000000000000001,0.028297030257391678
0.02100000000000001,0.02822826644414208
0.022000000000000013,0.028166317515480703
0.023000000000000013,0.028110529431373425
0.024000000000000014,0.028060299140935673
0.025000000000000015,0.02801507350901216
0.026000000000000016,0.027974347577866612
0.027000000000000017,0.027937662256017702
0.028000000000000018,0.02790460164906098
0.02900000000000002,0.027874790170331072
0.03000000000000002,0.02784788955970564
0.03100000000000002,0.027823595861764625
0.03200000000000002,0.027801636483783487
0.03300000000000002,0.027781767364803256
0.03400000000000002,0.02776377027010703
0.035000000000000024,0.027747450279436325
0.036000000000000025,0.027732633433822387
0.037000000000000026,0.027719164584284785
0.03800000000000003,0.02770690541440756
0.03900000000000003,0.027695732645670386
0.04000000000000003,0.027685536416441947
0.04100000000000003,0.02767621881240971
0.04200000000000003,0.027667692553781015
0.04300000000000003,0.027659879816086853
0.04400000000000003,0.027652711173686395
0.04500000000000003,0.027646124664478116
0.046000000000000034,0.027640064948752527
0.047000000000000035,0.027634482569755
0.048000000000000036,0.027629333290301792
0.04900000000000004,0.02762457750821918
0.05000000000000004,0.02762017973600754
0.05100000000000004,0.027616108142190288
0.05200000000000004,0.02761233414274259
0.05300000000000004,0.027608832041141083
0.05400000000000004,0.027605578708612098
0.05500000000000004,0.027602553302764864
0.05600000000000004,0.027599737016149616
0.057000000000000044,0.0275971128570386
0.058000000000000045,0.027594665451393892
0.059000000000000045,0.02759238087130983
0.060000000000000046,0.027590246480858
0.06100000000000005,0.027588250799827005
0.06200000000000005,0.02758638338329654
0.06300000000000004,0.027584634714826754
0.06400000000000004,0.027582996111258144
0.06500000000000004,0.027581459638499832
0.06600000000000004,0.0275800180364094
0.06700000000000005,0.027578664652701448
0.06800000000000005,0.02757739338285232
0.06900000000000005,0.027576198617749494
0.07000000000000005,0.02757507519625249
0.07100000000000005,0.027574018363355546
0.07200000000000005,0.027573023732440406
0.07300000000000005,0.027572087251645967
0.07400000000000005,0.027571205173671884
0.07500000000000005,0.027570374037561646
0.07600000000000005,0.02756959061808649
0.07700000000000005,0.027568851925973453
0.07800000000000006,0.027568155191554936
0.07900000000000006,0.027567497837244694
0.08000000000000006,0.027566877462807168
0.08100000000000006,0.027566291831636953
0.08200000000000006,0.027565738858316265
0.08300000000000006,0.02756521659606701
0.08400000000000006,0.02756472319968754
0.08500000000000006,0.027564256994927816
0.08600000000000006,0.027563816408491666
0.08700000000000006,0.027563399933979854
0.08800000000000006,0.02756300614585053
0.08900000000000007,0.027562633806554396
0.09000000000000007,0.027562281649625334
0.09100000000000007,0.027561948534339617
0.09200000000000007,0.027561633386898442
0.09300000000000007,0.027561335178232123
0.09400000000000007,0.027561052933280844
0.09500000000000007,0.02756078576671361
0.09600000000000007,0.027560532854255478
0.09700000000000007,0.027560293387992194
0.09800000000000007,0.02756006660516356
0.09900000000000007,0.02755985183459974
0.10000000000000007,0.027559648404405786
0.10100000000000008,0.027559455662489782
0.10200000000000008,0.02755927304062566
0.10300000000000008,0.02755909998907351
0.10400000000000008,0.027558935958180347
0.10500000000000008,0.027558780470847657
0.10600000000000008,0.027558633069243145
0.10700000000000008,0.027558493320591435
0.10800000000000008,0.0275583607950888
0.10900000000000008,0.02755823510293125
0.11000000000000008,0.027558115867778673
0.11100000000000008,0.027558002758154128
0.11200000000000009,0.027557895427700208
0.11300000000000009,0.027557793589174782
0.11400000000000009,0.027557696916762832
0.11500000000000009,0.027557605167174433
0.11600000000000009,0.027557518058103952
0.11700000000000009,0.02755743533976062
0.11800000000000009,0.027557356773691782
0.11900000000000009,0.027557282151793525
0.12000000000000009,0.027557211261860434
0.1210000000000001,0.02755714388916301
0.1220000000000001,0.027557079875464446
0.1230000000000001,0.027557019024968946
0.1240000000000001,0.027556961180284743
0.12500000000000008,0.027556906180860097
0.12600000000000008,0.027556853872332747
0.12700000000000009,0.02755680411187327
0.12800000000000009,0.02755675677287513
0.1290000000000001,0.02755671172771662
0.1300000000000001,0.02755666885379041
0.1310000000000001,0.027556628037984254
0.1320000000000001,0.02755658917778483
0.1330000000000001,0.02755655216298591
0.1340000000000001,0.027556516909114478
0.1350000000000001,0.02755648331602569
0.1360000000000001,0.027556451300711788
0.1370000000000001,0.02755642077871939
0.1380000000000001,0.02755639168466859
0.1390000000000001,0.027556363932724627
0.1400000000000001,0.02755633746955963
0.1410000000000001,0.027556312208799276
0.1420000000000001,0.027556288102752628
0.1430000000000001,0.027556265086912064
0.1440000000000001,0.027556243109510842
0.1450000000000001,0.027556222122864796
0.1460000000000001,0.027556202070010156
0.1470000000000001,0.027556182910039643
0.1480000000000001,0.027556164597761657
0.1490000000000001,0.02755614708236482
0.1500000000000001,0.027556130334656682
0.1510000000000001,0.027556114310789578
0.1520000000000001,0.027556098971339968
0.1530000000000001,0.027556084291883776
0.1540000000000001,0.027556070239834474
0.1550000000000001,0.02755605677671133
0.1560000000000001,0.027556043880281187
0.1570000000000001,0.02755603151782631
0.1580000000000001,0.02755601966342653
0.1590000000000001,0.027556008294183313
0.16000000000000011,0.027555997387662026
0.16100000000000012,0.027555986926908825
0.16200000000000012,0.02755597688100912
0.16300000000000012,0.02755596723661689
0.16400000000000012,0.02755595797259643
0.16500000000000012,0.027555949068894355
0.16600000000000012,0.02755594051079655
0.16700000000000012,0.0275559322840214
0.16800000000000012,0.027555924375904515
0.16900000000000012,0.0275559167648346
0.17000000000000012,0.02755590943890542
0.17100000000000012,0.027555902388080103
0.17200000000000013,0.02755589559615673
0.17300000000000013,0.02755588905461813
0.17400000000000013,0.02755588274919054
0.17500000000000013,0.027555876669603303
0.17600000000000013,0.02755587080697195
0.17700000000000013,0.027555865150215995
0.17800000000000013,0.02755585969393527
0.17900000000000013,0.027555854428092445
0.18000000000000013,0.027555849344743786
0.18100000000000013,0.027555844433477972
0.18200000000000013,0.027555839687344513
0.18300000000000013,0.02755583509796977
0.18400000000000014,0.02755583066403658
0.18500000000000014,0.02755582637826227
0.18600000000000014,0.027555822228363835
0.18700000000000014,0.027555818211282238
0.18800000000000014,0.02755581432061683
0.18900000000000014,0.027555810555495715
0.19000000000000014,0.027555806906553643
0.19100000000000014,0.0275558033729694
0.19200000000000014,0.027555799944805576
0.19300000000000014,0.02755579662081946
0.19400000000000014,0.027555793400604805
0.19500000000000015,0.027555790274911805
0.19600000000000015,0.02755578724352818
0.19700000000000015,0.027555784297281692
0.19800000000000015,0.027555781437145703
0.19900000000000015,0.027555778658354575
0.20000000000000015,0.027555775960201385
0.20100000000000015,0.027555773338160176
0.20200000000000015,0.027555770788537604
0.20300000000000015,0.027555768309394137
0.20400000000000015,0.027555765901044707
0.20500000000000015,0.027555763555095585
0.20600000000000016,0.0275557612724069
0.20700000000000016,0.02755575904882668
0.20800000000000016,0.027555756884615187
0.20900000000000016,0.0275557547786452
0.21000000000000016,0.027555752725158384
0.21100000000000016,0.027555750724346798
0.21200000000000016,0.027555748774779027
0.21300000000000016,0.02755574687388549
0.21400000000000016,0.027555745020618336
0.21500000000000016,0.027555743213382854
0.21600000000000016,0.027555741451693545
0.21700000000000016,0.027555739732118445
0.21800000000000017,0.0275557380542447
0.21900000000000017,0.02755573641567757
0.22000000000000017,0.0275557348158437
0.22100000000000017,0.027555733251801953
0.22200000000000017,0.02755573172590895
0.22300000000000017,0.027555730236667107
0.22400000000000017,0.02755572877940156
0.22500000000000017,0.0275557273572029
0.22600000000000017,0.02755572596427506
0.22700000000000017,0.02755572460517865
0.22800000000000017,0.02755572327403559
0.22900000000000018,0.02755572197470933
0.23000000000000018,0.027555720702062882
0.23100000000000018,0.02755571945755282
0.23200000000000018,0.02755571824141226
0.23300000000000018,0.027555717048509266
0.23400000000000018,0.02755571588171318
0.23500000000000018,0.027555714741716374
0.23600000000000018,0.027555713625845402
0.23700000000000018,0.02755571253088257
0.23800000000000018,0.027555711457163026
0.23900000000000018,0.027555710407047004
0.24000000000000019,0.02755570937901227
0.2410000000000002,0.027555708370024454
0.2420000000000002,0.02755570738302781
0.2430000000000002,0.02755570641400212
0.2440000000000002,0.027555705464258368
0.2450000000000002,0.027555704534968924
0.2460000000000002,0.027555703622098332
0.2470000000000002,0.027555702728069134
0.2480000000000002,0.027555701850875317
0.2490000000000002,0.027555700991522852
0.25000000000000017,0.02755570014717009
0.25100000000000017,0.02755569932075226
0.25200000000000017,0.02755569851051032
0.25300000000000017,0.027555697715231524
0.25400000000000017,0.02755569693492852
0.25500000000000017,0.02755569616977884
0.25600000000000017,0.027555695417753802
0.2570000000000002,0.02755569468027335
0.2580000000000002,0.027555693954750476
0.2590000000000002,0.027555693244603163
0.2600000000000002,0.027555692547603906
0.2610000000000002,0.027555691862632535
0.2620000000000002,0.027555691189985923
0.2630000000000002,0.02755569052783424
0.2640000000000002,0.02755568987784733
0.2650000000000002,0.02755568923927534
0.2660000000000002,0.02755568861354261
0.2670000000000002,0.027555687997965553
0.2680000000000002,0.02755568739348502
0.2690000000000002,0.02755568679882265
0.2700000000000002,0.027555686215057926
0.2710000000000002,0.027555685641212562
0.2720000000000002,0.027555685077008365
0.2730000000000002,0.027555684520685964
0.2740000000000002,0.02755568397551742
0.2750000000000002,0.02755568344030188
0.2760000000000002,0.02755568291440599
0.2770000000000002,0.027555682397580758
0.2780000000000002,0.027555681888312276
0.2790000000000002,0.027555681387263505
0.2800000000000002,0.027555680897341
0.2810000000000002,0.027555680413617094
0.2820000000000002,0.027555679937303738
0.2830000000000002,0.027555679468566092
0.2840000000000002,0.02755567900769062
0.2850000000000002,0.027555678555442536
0.2860000000000002,0.027555678109352298
0.2870000000000002,0.027555677670595826
0.2880000000000002,0.02755567724076701
0.2890000000000002,0.027555676817914286
0.2900000000000002,0.027555676400559583
0.2910000000000002,0.027555675992043543
0.2920000000000002,0.027555675589983432
0.2930000000000002,0.02755567519384973
0.2940000000000002,0.02755567480307638
0.2950000000000002,0.027555674419275703
0.2960000000000002,0.02755567404215363
0.2970000000000002,0.027555673670588067
0.2980000000000002,0.027555673304231847
0.2990000000000002,0.02755567294469411
0.3000000000000002,0.027555672590527026
0.3010000000000002,0.027555672241714874
0.3020000000000002,0.02755567189874315
0.3030000000000002,0.027555671561487353
0.3040000000000002,0.02755567122902631
0.3050000000000002,0.027555670901552205
0.3060000000000002,0.02755567058105667
0.3070000000000002,0.027555670264646205
0.3080000000000002,0.027555669953128498
0.3090000000000002,0.02755566964563686
0.3100000000000002,0.02755566934458218
0.3110000000000002,0.0275556690476106
0.3120000000000002,0.027555668753981948
0.3130000000000002,0.027555668465346572
0.3140000000000002,0.027555668181229898
0.3150000000000002,0.027555667901603992
0.3160000000000002,0.027555667626126035
0.3170000000000002,0.027555667355808437
0.3180000000000002,0.027555667089202502
0.31900000000000023,0.02755566682688148
0.32000000000000023,0.027555666568427725
0.32100000000000023,0.02755566631505748
0.32200000000000023,0.0275556660646631
0.32300000000000023,0.027555665817652824
0.32400000000000023,0.027555665574031142
0.32500000000000023,0.027555665334614458
0.32600000000000023,0.02755566509827256
0.32700000000000023,0.027555664866543185
0.32800000000000024,0.02755566463888598
0.32900000000000024,0.027555664414846033
0.33000000000000024,0.02755566419412047
0.33100000000000024,0.027555663976489238
0.33200000000000024,0.0275556637629308
0.33300000000000024,0.02755566355214602
0.33400000000000024,0.027555663343423967
0.33500000000000024,0.027555663138905943
0.33600000000000024,0.02755566293643836
0.33700000000000024,0.027555662738767986
0.33800000000000024,0.027555662542851102
0.33900000000000025,0.02755566235047128
0.34000000000000025,0.02755566216029661
0.34100000000000025,0.027555661973557577
0.34200000000000025,0.02755566178990026
0.34300000000000025,0.027555661608124397
0.34400000000000025,0.027555661428781797
0.34500000000000025,0.027555661253276617
0.34600000000000025,0.027555661080671763
0.34700000000000025,0.027555660909380407
0.34800000000000025,0.027555660741844505
0.34900000000000025,0.027555660576314436
0.35000000000000026,0.027555660413859703
0.35100000000000026,0.02755566025264681
0.35200000000000026,0.027555660094733047
0.35300000000000026,0.027555659938971258
0.35400000000000026,0.027555659785391397
0.35500000000000026,0.027555659633841954
0.35600000000000026,0.027555659484929905
0.35700000000000026,0.027555659338949184
0.35800000000000026,0.02755565919514036
0.35900000000000026,0.027555659053795086
0.36000000000000026,0.027555658913611576
0.36100000000000027,0.027555658776083035
0.36200000000000027,0.027555658640178733
0.36300000000000027,0.027555658507249635
0.36400000000000027,0.02755565837571055
0.36500000000000027,0.02755565824594209
0.36600000000000027,0.02755565811841114
0.36700000000000027,0.027555657993757955
0.36800000000000027,0.027555657870347118
0.36900000000000027,0.027555657748163768
0.3700000000000003,0.027555657628306994
0.3710000000000003,0.027555657509805338
0.3720000000000003,0.02755565739315832
0.3730000000000003,0.02755565727920055
0.3740000000000003,0.02755565716657736
0.3750000000000003,0.02755565705631882
0.3760000000000003,0.027555656947052996
0.3770000000000003,0.027555656839264312
0.3780000000000003,0.02755565673332257
0.3790000000000003,0.02755565662928998
0.3800000000000003,0.027555656526634175
0.3810000000000003,0.027555656425756882
0.3820000000000003,0.02755565632641123
0.3830000000000003,0.027555656228314164
0.3840000000000003,0.02755565613107342
0.3850000000000003,0.027555656036511954
0.3860000000000003,0.027555655943061762
0.3870000000000003,0.027555655851584183
0.3880000000000003,0.027555655761490844
0.3890000000000003,0.02755565567220468
0.3900000000000003,0.02755565558424236
0.3910000000000003,0.027555655497943116
0.3920000000000003,0.027555655412690422
0.3930000000000003,0.02755565532921643
0.3940000000000003,0.027555655247328784
0.3950000000000003,0.02755565516668001
0.3960000000000003,0.027555655086764472
0.3970000000000003,0.027555655008420932
0.3980000000000003,0.02755565493104061
0.3990000000000003,0.02755565485517079
0.4000000000000003,0.027555654779789933
0.4010000000000003,0.027555654706653214
0.4020000000000003,0.027555654634278243
0.4030000000000003,0.02755565456277308
0.4040000000000003,0.027555654492992278
0.4050000000000003,0.027555654423858073
0.4060000000000003,0.027555654356120715
0.4070000000000003,0.027555654289431623
0.4080000000000003,0.027555654223484213
0.4090000000000003,0.02755565415833789
0.4100000000000003,0.027555654094414586
0.4110000000000003,0.02755565403153769
0.4120000000000003,0.027555653970177105
0.4130000000000003,0.027555653909810983
0.4140000000000003,0.027555653850140097
0.4150000000000003,0.027555653791215898
0.4160000000000003,0.027555653733864743
0.4170000000000003,0.02755565367795648
0.4180000000000003,0.027555653622199104
0.4190000000000003,0.027555653567417633
0.4200000000000003,0.027555653513108194
0.4210000000000003,0.027555653460086087
0.4220000000000003,0.0275556534078855
0.4230000000000003,0.027555653356733968
0.4240000000000003,0.02755565330670243
0.4250000000000003,0.0275556532569307
0.4260000000000003,0.027555653208835976
0.4270000000000003,0.02755565316155444
0.4280000000000003,0.02755565311464484
0.4290000000000003,0.02755565306850175
0.4300000000000003,0.02755565302343905
0.4310000000000003,0.027555652978997997
0.43200000000000033,0.027555652934860227
0.43300000000000033,0.02755565289183222
0.43400000000000033,0.027555652849495727
0.43500000000000033,0.02755565280725217
0.43600000000000033,0.027555652766002033
0.43700000000000033,0.02755565272570097
0.43800000000000033,0.027555652686475317
0.43900000000000033,0.027555652647754156
0.44000000000000034,0.02755565261001949
0.44100000000000034,0.02755565257250302
0.44200000000000034,0.02755565253597842
0.44300000000000034,0.027555652499716254
0.44400000000000034,0.027555652464624828
0.44500000000000034,0.02755565242958896
0.44600000000000034,0.027555652395558523
0.44700000000000034,0.027555652362081767
0.44800000000000034,0.027555652328805993
0.44900000000000034,0.027555652296675604
0.45000000000000034,0.027555652264963624
0.45100000000000035,0.027555652234257117
0.45200000000000035,0.027555652203907478
0.45300000000000035,0.02755565217401484
0.45400000000000035,0.027555652144492723
0.45500000000000035,0.027555652115517332
0.45600000000000035,0.02755565208749151
0.45700000000000035,0.027555652059915905
0.45800000000000035,0.02755565203228952
0.45900000000000035,0.02755565200521144
0.46000000000000035,0.02755565197880464
0.46100000000000035,0.027555651952924167
0.46200000000000035,0.027555651927659925
0.46300000000000036,0.027555651902429236
0.46400000000000036,0.02755565187778797
0.46500000000000036,0.02755565185404405
0.46600000000000036,0.02755565183082529
0.46700000000000036,0.02755565180712869
0.46800000000000036,0.02755565178441113
0.46900000000000036,0.027555651762473793
0.47000000000000036,0.02755565174075172
0.47100000000000036,0.027555651719717966
0.47200000000000036,0.02755565169932517
0.47300000000000036,0.027555651679119695
0.47400000000000037,0.027555651659024082
0.47500000000000037,0.02755565163994649
0.47600000000000037,0.027555651620536182
0.47700000000000037,0.02755565160187777
0.47800000000000037,0.02755565158346995
0.47900000000000037,0.0275556515653601
0.48000000000000037,0.027555651548090837
0.48100000000000037,0.027555651530802805
0.4820000000000004,0.027555651513800843
0.4830000000000004,0.02755565149739124
0.4840000000000004,0.02755565148163544
0.4850000000000004,0.02755565146609303
0.4860000000000004,0.02755565145065451
0.4870000000000004,0.027555651435592066
0.4880000000000004,0.027555651420664705
0.4890000000000004,0.027555651406367614
0.4900000000000004,0.027555651392527643
0.4910000000000004,0.027555651379513622
0.4920000000000004,0.027555651366179854
0.4930000000000004,0.02755565135333414
0.4940000000000004,0.02755565134112225
0.4950000000000004,0.02755565132858203
0.4960000000000004,0.02755565131631756
0.4970000000000004,0.027555651304005904
0.4980000000000004,0.027555651292350214
0.4990000000000004,0.027555651280767892
0.5000000000000003,0.02755565126993122
0.5010000000000003,0.02755565125925715
0.5020000000000003,0.02755565124921441
0.5030000000000003,0.027555651239165792
0.5040000000000003,0.027555651229288596
0.5050000000000003,0.02755565121945723
0.5060000000000003,0.027555651209770642
0.5070000000000003,0.02755565120073233
0.5080000000000003,0.0275556511913388
0.5090000000000003,0.027555651182801826
0.5100000000000003,0.027555651173987717
0.5110000000000003,0.027555651165895978
0.5120000000000003,0.027555651158076056
0.5130000000000003,0.02755565115047821
0.5140000000000003,0.02755565114302648
0.5150000000000003,0.027555651136009128
0.5160000000000003,0.02755565112905398
0.5170000000000003,0.027555651122455904
0.5180000000000003,0.027555651115420007
0.5190000000000003,0.02755565110917458
0.5200000000000004,0.027555651102681725
0.5210000000000004,0.02755565109674896
0.5220000000000004,0.027555651090672876
0.5230000000000004,0.02755565108505884
0.5240000000000004,0.02755565108019655
0.5250000000000004,0.02755565107468538
0.5260000000000004,0.02755565106979401
0.5270000000000004,0.027555651065156398
0.5280000000000004,0.027555651060500307
0.5290000000000004,0.027555651055726684
0.5300000000000004,0.02755565105128849
0.5310000000000004,0.0275556510468917
0.5320000000000004,0.027555651042949277
0.5330000000000004,0.027555651038720996
0.5340000000000004,0.027555651034471544
0.5350000000000004,0.027555651030777978
0.5360000000000004,0.02755565102724826
0.5370000000000004,0.027555651023996958
0.5380000000000004,0.027555651020844955
0.5390000000000004,0.027555651017915746
0.5400000000000004,0.02755565101496077
0.5410000000000004,0.02755565101208315
0.5420000000000004,0.027555651009191183
0.5430000000000004,0.027555651006631682
0.5440000000000004,0.027555651004364978
0.5450000000000004,0.02755565100203885
0.5460000000000004,0.02755565099993515
0.5470000000000004,0.027555650997920147
0.5480000000000004,0.027555650996208145
0.5490000000000004,0.027555650994197562
0.5500000000000004,0.02755565099281237
0.5510000000000004,0.027555650991290204
0.5520000000000004,0.027555650989925826
0.5530000000000004,0.02755565098859459
0.5540000000000004,0.02755565098764306
0.5550000000000004,0.02755565098695368
0.5560000000000004,0.02755565098605018
0.5570000000000004,0.027555650985273464
0.5580000000000004,0.02755565098460685
0.5590000000000004,0.02755565098420643
0.5600000000000004,0.027555650983554076
0.5610000000000004,0.027555650983059114
0.5620000000000004,0.027555650982511132
0.5630000000000004,0.0275556509822682
0.5640000000000004,0.027555650982316743
0.5650000000000004,0.027555650982408728
0.5660000000000004,0.027555650982502827
0.5670000000000004,0.027555650982526225
0.5680000000000004,0.02755565098244568
0.5690000000000004,0.027555650982588074
0.5700000000000004,0.0275556509828861
0.5710000000000004,0.027555650983477384
0.5720000000000004,0.02755565098399356
0.5730000000000004,0.02755565098435769
0.5740000000000004,0.027555650984988276
0.5750000000000004,0.027555650985545063
0.5760000000000004,0.02755565098615429
0.5770000000000004,0.02755565098696065
0.5780000000000004,0.0275556509878093
0.5790000000000004,0.027555650988804005
0.5800000000000004,0.027555650989737064
0.5810000000000004,0.027555650990976056
0.5820000000000004,0.02755565099217253
0.5830000000000004,0.027555650993216628
0.5840000000000004,0.027555650994650287
0.5850000000000004,0.027555650996172028
0.5860000000000004,0.027555650997454304
0.5870000000000004,0.027555650998846368
0.5880000000000004,0.027555651000590826
0.5890000000000004,0.027555651002063683
0.5900000000000004,0.02755565100388016
0.5910000000000004,0.027555651005406943
0.5920000000000004,0.027555651007148775
0.5930000000000004,0.02755565100859142
0.5940000000000004,0.02755565101024259
0.5950000000000004,0.02755565101224695
0.5960000000000004,0.02755565101384199
0.5970000000000004,0.02755565101534835
0.5980000000000004,0.027555651017394524
0.5990000000000004,0.02755565101922001
0.6000000000000004,0.027555651021191084
0.6010000000000004,0.027555651023344757
0.6020000000000004,0.027555651025331303
0.6030000000000004,0.02755565102745546
0.6040000000000004,0.027555651029509777
0.6050000000000004,0.0275556510317789
0.6060000000000004,0.027555651033921272
0.6070000000000004,0.02755565103634162
0.6080000000000004,0.02755565103875117
0.6090000000000004,0.02755565104117011
0.6100000000000004,0.02755565104340421
0.6110000000000004,0.027555651045525164
0.6120000000000004,0.0275556510476598
0.6130000000000004,0.02755565104992247
0.6140000000000004,0.027555651052402458
0.6150000000000004,0.027555651054902288
0.6160000000000004,0.027555651057182905
0.6170000000000004,0.027555651059768076
0.6180000000000004,0.027555651062186912
0.6190000000000004,0.02755565106459923
0.6200000000000004,0.02755565106715223
0.6210000000000004,0.027555651069736994
0.6220000000000004,0.02755565107224146
0.6230000000000004,0.027555651075018797
0.6240000000000004,0.027555651077769625
0.6250000000000004,0.027555651080233015
0.6260000000000004,0.027555651082756368
0.6270000000000004,0.02755565108522387
0.6280000000000004,0.027555651087834095
0.6290000000000004,0.027555651090347508
0.6300000000000004,0.027555651093066163
0.6310000000000004,0.02755565109573474
0.6320000000000005,0.02755565109830181
0.6330000000000005,0.027555651100943115
0.6340000000000005,0.027555651103784475
0.6350000000000005,0.027555651106303473
0.6360000000000005,0.02755565110911344
0.6370000000000005,0.027555651111774108
0.6380000000000005,0.027555651114464213
0.6390000000000005,0.027555651117263602
0.6400000000000005,0.0275556511198672
0.6410000000000005,0.027555651122305888
0.6420000000000005,0.02755565112505265
0.6430000000000005,0.027555651127646956
0.6440000000000005,0.02755565113025061
0.6450000000000005,0.027555651132776825
0.6460000000000005,0.02755565113565911
0.6470000000000005,0.027555651138575395
0.6480000000000005,0.027555651141307175
0.6490000000000005,0.027555651143957846
0.6500000000000005,0.02755565114657708
0.6510000000000005,0.02755565114942447
0.6520000000000005,0.027555651152112618
0.6530000000000005,0.027555651154825438
0.6540000000000005,0.027555651157246893
0.6550000000000005,0.02755565115996903
0.6560000000000005,0.027555651162815747
0.6570000000000005,0.02755565116558658
0.6580000000000005,0.02755565116822035
0.6590000000000005,0.02755565117082527
0.6600000000000005,0.027555651173281438
0.6610000000000005,0.027555651176056378
0.6620000000000005,0.027555651178554144
0.6630000000000005,0.027555651181044406
0.6640000000000005,0.02755565118358583
0.6650000000000005,0.027555651186122247
0.6660000000000005,0.027555651188753666
0.6670000000000005,0.027555651191285193
0.6680000000000005,0.027555651193678234
0.6690000000000005,0.02755565119614986
0.6700000000000005,0.02755565119875391
0.6710000000000005,0.027555651201401007
0.6720000000000005,0.027555651203858462
0.6730000000000005,0.027555651206372024
0.6740000000000005,0.027555651208904585
0.6750000000000005,0.02755565121134412
0.6760000000000005,0.02755565121371518
0.6770000000000005,0.027555651216053877
0.6780000000000005,0.027555651218662377
0.6790000000000005,0.027555651220849367
0.6800000000000005,0.0275556512231972
0.6810000000000005,0.027555651225453108
0.6820000000000005,0.027555651227767347
0.6830000000000005,0.02755565123022885
0.6840000000000005,0.027555651232524677
0.6850000000000005,0.027555651234937226
0.6860000000000005,0.027555651237297057
0.6870000000000005,0.027555651239598033
0.6880000000000005,0.027555651241999546
0.6890000000000005,0.0275556512441629
0.6900000000000005,0.027555651246224215
0.6910000000000005,0.02755565124861306
0.6920000000000005,0.027555651250590243
0.6930000000000005,0.0275556512529511
0.6940000000000005,0.027555651255026223
0.6950000000000005,0.02755565125724946
0.6960000000000005,0.02755565125932334
0.6970000000000005,0.027555651261322683
0.6980000000000005,0.027555651263515904
0.6990000000000005,0.0275556512655024
0.7000000000000005,0.027555651267505008
0.7010000000000005,0.027555651269354043
0.7020000000000005,0.027555651271407647
0.7030000000000005,0.027555651273284174
0.7040000000000005,0.02755565127503801
0.7050000000000005,0.02755565127690892
0.7060000000000005,0.027555651278854097
0.7070000000000005,0.027555651280808974
0.7080000000000005,0.02755565128241143
0.7090000000000005,0.027555651284200608
0.7100000000000005,0.02755565128594108
0.7110000000000005,0.02755565128768338
0.7120000000000005,0.027555651289487035
0.7130000000000005,0.02755565129098655
0.7140000000000005,0.027555651292755043
0.7150000000000005,0.027555651294400005
0.7160000000000005,0.02755565129599053
0.7170000000000005,0.027555651297783285
0.7180000000000005,0.02755565129946218
0.7190000000000005,0.027555651301072136
0.7200000000000005,0.02755565130257542
0.7210000000000005,0.02755565130417292
0.7220000000000005,0.027555651305733377
0.7230000000000005,0.027555651307278422
0.7240000000000005,0.02755565130885218
0.7250000000000005,0.027555651310150274
0.7260000000000005,0.027555651311393863
0.7270000000000005,0.027555651312971035
0.7280000000000005,0.0275556513142728
0.7290000000000005,0.02755565131545547
0.7300000000000005,0.02755565131682547
0.7310000000000005,0.027555651317998142
0.7320000000000005,0.027555651319243667
0.7330000000000005,0.02755565132057888
0.7340000000000005,0.027555651321748
0.7350000000000005,0.02755565132275227
0.7360000000000005,0.027555651323779816
0.7370000000000005,0.027555651324947885
0.7380000000000005,0.02755565132599394
0.7390000000000005,0.027555651327087982
0.7400000000000005,0.027555651328095072
0.7410000000000005,0.027555651329026112
0.7420000000000005,0.02755565133015922
0.7430000000000005,0.02755565133130811
0.7440000000000005,0.027555651332197242
0.7450000000000006,0.027555651333145546
0.7460000000000006,0.027555651333993
0.7470000000000006,0.027555651335048788
0.7480000000000006,0.027555651335820233
0.7490000000000006,0.02755565133668207
0.7500000000000006,0.027555651337518597
0.7510000000000006,0.027555651338142136
0.7520000000000006,0.02755565133899327
0.7530000000000006,0.027555651339447478
0.7540000000000006,0.027555651339988226
0.7550000000000006,0.027555651340739173
0.7560000000000006,0.027555651341412926
0.7570000000000006,0.027555651341852325
0.7580000000000006,0.027555651342527885
0.7590000000000006,0.027555651343061406
0.7600000000000006,0.027555651343533577
0.7610000000000006,0.027555651344096255
0.7620000000000006,0.027555651344356308
0.7630000000000006,0.0275556513447767
0.7640000000000006,0.02755565134509486
0.7650000000000006,0.027555651345632478
0.7660000000000006,0.027555651345863914
0.7670000000000006,0.027555651346299774
0.7680000000000006,0.027555651346692495
0.7690000000000006,0.02755565134684202
0.7700000000000006,0.02755565134700962
0.7710000000000006,0.02755565134733841
0.7720000000000006,0.02755565134763477
0.7730000000000006,0.027555651347846027
0.7740000000000006,0.027555651347913535
0.7750000000000006,0.027555651348137783
0.7760000000000006,0.027555651348147702
0.7770000000000006,0.027555651348164824
0.7780000000000006,0.02755565134817995
0.7790000000000006,0.027555651348272585
0.7800000000000006,0.02755565134836693
0.7810000000000006,0.02755565134834907
0.7820000000000006,0.02755565134844261
0.7830000000000006,0.027555651348333914
0.7840000000000006,0.027555651348087563
0.7850000000000006,0.027555651348074722
0.7860000000000006,0.027555651347840972
0.7870000000000006,0.02755565134769747
0.7880000000000006,0.027555651347517564
0.7890000000000006,0.02755565134726054
0.7900000000000006,0.027555651346976854
0.7910000000000006,0.027555651346790715
0.7920000000000006,0.027555651346453186
0.7930000000000006,0.027555651346198386
0.7940000000000006,0.027555651346180682
0.7950000000000006,0.027555651345897436
0.7960000000000006,0.02755565134532065
0.7970000000000006,0.027555651344868877
0.7980000000000006,0.027555651344452137
0.7990000000000006,0.027555651344010664
0.7990000000000006,0.027555651344010664
0.7990000000000006,0.027555651344010664
